Gradient-preserving hyper-reduction of nonlinear dynamical systems via discrete empirical interpolation

This work proposes a hyper-reduction method for nonlinear parametric dynamical systems characterized by gradient fields such as Hamiltonian systems and gradient flows. The gradient structure is associated with conservation of invariants or with dissipation and hence plays a crucial role in the description of the physical properties of the system. Traditional hyper-reduction of nonlinear gradient fields yields efficient approximations that, however, lack the gradient structure. We focus on Hamiltonian gradients and we propose to first decompose the nonlinear part of the Hamiltonian, mapped into a suitable reduced space, into the sum of d terms, each characterized by a sparse dependence on the system state. Then, the hyper-reduced approximation is obtained via discrete empirical interpolation (DEIM) of the Jacobian of the derived d-valued nonlinear function. The resulting hyper-reduced model retains the gradient structure and its computationally complexity is independent of the size of the full model. Moreover, a priori error estimates show that the hyper-reduced model converges to the reduced model and the Hamiltonian is asymptotically preserved. Whenever the nonlinear Hamiltonian gradient is not globally reducible, i.e. its evolution requires high-dimensional DEIM approximation spaces, an adaptive strategy is performed. This consists in updating the hyper-reduced Hamiltonian via a low-rank correction of the DEIM basis. Numerical tests demonstrate the applicability of the proposed approach to general nonlinear operators and runtime speedups compared to the full and the reduced models.

==> 2dsw_errors_k40_AVF.txt <==
m L2L2HR finHR L2L2R finR
2.5000e+01   7.5722e-03   8.0160e-03   3.7101e-04   4.2037e-04
5.0000e+01   1.4795e-03   1.5159e-03   3.7101e-04   4.2037e-04
7.5000e+01   5.3454e-04   6.3484e-04   3.7101e-04   4.2037e-04
1.0000e+02   4.2177e-04   5.4432e-04   3.7101e-04   4.2037e-04
1.2500e+02   3.8433e-04   4.5013e-04   3.7101e-04   4.2037e-04
1.5000e+02   3.7307e-04   4.2136e-04   3.7101e-04   4.2037e-04

==> 2dsw_errors_k40_IMR.txt <==
m L2L2HR finHR L2L2R finR
2.5000e+01   7.5723e-03   8.0160e-03   3.7105e-04   4.2041e-04
5.0000e+01   1.4795e-03   1.5160e-03   3.7105e-04   4.2041e-04
7.5000e+01   5.3457e-04   6.3488e-04   3.7105e-04   4.2041e-04
1.0000e+02   4.2181e-04   5.4438e-04   3.7105e-04   4.2041e-04
1.2500e+02   3.8436e-04   4.5018e-04   3.7105e-04   4.2041e-04
1.5000e+02   3.7310e-04   4.2140e-04   3.7105e-04   4.2041e-04

==> 2dsw_errors_k80_AVF.txt <==
m L2L2HR finHR L2L2R finR
5.0000e+01   7.8099e-03   8.2164e-03   4.1206e-05   4.1096e-05
1.0000e+02   1.0175e-03   7.4343e-04   4.1206e-05   4.1096e-05
1.5000e+02   4.0184e-04   2.3944e-04   4.1206e-05   4.1096e-05
2.0000e+02   2.7889e-04   1.4170e-04   4.1206e-05   4.1096e-05
2.5000e+02   5.2580e-05   4.8967e-05   4.1206e-05   4.1096e-05
3.0000e+02   4.0814e-05   4.0608e-05   4.1206e-05   4.1096e-05

==> 2dsw_errors_k80_IMR.txt <==
m L2L2HR finHR L2L2R finR
5.0000e+01   7.8099e-03   8.2164e-03   4.1213e-05   4.1102e-05
1.0000e+02   1.0176e-03   7.4346e-04   4.1213e-05   4.1102e-05
1.5000e+02   4.0185e-04   2.3946e-04   4.1213e-05   4.1102e-05
2.0000e+02   2.7890e-04   1.4171e-04   4.1213e-05   4.1102e-05
2.5000e+02   5.2587e-05   4.8974e-05   4.1213e-05   4.1102e-05
3.0000e+02   4.0821e-05   4.0613e-05   4.1213e-05   4.1102e-05

==> 2dsw_hamiltonian_avf.txt <==
t HhrzimHAzim100 HhrzimHAzim150 HhrzimHAzim200 HhrzimHAzim250 HhrzimHAzim300 HhrzimHAzim350
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
5.0000e-02 3.0789e-07 3.4118e-08 2.4580e-08 4.0000e-09 2.6375e-10 0.0000e+00
1.0000e-01 7.9034e-06 5.5330e-07 3.4343e-07 5.2682e-08 4.1185e-09 5.5511e-17
1.5000e-01 6.0491e-05 2.8039e-06 1.6193e-06 2.3653e-07 2.0293e-08 1.1102e-16
2.0000e-01 2.5689e-04 8.8312e-06 4.8554e-06 6.6963e-07 6.2018e-08 4.4409e-16
2.5000e-01 7.6020e-04 2.1384e-05 1.1347e-05 1.4611e-06 1.4551e-07 1.3323e-15
3.0000e-01 1.7597e-03 4.3679e-05 2.2622e-05 2.6947e-06 2.8838e-07 3.1086e-15
3.5000e-01 3.4032e-03 7.8939e-05 4.0310e-05 4.4204e-06 5.0813e-07 5.3291e-15
4.0000e-01 5.7260e-03 1.2965e-04 6.5879e-05 6.6632e-06 8.2082e-07 7.1054e-15
4.5000e-01 8.6119e-03 1.9653e-04 1.0029e-04 9.4534e-06 1.2395e-06 9.7700e-15
5.0000e-01 1.1817e-02 2.7753e-04 1.4359e-04 1.2876e-05 1.7710e-06 1.0658e-14
5.5000e-01 1.5047e-02 3.6713e-04 1.9457e-04 1.7118e-05 2.4111e-06 8.8818e-15
6.0000e-01 1.8034e-02 4.5648e-04 2.5068e-04 2.2489e-05 3.1365e-06 7.1054e-15
6.5000e-01 2.0591e-02 5.3423e-04 3.0832e-04 2.9378e-05 3.8966e-06 3.0198e-14
7.0000e-01 2.2626e-02 5.8822e-04 3.6368e-04 3.8139e-05 4.6099e-06 6.3949e-14
7.5000e-01 2.4152e-02 6.0737e-04 4.1321e-04 4.8915e-05 5.1686e-06 1.1013e-13
8.0000e-01 2.5284e-02 5.8345e-04 4.5386e-04 6.1466e-05 5.4526e-06 1.7053e-13
8.5000e-01 2.6200e-02 5.1241e-04 4.8294e-04 7.5067e-05 5.3509e-06 2.3448e-13
9.0000e-01 2.7093e-02 3.9552e-04 4.9834e-04 8.8508e-05 4.7858e-06 3.0198e-13
9.5000e-01 2.8102e-02 2.4044e-04 4.9879e-04 1.0024e-04 3.7338e-06 3.5882e-13
1.0000e+00 2.9261e-02 6.1103e-05 4.8430e-04 1.0869e-04 2.2405e-06 3.8725e-13
1.0500e+00 3.0465e-02 1.2427e-04 4.5634e-04 1.1275e-04 4.2595e-07 4.0146e-13
1.1000e+00 3.1490e-02 2.9686e-04 4.1773e-04 1.1207e-04 1.5225e-06 3.8725e-13
1.1500e+00 3.2076e-02 4.4087e-04 3.7220e-04 1.0729e-04 3.3760e-06 3.5882e-13
1.2000e+00 3.2051e-02 5.4542e-04 3.2387e-04 9.9804e-05 4.9009e-06 3.1619e-13
1.2500e+00 3.1413e-02 6.0440e-04 2.7692e-04 9.1200e-05 5.8977e-06 2.5580e-13
1.3000e+00 3.0328e-02 6.1569e-04 2.3538e-04 8.2664e-05 6.2340e-06 1.9185e-13
1.3500e+00 2.9043e-02 5.8177e-04 2.0265e-04 7.4570e-05 5.8661e-06 1.3856e-13
1.4000e+00 2.7780e-02 5.1220e-04 1.8067e-04 6.6578e-05 4.8512e-06 8.1712e-14
1.4500e+00 2.6677e-02 4.2603e-04 1.6922e-04 5.8141e-05 3.3497e-06 2.8422e-14
1.5000e+00 2.5777e-02 3.4998e-04 1.6576e-04 4.9057e-05 1.6086e-06 1.4211e-14
1.5500e+00 2.5043e-02 3.1009e-04 1.6593e-04 3.9647e-05 9.2815e-08 4.2633e-14
1.6000e+00 2.4361e-02 3.1911e-04 1.6447e-04 3.0510e-05 1.5181e-06 6.3949e-14
1.6500e+00 2.3543e-02 3.6663e-04 1.5633e-04 2.2224e-05 2.5245e-06 7.1054e-14
1.7000e+00 2.2353e-02 4.1821e-04 1.3767e-04 1.5275e-05 3.0661e-06 7.8160e-14
1.7500e+00 2.0566e-02 4.2437e-04 1.0672e-04 1.0033e-05 3.1714e-06 7.1054e-14
1.8000e+00 1.8048e-02 3.3514e-04 6.4299e-05 6.5401e-06 2.9156e-06 6.3949e-14
1.8500e+00 1.4801e-02 1.1601e-04 1.4352e-05 4.3013e-06 2.3978e-06 6.3949e-14
1.9000e+00 1.0974e-02 2.3789e-04 3.5781e-05 2.4520e-06 1.7336e-06 6.3949e-14
1.9500e+00 6.8399e-03 6.9328e-04 7.6196e-05 2.5304e-07 1.0512e-06 6.3949e-14
2.0000e+00 2.7711e-03 1.1807e-03 9.7421e-05 2.5421e-06 4.6167e-07 7.1054e-14
2.0500e+00 8.2654e-04 1.6106e-03 9.4823e-05 5.7075e-06 2.9315e-08 6.3949e-14
2.1000e+00 3.5906e-03 1.9005e-03 7.1058e-05 8.7763e-06 2.1259e-07 4.9738e-14
2.1500e+00 5.2631e-03 2.0043e-03 3.3520e-05 1.1284e-05 2.3587e-07 2.8422e-14
2.2000e+00 5.7255e-03 1.9289e-03 1.1350e-05 1.3030e-05 3.1861e-08 7.1054e-15
2.2500e+00 5.0296e-03 1.7272e-03 6.0666e-05 1.4211e-05 3.7149e-07 2.1316e-14
2.3000e+00 3.4194e-03 1.4710e-03 1.1197e-04 1.5040e-05 9.1652e-07 4.9738e-14
2.3500e+00 1.2936e-03 1.2189e-03 1.5968e-04 1.5125e-05 1.4978e-06 5.6843e-14
2.4000e+00 9.1498e-04 9.9808e-04 1.9681e-04 1.3684e-05 1.9536e-06 4.2633e-14
2.4500e+00 2.8776e-03 8.0880e-04 2.1919e-04 1.0771e-05 2.1579e-06 2.8422e-14
2.5000e+00 4.4323e-03 6.4267e-04 2.2559e-04 7.7927e-06 2.1002e-06 0.0000e+00
2.5500e+00 5.5500e-03 4.9743e-04 2.1349e-04 5.9955e-06 1.8009e-06 2.1316e-14
2.6000e+00 6.2727e-03 3.7597e-04 1.7784e-04 4.5673e-06 1.2109e-06 4.9738e-14
2.6500e+00 6.6880e-03 2.7641e-04 1.1769e-04 1.1357e-06 3.1568e-07 5.6843e-14
2.7000e+00 6.9259e-03 1.9133e-04 4.4613e-05 5.6931e-06 6.8151e-07 6.3949e-14
2.7500e+00 7.1331e-03 1.2120e-04 1.7779e-05 1.5104e-05 1.4312e-06 9.2371e-14
2.8000e+00 7.4254e-03 8.5111e-05 4.6772e-05 2.5550e-05 1.7418e-06 9.9476e-14
2.8500e+00 7.8531e-03 1.1312e-04 3.5350e-05 3.6364e-05 1.6941e-06 1.1013e-13
2.9000e+00 8.3982e-03 2.2591e-04 5.1145e-06 4.7211e-05 1.4361e-06 1.0303e-13
2.9500e+00 8.9948e-03 4.1972e-04 5.6537e-05 5.6793e-05 1.0064e-06 7.8160e-14
3.0000e+00 9.5576e-03 6.6666e-04 1.0868e-04 6.3157e-05 4.3807e-07 2.8422e-14
3.0500e+00 9.9992e-03 9.2764e-04 1.6297e-04 6.5503e-05 7.8893e-08 2.4869e-14
3.1000e+00 1.0223e-02 1.1686e-03 2.2240e-04 6.5308e-05 3.4381e-07 8.1712e-14
3.1500e+00 1.0127e-02 1.3715e-03 2.8061e-04 6.5274e-05 4.2621e-07 1.0303e-13
3.2000e+00 9.6531e-03 1.5348e-03 3.2615e-04 6.7001e-05 5.8618e-07 1.2790e-13
3.2500e+00 8.8730e-03 1.6619e-03 3.5797e-04 6.9925e-05 9.4237e-07 1.2079e-13
3.3000e+00 8.0037e-03 1.7487e-03 3.9158e-04 7.2945e-05 1.3969e-06 7.4607e-14
3.3500e+00 7.3370e-03 1.7819e-03 4.4461e-04 7.6534e-05 1.8494e-06 2.4869e-14
3.4000e+00 7.1286e-03 1.7555e-03 5.1449e-04 8.1670e-05 2.2879e-06 3.1974e-14
3.4500e+00 7.5235e-03 1.6925e-03 5.7298e-04 8.7017e-05 2.5749e-06 8.8818e-14
3.5000e+00 8.5375e-03 1.6395e-03 5.8824e-04 8.9947e-05 2.3331e-06 1.1013e-13
3.5500e+00 1.0073e-02 1.6283e-03 5.5441e-04 9.0154e-05 1.3497e-06 1.0303e-13
3.6000e+00 1.1962e-02 1.6421e-03 4.9624e-04 8.8664e-05 5.0413e-08 9.9476e-14
3.6500e+00 1.4048e-02 1.6279e-03 4.4306e-04 8.3948e-05 7.6040e-07 6.0396e-14
3.7000e+00 1.6285e-02 1.5409e-03 4.0298e-04 7.3521e-05 6.4988e-07 1.7764e-14
3.7500e+00 1.8764e-02 1.3705e-03 3.6640e-04 5.8639e-05 1.8316e-07 2.1316e-14
3.8000e+00 2.1612e-02 1.1313e-03 3.2922e-04 4.3503e-05 1.3379e-06 3.9080e-14
3.8500e+00 2.4804e-02 8.4340e-04 3.0470e-04 3.1190e-05 2.5534e-06 4.7962e-14
3.9000e+00 2.8071e-02 5.2403e-04 3.1239e-04 2.2656e-05 3.5175e-06 3.7303e-14
3.9500e+00 3.0958e-02 1.8081e-04 3.5850e-04 1.7085e-05 3.7687e-06 2.1316e-14
4.0000e+00 3.3008e-02 1.9835e-04 4.2494e-04 1.2296e-05 3.1642e-06 2.4869e-14
4.0500e+00 3.3956e-02 6.3357e-04 4.7354e-04 7.8137e-06 2.1366e-06 8.8818e-15
4.1000e+00 3.3843e-02 1.0987e-03 4.6218e-04 6.2551e-06 1.1254e-06 0.0000e+00
4.1500e+00 3.2996e-02 1.4718e-03 3.6284e-04 8.5276e-06 1.3866e-07 7.1054e-15
4.2000e+00 3.1867e-02 1.5778e-03 1.7569e-04 1.1008e-05 7.8657e-07 4.2633e-14
4.2500e+00 3.0808e-02 1.3278e-03 6.1075e-05 1.0889e-05 1.3420e-06 1.0125e-13
4.3000e+00 2.9970e-02 8.2121e-04 2.7332e-04 1.0368e-05 1.6018e-06 1.5454e-13
4.3500e+00 2.9359e-02 2.9084e-04 3.7971e-04 1.2852e-05 1.9628e-06 1.7941e-13
4.4000e+00 2.8957e-02 5.5014e-05 3.3942e-04 1.8543e-05 2.0574e-06 1.8829e-13
4.4500e+00 2.8714e-02 1.3840e-04 1.8258e-04 2.5159e-05 1.1227e-06 1.5277e-13
4.5000e+00 2.8419e-02 9.4768e-06 5.1977e-06 3.0475e-05 4.1604e-07 9.0594e-14
4.5500e+00 2.7616e-02 2.0157e-04 1.3422e-04 3.3916e-05 1.5045e-06 3.7303e-14
4.6000e+00 2.5726e-02 3.4036e-04 1.6253e-04 3.6369e-05 2.1243e-06 7.1054e-15
4.6500e+00 2.2362e-02 3.0221e-04 1.1212e-04 3.7528e-05 2.4698e-06 3.3751e-14
4.7000e+00 1.7624e-02 9.0346e-05 3.8515e-05 3.4802e-05 1.8863e-06 3.7303e-14
4.7500e+00 1.2194e-02 1.9924e-04 1.6442e-05 2.7349e-05 5.2366e-07 1.7764e-14
4.8000e+00 7.1535e-03 4.4877e-04 4.7193e-05 1.9230e-05 1.3780e-07 7.1054e-15
4.8500e+00 3.6019e-03 5.7830e-04 7.5477e-05 1.5666e-05 2.7339e-07 5.3291e-15
4.9000e+00 2.2629e-03 5.6826e-04 1.2743e-04 1.7510e-05 8.1142e-07 1.7764e-15
4.9500e+00 3.2256e-03 4.5131e-04 2.0621e-04 2.0589e-05 1.6275e-06 5.3291e-15
5.0000e+00 5.9365e-03 2.8104e-04 2.7472e-04 1.9517e-05 3.1102e-06 3.5527e-15
5.0500e+00 9.4292e-03 1.1780e-04 2.7199e-04 1.3160e-05 3.7037e-06 2.3093e-14
5.1000e+00 1.2658e-02 6.4399e-05 1.5809e-04 6.6868e-06 2.6844e-06 3.0198e-14
5.1500e+00 1.4791e-02 2.6934e-04 4.7563e-05 4.7861e-06 2.3238e-06 7.6383e-14
5.2000e+00 1.5417e-02 7.9342e-04 2.5925e-04 3.6555e-06 3.0512e-06 1.1902e-13
5.2500e+00 1.4684e-02 1.4469e-03 3.6197e-04 3.0060e-06 1.7255e-06 1.4033e-13
5.3000e+00 1.3272e-02 1.8550e-03 2.9238e-04 1.0862e-05 1.7266e-06 1.5810e-13
5.3500e+00 1.2127e-02 1.7770e-03 1.0388e-04 9.5311e-06 3.5796e-06 1.2790e-13
5.4000e+00 1.2037e-02 1.3387e-03 7.6971e-05 3.7026e-07 3.5207e-06 7.8160e-14
5.4500e+00 1.3366e-02 8.8685e-04 1.7810e-04 8.0147e-06 3.9203e-06 3.1974e-14
5.5000e+00 1.6070e-02 6.3426e-04 2.3522e-04 2.1475e-05 3.6949e-06 7.1054e-15
5.5500e+00 1.9810e-02 5.0161e-04 2.9754e-04 4.9617e-05 6.9646e-07 4.6185e-14
5.6000e+00 2.3985e-02 2.6983e-04 3.2403e-04 7.5980e-05 3.0507e-06 8.8818e-14
5.6500e+00 2.7810e-02 1.5611e-04 2.2911e-04 7.7687e-05 3.8799e-06 8.8818e-14
5.7000e+00 3.0663e-02 5.8508e-04 2.2133e-05 6.6993e-05 1.7663e-06 1.0658e-13
5.7500e+00 3.2551e-02 6.3872e-04 1.7230e-04 6.8609e-05 3.2280e-07 8.8818e-14
5.8000e+00 3.4262e-02 1.4514e-04 2.7610e-04 7.3905e-05 1.2225e-06 3.1974e-14
5.8500e+00 3.6910e-02 5.4230e-04 3.5874e-04 6.4559e-05 2.3668e-06 2.4869e-14
5.9000e+00 4.1163e-02 8.1192e-04 4.7024e-04 5.4635e-05 4.0154e-06 8.8818e-14
5.9500e+00 4.6720e-02 4.6235e-04 4.6082e-04 6.2830e-05 4.1685e-06 1.5632e-13
6.0000e+00 5.2402e-02 8.2753e-05 1.6925e-04 7.1825e-05 1.6805e-06 1.7053e-13
6.0500e+00 5.6704e-02 3.2139e-04 2.5173e-04 5.7360e-05 1.6275e-06 1.9540e-13
6.1000e+00 5.8336e-02 2.1749e-04 4.6617e-04 3.0835e-05 3.2427e-06 2.1672e-13
6.1500e+00 5.6629e-02 7.0102e-05 4.2700e-04 1.5146e-05 3.0506e-06 2.0606e-13
6.2000e+00 5.1889e-02 7.4051e-05 4.0907e-04 7.2863e-06 2.0658e-06 1.5277e-13
6.2500e+00 4.5371e-02 1.9464e-04 5.1962e-04 2.6051e-06 1.0739e-06 1.5987e-13
6.3000e+00 3.8523e-02 3.0047e-04 5.6068e-04 1.5365e-05 1.0141e-06 1.3500e-13
6.3500e+00 3.2047e-02 2.6966e-04 4.8193e-04 3.9555e-05 1.8043e-06 1.3500e-13
6.4000e+00 2.5862e-02 8.6018e-05 5.2993e-04 4.5414e-05 3.0587e-06 4.6185e-14
6.4500e+00 1.9905e-02 1.3144e-04 7.9764e-04 3.7138e-05 3.9516e-06 4.6185e-14
6.5000e+00 1.4714e-02 3.1100e-04 1.0169e-03 4.3892e-05 2.5238e-06 7.1054e-14
6.5500e+00 1.1059e-02 5.4645e-04 9.3101e-04 5.1684e-05 5.0135e-07 1.2790e-13
6.6000e+00 9.0894e-03 8.8095e-04 6.1358e-04 3.2117e-05 2.1109e-06 1.3500e-13
6.6500e+00 8.0786e-03 1.1844e-03 3.1249e-04 8.4129e-06 2.5103e-06 1.1013e-13
6.7000e+00 7.1288e-03 1.4034e-03 1.0008e-04 4.7832e-06 4.0932e-06 1.0658e-14
6.7500e+00 5.8647e-03 1.5955e-03 1.7439e-04 5.6767e-06 5.2614e-06 5.3291e-14
6.8000e+00 4.4168e-03 1.6853e-03 5.5268e-04 5.9855e-06 3.5533e-06 1.3500e-13
6.8500e+00 3.1238e-03 1.6780e-03 7.7409e-04 1.1904e-05 2.2812e-06 1.8829e-13
6.9000e+00 2.2049e-03 1.7886e-03 7.0765e-04 1.1571e-05 1.1456e-06 1.0658e-13
6.9500e+00 1.5344e-03 1.8566e-03 5.8140e-04 6.9763e-07 1.2675e-06 6.0396e-14
7.0000e+00 1.0098e-03 1.5025e-03 4.0059e-04 7.7980e-06 2.3032e-06 4.6185e-14
7.0500e+00 1.0115e-03 9.5664e-04 1.2651e-04 3.4753e-06 3.8174e-06 4.2633e-14
7.1000e+00 2.0109e-03 5.7568e-04 8.4147e-05 1.5996e-05 1.2142e-06 7.1054e-15
7.1500e+00 3.8679e-03 2.5990e-04 3.6198e-04 1.2261e-05 6.9061e-07 1.4211e-14
7.2000e+00 5.8139e-03 2.9435e-05 6.0805e-04 1.3393e-06 4.4727e-07 2.8422e-14
7.2500e+00 7.1280e-03 1.1397e-05 6.0087e-04 2.9293e-06 3.0695e-06 1.7764e-14
7.3000e+00 7.7163e-03 4.7448e-05 5.6017e-04 1.5087e-05 4.8035e-06 1.7764e-14
7.3500e+00 7.7376e-03 1.0300e-04 5.7157e-04 1.0841e-05 4.3110e-06 3.5527e-15
7.4000e+00 7.0464e-03 6.8377e-05 4.7759e-04 5.7545e-06 4.0515e-06 4.6185e-14
7.4500e+00 5.8375e-03 4.7720e-04 2.0183e-04 2.4774e-06 3.4188e-06 5.6843e-14
7.5000e+00 5.1233e-03 8.2241e-04 1.8085e-04 7.4080e-06 4.3713e-06 4.6185e-14
7.5500e+00 5.5599e-03 9.0729e-04 3.4298e-04 1.0272e-05 5.1631e-06 7.4607e-14
7.6000e+00 6.6064e-03 8.9885e-04 5.2351e-05 3.1034e-05 3.0654e-06 7.8160e-14
7.6500e+00 7.3781e-03 1.0685e-03 4.2903e-04 1.4296e-05 1.9426e-06 5.6843e-14
7.7000e+00 7.6244e-03 1.3661e-03 7.3658e-04 1.4394e-05 2.2236e-06 3.9080e-14
7.7500e+00 7.9036e-03 1.5110e-03 7.7068e-04 1.4328e-05 8.9726e-08 5.6843e-14
7.8000e+00 9.3177e-03 1.4150e-03 5.5654e-04 5.2361e-06 2.9986e-06 2.8422e-14
7.8500e+00 1.2752e-02 1.1736e-03 2.6091e-04 2.2023e-06 3.5645e-06 7.1054e-15
7.9000e+00 1.7891e-02 7.9333e-04 1.1259e-04 8.5290e-06 2.2274e-06 7.1054e-15
7.9500e+00 2.3141e-02 3.4123e-04 6.3648e-05 1.3524e-05 7.7360e-07 4.9738e-14
8.0000e+00 2.6775e-02 2.0204e-04 4.3441e-05 1.7313e-05 2.2989e-06 8.5265e-14
8.0500e+00 2.8041e-02 6.6394e-04 1.1110e-04 4.6315e-05 4.4130e-06 1.9895e-13
8.1000e+00 2.7289e-02 1.3607e-03 2.9479e-06 6.8478e-05 3.2621e-06 2.8422e-13
8.1500e+00 2.5448e-02 1.6781e-03 1.7168e-04 5.1294e-05 5.1624e-06 3.0553e-13
8.2000e+00 2.3461e-02 1.5602e-03 1.7135e-04 3.3108e-05 9.7242e-06 2.3448e-13
8.2500e+00 2.1856e-02 1.3441e-03 2.5162e-05 2.4495e-05 9.0570e-06 1.2079e-13
8.3000e+00 2.0738e-02 1.0863e-03 8.0301e-05 1.2859e-05 7.1138e-06 8.1712e-14
8.3500e+00 2.0218e-02 7.0612e-04 1.4448e-04 5.9365e-05 6.7926e-06 1.0658e-14
8.4000e+00 2.0640e-02 4.1300e-04 1.9788e-04 7.8703e-05 2.8080e-06 1.0658e-14
8.4500e+00 2.2118e-02 3.5106e-04 7.7439e-05 8.9292e-05 4.2277e-06 3.1974e-14
8.5000e+00 2.4020e-02 2.5766e-04 1.2360e-04 1.0357e-04 8.9912e-06 1.4211e-14
8.5500e+00 2.5318e-02 2.9538e-05 7.6813e-05 1.1792e-04 9.9725e-06 6.3949e-14
8.6000e+00 2.5660e-02 1.9493e-04 3.5279e-05 1.3495e-04 8.9585e-06 1.5987e-13
8.6500e+00 2.5969e-02 5.1737e-05 2.3731e-04 1.3712e-04 7.5193e-06 2.1316e-13
8.7000e+00 2.7693e-02 5.3794e-04 7.5276e-04 1.1613e-04 5.5051e-06 3.1619e-13
8.7500e+00 3.1396e-02 1.0105e-03 1.0258e-03 9.6719e-05 1.9753e-06 2.9132e-13
8.8000e+00 3.6196e-02 1.5332e-03 1.0004e-03 8.7789e-05 1.7407e-06 2.3448e-13
8.8500e+00 4.0628e-02 2.1430e-03 9.4008e-04 7.4017e-05 2.6497e-06 2.1316e-13
8.9000e+00 4.4014e-02 2.4192e-03 8.2327e-04 5.8243e-05 1.4216e-06 1.6698e-13
8.9500e+00 4.6984e-02 1.8338e-03 4.6707e-04 6.2768e-05 2.3750e-06 1.5987e-13
9.0000e+00 5.0605e-02 5.0923e-04 6.5195e-05 9.1039e-05 5.4905e-06 1.4921e-13
9.0500e+00 5.5030e-02 6.9049e-04 8.2487e-05 1.1396e-04 5.1004e-06 1.3145e-13
9.1000e+00 5.8821e-02 9.4617e-04 1.1140e-04 1.0880e-04 9.6140e-07 8.8818e-14
9.1500e+00 5.9453e-02 3.1475e-04 3.0722e-04 9.7102e-05 4.1225e-07 1.1369e-13
9.2000e+00 5.4839e-02 2.1299e-04 6.0511e-04 1.0383e-04 3.9003e-06 1.3500e-13
9.2500e+00 4.5070e-02 3.7178e-04 7.0248e-04 1.1059e-04 3.8536e-06 1.6342e-13
9.3000e+00 3.2799e-02 1.8966e-03 5.3074e-04 9.3190e-05 1.3572e-06 1.5987e-13
9.3500e+00 2.1868e-02 2.9904e-03 3.6272e-04 5.6524e-05 2.2495e-06 1.9007e-13
9.4000e+00 1.5356e-02 2.5953e-03 3.7940e-04 3.1517e-05 3.4719e-06 1.5454e-13
9.4500e+00 1.4082e-02 1.1268e-03 4.2414e-04 4.4043e-05 2.4700e-06 1.1191e-13
9.5000e+00 1.6118e-02 1.2301e-04 3.6040e-04 7.1420e-05 9.5763e-07 7.8160e-14
9.5500e+00 1.7999e-02 3.3471e-04 3.3287e-04 8.5967e-05 1.1285e-06 1.0658e-14
9.6000e+00 1.7184e-02 1.8396e-04 4.3201e-04 8.6143e-05 1.4289e-06 1.2790e-13
9.6500e+00 1.3787e-02 4.6671e-04 4.8974e-04 6.4276e-05 3.7501e-07 2.0162e-13
9.7000e+00 1.0045e-02 3.5463e-05 4.3355e-04 4.3652e-05 5.1538e-07 1.7675e-13
9.7500e+00 8.0439e-03 6.3987e-04 3.6116e-04 5.4046e-05 3.6096e-07 1.1458e-13
9.8000e+00 7.9297e-03 1.0262e-03 2.6803e-04 5.5084e-05 3.3226e-07 5.2403e-14
9.8500e+00 8.3154e-03 1.2402e-03 1.3795e-04 1.9553e-05 2.9268e-07 3.0198e-14
9.9000e+00 8.0355e-03 1.4670e-03 6.8603e-06 7.8262e-06 4.6436e-07 3.7303e-14
9.9500e+00 6.9307e-03 1.4373e-03 1.8222e-04 1.9533e-06 3.3074e-07 2.0428e-14
1.0000e+01 5.2286e-03 9.8164e-04 2.6326e-04 1.2155e-05 1.7231e-06 6.2172e-15


==> 2dsw_hamiltonian_avf_pt2.txt <==
t DeltaHim100 DeltaHim150 DeltaHim200 DeltaHim250 DeltaHim300 DeltaHim350 Hy0mHAzim100 Hy0mHAzim150 Hy0mHAzim200 Hy0mHAzim250 Hy0mHAzim300 Hy0mHAzim350 epsH
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
5.0000e-02 3.0789e-07 3.4118e-08 2.4580e-08 4.0000e-09 2.6375e-10 1.7486e-15 3.0789e-07 3.4118e-08 2.4580e-08 4.0000e-09 2.6375e-10 0.0000e+00 1.7486e-15
1.0000e-01 7.9034e-06 5.5330e-07 3.4343e-07 5.2682e-08 4.1185e-09 1.6653e-15 7.9034e-06 5.5330e-07 3.4343e-07 5.2682e-08 4.1185e-09 3.4972e-15 1.8319e-15
1.5000e-01 6.0491e-05 2.8039e-06 1.6193e-06 2.3653e-07 2.0293e-08 2.4425e-15 6.0491e-05 2.8039e-06 1.6193e-06 2.3653e-07 2.0293e-08 1.1102e-16 2.5535e-15
2.0000e-01 2.5689e-04 8.8312e-06 4.8554e-06 6.6963e-07 6.2018e-08 9.9920e-15 2.5689e-04 8.8312e-06 4.8554e-06 6.6963e-07 6.2018e-08 1.6653e-14 6.6613e-15
2.5000e-01 7.6020e-04 2.1384e-05 1.1347e-05 1.4611e-06 1.4551e-07 3.9968e-15 7.6020e-04 2.1384e-05 1.1347e-05 1.4611e-06 1.4551e-07 5.3291e-15 9.3259e-15
3.0000e-01 1.7597e-03 4.3679e-05 2.2622e-05 2.6947e-06 2.8838e-07 4.7962e-14 1.7597e-03 4.3679e-05 2.2622e-05 2.6947e-06 2.8838e-07 7.5495e-15 4.0412e-14
3.5000e-01 3.4032e-03 7.8939e-05 4.0310e-05 4.4204e-06 5.0813e-07 1.5987e-14 3.4032e-03 7.8939e-05 4.0310e-05 4.4204e-06 5.0813e-07 1.9540e-14 3.5527e-14
4.0000e-01 5.7260e-03 1.2965e-04 6.5879e-05 6.6632e-06 8.2082e-07 5.2403e-14 5.7260e-03 1.2965e-04 6.5879e-05 6.6632e-06 8.2082e-07 3.2863e-14 8.5265e-14
4.5000e-01 8.6119e-03 1.9653e-04 1.0029e-04 9.4534e-06 1.2395e-06 1.0658e-14 8.6119e-03 1.9653e-04 1.0029e-04 9.4534e-06 1.2395e-06 1.4211e-14 2.4869e-14
5.0000e-01 1.1817e-02 2.7753e-04 1.4359e-04 1.2876e-05 1.7710e-06 7.1054e-15 1.1817e-02 2.7753e-04 1.4359e-04 1.2876e-05 1.7710e-06 2.3093e-14 1.5987e-14
5.5000e-01 1.5047e-02 3.6713e-04 1.9457e-04 1.7118e-05 2.4111e-06 2.8422e-14 1.5047e-02 3.6713e-04 1.9457e-04 1.7118e-05 2.4111e-06 6.0396e-14 8.8818e-14
6.0000e-01 1.8034e-02 4.5648e-04 2.5068e-04 2.2489e-05 3.1365e-06 1.9540e-14 1.8034e-02 4.5648e-04 2.5068e-04 2.2489e-05 3.1365e-06 3.7303e-14 1.7764e-14
6.5000e-01 2.0591e-02 5.3423e-04 3.0832e-04 2.9378e-05 3.8966e-06 3.1974e-13 2.0591e-02 5.3423e-04 3.0832e-04 2.9378e-05 3.8966e-06 3.5527e-15 3.1619e-13
7.0000e-01 2.2626e-02 5.8822e-04 3.6368e-04 3.8139e-05 4.6099e-06 1.5632e-13 2.2626e-02 5.8822e-04 3.6368e-04 3.8139e-05 4.6099e-06 1.1724e-13 3.9080e-14
7.5000e-01 2.4152e-02 6.0737e-04 4.1321e-04 4.8915e-05 5.1686e-06 3.1797e-13 2.4152e-02 6.0737e-04 4.1321e-04 4.8915e-05 5.1686e-06 1.5987e-13 1.5810e-13
8.0000e-01 2.5284e-02 5.8345e-04 4.5386e-04 6.1466e-05 5.4526e-06 2.2737e-13 2.5284e-02 5.8345e-04 4.5386e-04 6.1466e-05 5.4526e-06 1.1724e-13 1.1013e-13
8.5000e-01 2.6200e-02 5.1241e-04 4.8294e-04 7.5067e-05 5.3509e-06 4.9383e-13 2.6200e-02 5.1241e-04 4.8294e-04 7.5067e-05 5.3509e-06 3.5172e-13 1.4211e-13
9.0000e-01 2.7093e-02 3.9552e-04 4.9834e-04 8.8508e-05 4.7858e-06 4.1567e-13 2.7093e-02 3.9552e-04 4.9834e-04 8.8508e-05 4.7858e-06 3.1619e-13 9.9476e-14
9.5000e-01 2.8102e-02 2.4044e-04 4.9879e-04 1.0024e-04 3.7338e-06 2.8066e-13 2.8102e-02 2.4044e-04 4.9879e-04 1.0024e-04 3.7338e-06 2.2382e-13 5.0449e-13
1.0000e+00 2.9261e-02 6.1103e-05 4.8430e-04 1.0869e-04 2.2405e-06 3.1619e-13 2.9261e-02 6.1103e-05 4.8430e-04 1.0869e-04 2.2405e-06 2.1316e-14 3.3751e-13
1.0500e+00 3.0465e-02 1.2427e-04 4.5634e-04 1.1275e-04 4.2595e-07 4.2633e-13 3.0465e-02 1.2427e-04 4.5634e-04 1.1275e-04 4.2595e-07 1.9540e-13 2.3093e-13
1.1000e+00 3.1490e-02 2.9686e-04 4.1773e-04 1.1207e-04 1.5225e-06 3.2330e-13 3.1490e-02 2.9686e-04 4.1773e-04 1.1207e-04 1.5225e-06 2.9843e-13 2.4869e-14
1.1500e+00 3.2076e-02 4.4087e-04 3.7220e-04 1.0729e-04 3.3760e-06 3.6593e-13 3.2076e-02 4.4087e-04 3.7220e-04 1.0729e-04 3.3760e-06 1.3856e-13 2.2737e-13
1.2000e+00 3.2051e-02 5.4542e-04 3.2387e-04 9.9804e-05 4.9009e-06 9.7700e-13 3.2051e-02 5.4542e-04 3.2387e-04 9.9804e-05 4.9009e-06 4.3698e-13 5.4001e-13
1.2500e+00 3.1413e-02 6.0440e-04 2.7692e-04 9.1200e-05 5.8977e-06 2.4158e-13 3.1413e-02 6.0440e-04 2.7692e-04 9.1200e-05 5.8977e-06 6.0396e-14 3.0198e-13
1.3000e+00 3.0328e-02 6.1569e-04 2.3538e-04 8.2664e-05 6.2340e-06 2.9843e-13 3.0328e-02 6.1569e-04 2.3538e-04 8.2664e-05 6.2340e-06 5.3291e-14 2.4514e-13
1.3500e+00 2.9043e-02 5.8177e-04 2.0265e-04 7.4570e-05 5.8661e-06 1.2257e-12 2.9043e-02 5.8177e-04 2.0265e-04 7.4570e-05 5.8661e-06 1.8119e-13 1.0445e-12
1.4000e+00 2.7780e-02 5.1220e-04 1.8067e-04 6.6578e-05 4.8512e-06 1.3856e-13 2.7780e-02 5.1220e-04 1.8067e-04 6.6578e-05 4.8512e-06 6.3949e-14 7.4607e-14
1.4500e+00 2.6677e-02 4.2603e-04 1.6922e-04 5.8141e-05 3.3497e-06 1.2079e-13 2.6677e-02 4.2603e-04 1.6922e-04 5.8141e-05 3.3497e-06 4.4764e-13 3.2685e-13
1.5000e+00 2.5777e-02 3.4998e-04 1.6576e-04 4.9057e-05 1.6086e-06 6.1817e-13 2.5777e-02 3.4998e-04 1.6576e-04 4.9057e-05 1.6086e-06 3.6948e-13 2.4869e-13
1.5500e+00 2.5043e-02 3.1009e-04 1.6593e-04 3.9647e-05 9.2815e-08 2.1316e-13 2.5043e-02 3.1009e-04 1.6593e-04 3.9647e-05 9.2815e-08 7.8160e-14 1.3500e-13
1.6000e+00 2.4361e-02 3.1911e-04 1.6447e-04 3.0510e-05 1.5181e-06 1.1511e-12 2.4361e-02 3.1911e-04 1.6447e-04 3.0510e-05 1.5181e-06 5.6843e-14 1.2079e-12
1.6500e+00 2.3543e-02 3.6663e-04 1.5633e-04 2.2224e-05 2.5245e-06 5.6843e-14 2.3543e-02 3.6663e-04 1.5633e-04 2.2224e-05 2.5245e-06 4.1922e-13 3.6238e-13
1.7000e+00 2.2353e-02 4.1821e-04 1.3767e-04 1.5275e-05 3.0661e-06 2.9843e-13 2.2353e-02 4.1821e-04 1.3767e-04 1.5275e-05 3.0661e-06 0.0000e+00 2.9843e-13
1.7500e+00 2.0566e-02 4.2437e-04 1.0672e-04 1.0033e-05 3.1714e-06 4.9738e-14 2.0566e-02 4.2437e-04 1.0672e-04 1.0033e-05 3.1714e-06 6.3238e-13 6.8212e-13
1.8000e+00 1.8048e-02 3.3514e-04 6.4299e-05 6.5401e-06 2.9156e-06 3.5527e-14 1.8048e-02 3.3514e-04 6.4299e-05 6.5401e-06 2.9156e-06 5.8975e-13 5.5422e-13
1.8500e+00 1.4801e-02 1.1601e-04 1.4352e-05 4.3013e-06 2.3978e-06 9.0949e-13 1.4801e-02 1.1601e-04 1.4352e-05 4.3013e-06 2.3978e-06 2.1316e-13 1.1227e-12
1.9000e+00 1.0974e-02 2.3789e-04 3.5781e-05 2.4520e-06 1.7336e-06 8.5976e-13 1.0974e-02 2.3789e-04 3.5781e-05 2.4520e-06 1.7336e-06 2.3448e-13 1.0942e-12
1.9500e+00 6.8399e-03 6.9328e-04 7.6196e-05 2.5304e-07 1.0512e-06 8.5976e-13 6.8399e-03 6.9328e-04 7.6196e-05 2.5304e-07 1.0512e-06 4.4054e-13 4.1922e-13
2.0000e+00 2.7711e-03 1.1807e-03 9.7421e-05 2.5421e-06 4.6167e-07 7.9581e-13 2.7711e-03 1.1807e-03 9.7421e-05 2.5421e-06 4.6167e-07 1.0374e-12 1.8332e-12
2.0500e+00 8.2654e-04 1.6106e-03 9.4823e-05 5.7076e-06 2.9312e-08 2.7143e-12 8.2654e-04 1.6106e-03 9.4823e-05 5.7075e-06 2.9314e-08 5.4712e-13 2.1672e-12
2.1000e+00 3.5906e-03 1.9005e-03 7.1058e-05 8.7763e-06 2.1259e-07 5.0449e-13 3.5906e-03 1.9005e-03 7.1058e-05 8.7763e-06 2.1259e-07 7.4607e-13 2.4158e-13
2.1500e+00 5.2631e-03 2.0043e-03 3.3520e-05 1.1284e-05 2.3587e-07 3.4817e-13 5.2631e-03 2.0043e-03 3.3520e-05 1.1284e-05 2.3587e-07 1.5632e-13 5.0449e-13
2.2000e+00 5.7255e-03 1.9289e-03 1.1350e-05 1.3030e-05 3.1862e-08 3.0909e-12 5.7255e-03 1.9289e-03 1.1350e-05 1.3030e-05 3.1860e-08 5.1159e-13 2.5793e-12
2.2500e+00 5.0296e-03 1.7272e-03 6.0666e-05 1.4211e-05 3.7149e-07 4.9027e-13 5.0296e-03 1.7272e-03 6.0666e-05 1.4211e-05 3.7149e-07 6.7502e-13 1.1653e-12
2.3000e+00 3.4194e-03 1.4710e-03 1.1197e-04 1.5040e-05 9.1652e-07 2.4869e-13 3.4194e-03 1.4710e-03 1.1197e-04 1.5040e-05 9.1652e-07 8.7397e-13 1.1227e-12
2.3500e+00 1.2936e-03 1.2189e-03 1.5968e-04 1.5125e-05 1.4978e-06 1.7764e-12 1.2936e-03 1.2189e-03 1.5968e-04 1.5125e-05 1.4978e-06 2.7001e-13 1.5064e-12
2.4000e+00 9.1498e-04 9.9808e-04 1.9681e-04 1.3684e-05 1.9536e-06 5.2580e-13 9.1498e-04 9.9808e-04 1.9681e-04 1.3684e-05 1.9536e-06 2.8422e-14 5.5422e-13
2.4500e+00 2.8776e-03 8.0880e-04 2.1919e-04 1.0771e-05 2.1579e-06 2.6787e-12 2.8776e-03 8.0880e-04 2.1919e-04 1.0771e-05 2.1579e-06 1.2790e-12 3.9577e-12
2.5000e+00 4.4323e-03 6.4267e-04 2.2559e-04 7.7927e-06 2.1002e-06 5.3717e-12 4.4323e-03 6.4267e-04 2.2559e-04 7.7927e-06 2.1002e-06 5.4712e-13 4.8246e-12
2.5500e+00 5.5500e-03 4.9743e-04 2.1349e-04 5.9955e-06 1.8009e-06 8.5976e-13 5.5500e-03 4.9743e-04 2.1349e-04 5.9955e-06 1.8009e-06 8.5976e-13 0.0000e+00
2.6000e+00 6.2727e-03 3.7597e-04 1.7784e-04 4.5673e-06 1.2109e-06 6.0254e-12 6.2727e-03 3.7597e-04 1.7784e-04 4.5673e-06 1.2109e-06 1.2363e-12 4.7891e-12
2.6500e+00 6.6880e-03 2.7641e-04 1.1769e-04 1.1358e-06 3.1568e-07 7.1054e-15 6.6880e-03 2.7641e-04 1.1769e-04 1.1358e-06 3.1568e-07 1.0516e-12 1.0587e-12
2.7000e+00 6.9259e-03 1.9133e-04 4.4613e-05 5.6931e-06 6.8151e-07 1.4992e-12 6.9259e-03 1.9133e-04 4.4613e-05 5.6931e-06 6.8151e-07 4.7180e-12 3.2188e-12
2.7500e+00 7.1331e-03 1.2120e-04 1.7779e-05 1.5104e-05 1.4312e-06 2.5082e-12 7.1331e-03 1.2120e-04 1.7779e-05 1.5104e-05 1.4312e-06 2.1458e-12 3.6238e-13
2.8000e+00 7.4254e-03 8.5111e-05 4.6772e-05 2.5550e-05 1.7418e-06 2.2951e-12 7.4254e-03 8.5111e-05 4.6772e-05 2.5550e-05 1.7418e-06 2.4372e-12 1.4211e-13
2.8500e+00 7.8531e-03 1.1312e-04 3.5350e-05 3.6364e-05 1.6941e-06 3.7126e-12 7.8531e-03 1.1312e-04 3.5350e-05 3.6364e-05 1.6941e-06 1.6840e-12 2.0286e-12
2.9000e+00 8.3982e-03 2.2591e-04 5.1145e-06 4.7211e-05 1.4361e-06 4.2988e-13 8.3982e-03 2.2591e-04 5.1145e-06 4.7211e-05 1.4361e-06 1.4531e-12 1.8829e-12
2.9500e+00 8.9948e-03 4.1972e-04 5.6537e-05 5.6793e-05 1.0064e-06 3.0447e-12 8.9948e-03 4.1972e-04 5.6537e-05 5.6793e-05 1.0064e-06 2.4087e-12 6.3594e-13
3.0000e+00 9.5576e-03 6.6666e-04 1.0868e-04 6.3157e-05 4.3807e-07 9.4147e-13 9.5576e-03 6.6666e-04 1.0868e-04 6.3157e-05 4.3807e-07 1.4708e-12 5.2935e-13
3.0500e+00 9.9992e-03 9.2764e-04 1.6297e-04 6.5503e-05 7.8892e-08 1.2683e-12 9.9992e-03 9.2764e-04 1.6297e-04 6.5503e-05 7.8895e-08 1.7479e-12 3.0163e-12
3.1000e+00 1.0223e-02 1.1686e-03 2.2240e-04 6.5308e-05 3.4381e-07 5.2722e-12 1.0223e-02 1.1686e-03 2.2240e-04 6.5308e-05 3.4381e-07 1.3394e-12 3.9329e-12
3.1500e+00 1.0127e-02 1.3715e-03 2.8061e-04 6.5274e-05 4.2621e-07 2.4087e-12 1.0127e-02 1.3715e-03 2.8061e-04 6.5274e-05 4.2621e-07 5.7199e-13 1.8368e-12
3.2000e+00 9.6531e-03 1.5348e-03 3.2615e-04 6.7001e-05 5.8618e-07 2.2347e-12 9.6531e-03 1.5348e-03 3.2615e-04 6.7001e-05 5.8618e-07 1.0303e-12 3.2649e-12
3.2500e+00 8.8730e-03 1.6619e-03 3.5797e-04 6.9925e-05 9.4236e-07 6.2101e-12 8.8730e-03 1.6619e-03 3.5797e-04 6.9925e-05 9.4237e-07 1.2932e-12 4.9170e-12
3.3000e+00 8.0037e-03 1.7487e-03 3.9158e-04 7.2945e-05 1.3969e-06 3.7019e-12 8.0037e-03 1.7487e-03 3.9158e-04 7.2945e-05 1.3969e-06 1.5916e-12 2.1103e-12
3.3500e+00 7.3370e-03 1.7819e-03 4.4461e-04 7.6534e-05 1.8494e-06 2.1458e-12 7.3370e-03 1.7819e-03 4.4461e-04 7.6534e-05 1.8494e-06 2.2382e-12 9.2371e-14
3.4000e+00 7.1286e-03 1.7555e-03 5.1449e-04 8.1670e-05 2.2879e-06 1.7728e-12 7.1286e-03 1.7555e-03 5.1449e-04 8.1670e-05 2.2879e-06 4.5475e-13 2.2276e-12
3.4500e+00 7.5235e-03 1.6925e-03 5.7298e-04 8.7017e-05 2.5749e-06 2.6041e-12 7.5235e-03 1.6925e-03 5.7298e-04 8.7017e-05 2.5749e-06 4.0359e-12 6.6400e-12
3.5000e+00 8.5375e-03 1.6395e-03 5.8824e-04 8.9947e-05 2.3331e-06 3.0198e-12 8.5375e-03 1.6395e-03 5.8824e-04 8.9947e-05 2.3331e-06 2.6859e-12 5.7057e-12
3.5500e+00 1.0073e-02 1.6283e-03 5.5441e-04 9.0154e-05 1.3497e-06 3.3857e-12 1.0073e-02 1.6283e-03 5.5441e-04 9.0154e-05 1.3497e-06 5.1514e-13 2.8706e-12
3.6000e+00 1.1962e-02 1.6421e-03 4.9624e-04 8.8664e-05 5.0415e-08 1.2932e-12 1.1962e-02 1.6421e-03 4.9624e-04 8.8664e-05 5.0415e-08 1.3678e-12 7.4607e-14
3.6500e+00 1.4048e-02 1.6279e-03 4.4306e-04 8.3948e-05 7.6040e-07 7.1054e-15 1.4048e-02 1.6279e-03 4.4306e-04 8.3948e-05 7.6040e-07 8.2423e-13 8.1712e-13
3.7000e+00 1.6285e-02 1.5409e-03 4.0298e-04 7.3521e-05 6.4987e-07 5.4285e-12 1.6285e-02 1.5409e-03 4.0298e-04 7.3521e-05 6.4987e-07 5.1692e-12 2.5935e-13
3.7500e+00 1.8764e-02 1.3705e-03 3.6640e-04 5.8639e-05 1.8315e-07 6.8923e-13 1.8764e-02 1.3705e-03 3.6640e-04 5.8639e-05 1.8315e-07 3.9080e-14 7.2831e-13
3.8000e+00 2.1612e-02 1.1313e-03 3.2922e-04 4.3503e-05 1.3379e-06 8.7645e-12 2.1612e-02 1.1313e-03 3.2922e-04 4.3503e-05 1.3380e-06 1.0658e-14 8.7539e-12
3.8500e+00 2.4804e-02 8.4340e-04 3.0470e-04 3.1190e-05 2.5534e-06 2.8582e-12 2.4804e-02 8.4340e-04 3.0470e-04 3.1190e-05 2.5534e-06 1.7764e-15 2.8599e-12
3.9000e+00 2.8071e-02 5.2403e-04 3.1239e-04 2.2656e-05 3.5175e-06 3.7783e-12 2.8071e-02 5.2403e-04 3.1239e-04 2.2656e-05 3.5175e-06 1.7728e-12 2.0055e-12
3.9500e+00 3.0958e-02 1.8081e-04 3.5850e-04 1.7085e-05 3.7687e-06 8.0096e-12 3.0958e-02 1.8081e-04 3.5850e-04 1.7085e-05 3.7687e-06 1.0250e-12 6.9846e-12
4.0000e+00 3.3008e-02 1.9835e-04 4.2494e-04 1.2296e-05 3.1642e-06 2.7782e-12 3.3008e-02 1.9835e-04 4.2494e-04 1.2296e-05 3.1642e-06 2.2382e-12 5.0164e-12
4.0500e+00 3.3956e-02 6.3357e-04 4.7354e-04 7.8137e-06 2.1366e-06 2.9328e-12 3.3956e-02 6.3357e-04 4.7354e-04 7.8137e-06 2.1366e-06 3.1477e-12 6.0805e-12
4.1000e+00 3.3843e-02 1.0987e-03 4.6218e-04 6.2551e-06 1.1254e-06 1.4460e-12 3.3843e-02 1.0987e-03 4.6218e-04 6.2551e-06 1.1254e-06 1.5419e-12 2.9878e-12
4.1500e+00 3.2996e-02 1.4718e-03 3.6284e-04 8.5276e-06 1.3866e-07 4.5812e-12 3.2996e-02 1.4718e-03 3.6284e-04 8.5276e-06 1.3866e-07 6.2705e-13 5.2083e-12
4.2000e+00 3.1867e-02 1.5778e-03 1.7569e-04 1.1008e-05 7.8657e-07 3.3555e-12 3.1867e-02 1.5778e-03 1.7569e-04 1.1008e-05 7.8657e-07 4.9560e-13 2.8599e-12
4.2500e+00 3.0808e-02 1.3278e-03 6.1075e-05 1.0889e-05 1.3421e-06 1.0269e-11 3.0808e-02 1.3278e-03 6.1075e-05 1.0889e-05 1.3420e-06 3.6433e-12 6.6258e-12
4.3000e+00 2.9970e-02 8.2121e-04 2.7332e-04 1.0368e-05 1.6018e-06 5.4072e-12 2.9970e-02 8.2121e-04 2.7332e-04 1.0368e-05 1.6018e-06 1.0623e-12 6.4695e-12
4.3500e+00 2.9359e-02 2.9084e-04 3.7971e-04 1.2852e-05 1.9628e-06 7.3346e-12 2.9359e-02 2.9084e-04 3.7971e-04 1.2852e-05 1.9628e-06 6.1693e-12 1.1653e-12
4.4000e+00 2.8957e-02 5.5014e-05 3.3942e-04 1.8543e-05 2.0574e-06 8.1002e-13 2.8957e-02 5.5014e-05 3.3942e-04 1.8543e-05 2.0574e-06 1.5348e-12 2.3448e-12
4.4500e+00 2.8714e-02 1.3840e-04 1.8258e-04 2.5159e-05 1.1227e-06 1.8936e-12 2.8714e-02 1.3840e-04 1.8258e-04 2.5159e-05 1.1227e-06 3.6628e-12 5.5564e-12
4.5000e+00 2.8419e-02 9.4768e-06 5.1977e-06 3.0475e-05 4.1604e-07 2.2471e-12 2.8419e-02 9.4768e-06 5.1977e-06 3.0475e-05 4.1604e-07 4.7784e-13 2.7249e-12
4.5500e+00 2.7616e-02 2.0157e-04 1.3422e-04 3.3916e-05 1.5045e-06 4.8725e-12 2.7616e-02 2.0157e-04 1.3422e-04 3.3916e-05 1.5045e-06 7.0965e-12 2.2240e-12
4.6000e+00 2.5726e-02 3.4036e-04 1.6253e-04 3.6369e-05 2.1243e-06 1.0534e-12 2.5726e-02 3.4036e-04 1.6253e-04 3.6369e-05 2.1243e-06 3.5083e-12 2.4549e-12
4.6500e+00 2.2362e-02 3.0221e-04 1.1212e-04 3.7528e-05 2.4698e-06 7.2440e-12 2.2362e-02 3.0221e-04 1.1212e-04 3.7528e-05 2.4698e-06 1.8723e-12 9.1163e-12
4.7000e+00 1.7624e-02 9.0346e-05 3.8515e-05 3.4802e-05 1.8863e-06 3.3555e-12 1.7624e-02 9.0346e-05 3.8515e-05 3.4802e-05 1.8863e-06 5.6311e-13 2.7924e-12
4.7500e+00 1.2194e-02 1.9924e-04 1.6442e-05 2.7349e-05 5.2365e-07 6.0716e-12 1.2194e-02 1.9924e-04 1.6442e-05 2.7349e-05 5.2366e-07 4.1958e-12 1.0267e-11
4.8000e+00 7.1535e-03 4.4877e-04 4.7193e-05 1.9230e-05 1.3781e-07 1.1035e-11 7.1535e-03 4.4877e-04 4.7193e-05 1.9230e-05 1.3780e-07 9.3081e-13 1.1966e-11
4.8500e+00 3.6019e-03 5.7830e-04 7.5477e-05 1.5666e-05 2.7338e-07 3.7268e-12 3.6019e-03 5.7830e-04 7.5477e-05 1.5666e-05 2.7338e-07 9.8481e-12 6.1213e-12
4.9000e+00 2.2629e-03 5.6826e-04 1.2743e-04 1.7510e-05 8.1142e-07 3.0429e-12 2.2629e-03 5.6826e-04 1.2743e-04 1.7510e-05 8.1142e-07 4.1052e-12 1.0623e-12
4.9500e+00 3.2256e-03 4.5131e-04 2.0621e-04 2.0589e-05 1.6275e-06 6.4482e-12 3.2256e-03 4.5131e-04 2.0621e-04 2.0589e-05 1.6275e-06 1.0250e-12 5.4232e-12
5.0000e+00 5.9365e-03 2.8104e-04 2.7472e-04 1.9517e-05 3.1102e-06 8.5976e-13 5.9365e-03 2.8104e-04 2.7472e-04 1.9517e-05 3.1102e-06 5.6311e-12 4.7713e-12
5.0500e+00 9.4292e-03 1.1780e-04 2.7199e-04 1.3160e-05 3.7037e-06 7.5957e-12 9.4292e-03 1.1780e-04 2.7199e-04 1.3160e-05 3.7037e-06 1.3571e-12 6.2386e-12
5.1000e+00 1.2658e-02 6.4399e-05 1.5809e-04 6.6868e-06 2.6844e-06 1.7568e-12 1.2658e-02 6.4399e-05 1.5809e-04 6.6868e-06 2.6844e-06 5.8940e-12 4.1371e-12
5.1500e+00 1.4791e-02 2.6934e-04 4.7563e-05 4.7861e-06 2.3238e-06 5.9064e-12 1.4791e-02 2.6934e-04 4.7563e-05 4.7861e-06 2.3238e-06 2.9132e-13 5.6151e-12
5.2000e+00 1.5417e-02 7.9342e-04 2.5925e-04 3.6555e-06 3.0512e-06 4.7891e-12 1.5417e-02 7.9342e-04 2.5925e-04 3.6555e-06 3.0512e-06 1.7035e-12 3.0855e-12
5.2500e+00 1.4684e-02 1.4469e-03 3.6197e-04 3.0060e-06 1.7255e-06 1.9307e-11 1.4684e-02 1.4469e-03 3.6197e-04 3.0060e-06 1.7255e-06 3.3573e-13 1.8971e-11
5.3000e+00 1.3272e-02 1.8550e-03 2.9238e-04 1.0862e-05 1.7266e-06 7.8000e-12 1.3272e-02 1.8550e-03 2.9238e-04 1.0862e-05 1.7266e-06 1.4417e-11 6.6169e-12
5.3500e+00 1.2127e-02 1.7770e-03 1.0388e-04 9.5311e-06 3.5796e-06 6.3842e-12 1.2127e-02 1.7770e-03 1.0388e-04 9.5311e-06 3.5796e-06 1.1340e-11 4.9560e-12
5.4000e+00 1.2037e-02 1.3387e-03 7.6971e-05 3.7027e-07 3.5207e-06 2.3768e-12 1.2037e-02 1.3387e-03 7.6971e-05 3.7026e-07 3.5207e-06 9.2726e-13 3.3040e-12
5.4500e+00 1.3366e-02 8.8685e-04 1.7810e-04 8.0147e-06 3.9203e-06 5.0484e-12 1.3366e-02 8.8685e-04 1.7810e-04 8.0147e-06 3.9203e-06 9.7415e-12 4.6931e-12
5.5000e+00 1.6070e-02 6.3426e-04 2.3522e-04 2.1475e-05 3.6949e-06 5.5529e-12 1.6070e-02 6.3426e-04 2.3522e-04 2.1475e-05 3.6949e-06 6.8781e-12 1.3252e-12
5.5500e+00 1.9810e-02 5.0161e-04 2.9754e-04 4.9617e-05 6.9647e-07 1.6250e-11 1.9810e-02 5.0161e-04 2.9754e-04 4.9617e-05 6.9646e-07 5.2509e-12 1.0999e-11
5.6000e+00 2.3985e-02 2.6983e-04 3.2403e-04 7.5980e-05 3.0506e-06 1.5646e-11 2.3985e-02 2.6983e-04 3.2403e-04 7.5980e-05 3.0507e-06 4.9170e-12 1.0729e-11
5.6500e+00 2.7810e-02 1.5611e-04 2.2911e-04 7.7687e-05 3.8799e-06 2.7907e-11 2.7810e-02 1.5611e-04 2.2911e-04 7.7687e-05 3.8799e-06 8.5549e-12 1.9352e-11
5.7000e+00 3.0663e-02 5.8508e-04 2.2133e-05 6.6993e-05 1.7663e-06 1.4204e-11 3.0663e-02 5.8508e-04 2.2133e-05 6.6993e-05 1.7663e-06 1.6520e-12 1.2552e-11
5.7500e+00 3.2551e-02 6.3872e-04 1.7230e-04 6.8609e-05 3.2279e-07 7.5708e-12 3.2551e-02 6.3872e-04 1.7230e-04 6.8609e-05 3.2280e-07 6.3878e-12 1.3959e-11
5.8000e+00 3.4262e-02 1.4514e-04 2.7610e-04 7.3905e-05 1.2225e-06 1.5209e-11 3.4262e-02 1.4514e-04 2.7610e-04 7.3905e-05 1.2225e-06 6.7857e-13 1.4531e-11
5.8500e+00 3.6910e-02 5.4230e-04 3.5874e-04 6.4559e-05 2.3668e-06 3.7055e-12 3.6910e-02 5.4230e-04 3.5874e-04 6.4559e-05 2.3668e-06 1.1713e-11 8.0078e-12
5.9000e+00 4.1163e-02 8.1192e-04 4.7024e-04 5.4635e-05 4.0154e-06 1.1145e-11 4.1163e-02 8.1192e-04 4.7024e-04 5.4635e-05 4.0154e-06 1.7621e-12 9.3827e-12
5.9500e+00 4.6720e-02 4.6235e-04 4.6082e-04 6.2830e-05 4.1685e-06 1.0871e-12 4.6720e-02 4.6235e-04 4.6082e-04 6.2830e-05 4.1685e-06 2.6112e-12 1.5241e-12
6.0000e+00 5.2402e-02 8.2753e-05 1.6925e-04 7.1825e-05 1.6805e-06 2.6432e-12 5.2402e-02 8.2753e-05 1.6925e-04 7.1825e-05 1.6805e-06 1.2367e-11 9.7238e-12
6.0500e+00 5.6704e-02 3.2139e-04 2.5173e-04 5.7360e-05 1.6275e-06 1.3117e-11 5.6704e-02 3.2139e-04 2.5173e-04 5.7360e-05 1.6275e-06 7.2227e-12 5.8940e-12
6.1000e+00 5.8336e-02 2.1749e-04 4.6617e-04 3.0835e-05 3.2427e-06 8.2032e-12 5.8336e-02 2.1749e-04 4.6617e-04 3.0835e-05 3.2427e-06 8.8569e-12 6.5370e-13
6.1500e+00 5.6629e-02 7.0102e-05 4.2700e-04 1.5146e-05 3.0506e-06 5.2012e-12 5.6629e-02 7.0102e-05 4.2700e-04 1.5146e-05 3.0506e-06 5.7909e-13 5.7803e-12
6.2000e+00 5.1889e-02 7.4051e-05 4.0907e-04 7.2863e-06 2.0658e-06 1.2474e-11 5.1889e-02 7.4051e-05 4.0907e-04 7.2863e-06 2.0658e-06 4.9347e-12 7.5389e-12
6.2500e+00 4.5371e-02 1.9464e-04 5.1962e-04 2.6051e-06 1.0739e-06 1.0250e-11 4.5371e-02 1.9464e-04 5.1962e-04 2.6051e-06 1.0739e-06 9.1873e-12 1.9437e-11
6.3000e+00 3.8523e-02 3.0047e-04 5.6068e-04 1.5365e-05 1.0141e-06 9.3436e-12 3.8523e-02 3.0047e-04 5.6068e-04 1.5365e-05 1.0141e-06 1.5721e-11 2.5064e-11
6.3500e+00 3.2047e-02 2.6966e-04 4.8193e-04 3.9555e-05 1.8043e-06 1.3973e-11 3.2047e-02 2.6966e-04 4.8193e-04 3.9555e-05 1.8043e-06 4.8672e-12 1.8840e-11
6.4000e+00 2.5862e-02 8.6018e-05 5.2993e-04 4.5414e-05 3.0587e-06 1.5845e-12 2.5862e-02 8.6018e-05 5.2993e-04 4.5414e-05 3.0587e-06 7.4252e-13 8.4199e-13
6.4500e+00 1.9905e-02 1.3144e-04 7.9764e-04 3.7138e-05 3.9516e-06 1.7547e-11 1.9905e-02 1.3144e-04 7.9764e-04 3.7138e-05 3.9516e-06 8.8640e-12 8.6828e-12
6.5000e+00 1.4714e-02 3.1100e-04 1.0169e-03 4.3892e-05 2.5238e-06 1.1408e-11 1.4714e-02 3.1100e-04 1.0169e-03 4.3892e-05 2.5238e-06 1.9824e-12 9.4253e-12
6.5500e+00 1.1059e-02 5.4645e-04 9.3101e-04 5.1684e-05 5.0135e-07 1.2115e-11 1.1059e-02 5.4645e-04 9.3101e-04 5.1684e-05 5.0135e-07 3.8867e-12 8.2281e-12
6.6000e+00 9.0894e-03 8.8095e-04 6.1358e-04 3.2117e-05 2.1109e-06 4.0501e-13 9.0894e-03 8.8095e-04 6.1358e-04 3.2117e-05 2.1109e-06 1.5493e-11 1.5088e-11
6.6500e+00 8.0786e-03 1.1844e-03 3.1249e-04 8.4129e-06 2.5103e-06 1.8311e-11 8.0786e-03 1.1844e-03 3.1249e-04 8.4129e-06 2.5103e-06 6.8212e-13 1.8993e-11
6.7000e+00 7.1288e-03 1.4034e-03 1.0008e-04 4.7832e-06 4.0933e-06 1.6012e-11 7.1288e-03 1.4034e-03 1.0008e-04 4.7832e-06 4.0932e-06 6.1640e-12 2.2176e-11
6.7500e+00 5.8647e-03 1.5955e-03 1.7439e-04 5.6766e-06 5.2614e-06 3.8277e-11 5.8647e-03 1.5955e-03 1.7439e-04 5.6767e-06 5.2614e-06 1.9938e-11 1.8339e-11
6.8000e+00 4.4168e-03 1.6853e-03 5.5268e-04 5.9855e-06 3.5533e-06 3.6344e-12 4.4168e-03 1.6853e-03 5.5268e-04 5.9855e-06 3.5533e-06 8.1144e-12 1.1749e-11
6.8500e+00 3.1238e-03 1.6780e-03 7.7409e-04 1.1904e-05 2.2812e-06 1.1358e-11 3.1238e-03 1.6780e-03 7.7409e-04 1.1904e-05 2.2812e-06 1.7859e-11 6.5015e-12
6.9000e+00 2.2049e-03 1.7886e-03 7.0765e-04 1.1571e-05 1.1457e-06 2.2485e-11 2.2049e-03 1.7886e-03 7.0765e-04 1.1571e-05 1.1456e-06 7.8941e-12 3.0379e-11
6.9500e+00 1.5344e-03 1.8566e-03 5.8140e-04 6.9763e-07 1.2675e-06 1.1859e-11 1.5344e-03 1.8566e-03 5.8140e-04 6.9762e-07 1.2676e-06 5.4143e-12 6.4446e-12
7.0000e+00 1.0098e-03 1.5025e-03 4.0059e-04 7.7980e-06 2.3032e-06 1.1436e-11 1.0098e-03 1.5025e-03 4.0059e-04 7.7980e-06 2.3032e-06 7.3932e-12 4.0430e-12
7.0500e+00 1.0115e-03 9.5664e-04 1.2651e-04 3.4753e-06 3.8174e-06 3.8014e-12 1.0115e-03 9.5664e-04 1.2651e-04 3.4753e-06 3.8174e-06 8.3062e-12 1.2108e-11
7.1000e+00 2.0109e-03 5.7568e-04 8.4147e-05 1.5996e-05 1.2141e-06 9.8410e-13 2.0109e-03 5.7568e-04 8.4147e-05 1.5996e-05 1.2141e-06 3.1761e-12 2.1920e-12
7.1500e+00 3.8679e-03 2.5990e-04 3.6198e-04 1.2261e-05 6.9061e-07 2.6006e-12 3.8679e-03 2.5990e-04 3.6198e-04 1.2261e-05 6.9060e-07 1.5049e-11 1.2449e-11
7.2000e+00 5.8139e-03 2.9435e-05 6.0805e-04 1.3393e-06 4.4726e-07 1.9863e-11 5.8139e-03 2.9435e-05 6.0805e-04 1.3393e-06 4.4728e-07 4.3663e-12 1.5497e-11
7.2500e+00 7.1280e-03 1.1397e-05 6.0087e-04 2.9292e-06 3.0695e-06 1.0697e-11 7.1280e-03 1.1397e-05 6.0087e-04 2.9293e-06 3.0695e-06 6.6542e-12 1.7351e-11
7.3000e+00 7.7163e-03 4.7448e-05 5.6017e-04 1.5087e-05 4.8035e-06 2.2737e-13 7.7163e-03 4.7448e-05 5.6017e-04 1.5087e-05 4.8035e-06 9.0239e-13 6.7502e-13
7.3500e+00 7.7376e-03 1.0300e-04 5.7157e-04 1.0841e-05 4.3110e-06 2.5139e-11 7.7376e-03 1.0300e-04 5.7157e-04 1.0841e-05 4.3110e-06 1.3944e-11 1.1195e-11
7.4000e+00 7.0464e-03 6.8377e-05 4.7759e-04 5.7545e-06 4.0515e-06 3.3751e-13 7.0464e-03 6.8377e-05 4.7759e-04 5.7545e-06 4.0515e-06 8.7752e-13 1.2150e-12
7.4500e+00 5.8375e-03 4.7720e-04 2.0183e-04 2.4774e-06 3.4188e-06 9.0772e-12 5.8375e-03 4.7720e-04 2.0183e-04 2.4774e-06 3.4188e-06 1.6911e-12 7.3861e-12
7.5000e+00 5.1233e-03 8.2241e-04 1.8085e-04 7.4080e-06 4.3713e-06 2.5565e-11 5.1233e-03 8.2241e-04 1.8085e-04 7.4080e-06 4.3713e-06 1.1024e-11 1.4541e-11
7.5500e+00 5.5599e-03 9.0729e-04 3.4298e-04 1.0272e-05 5.1631e-06 3.5669e-11 5.5599e-03 9.0729e-04 3.4298e-04 1.0272e-05 5.1631e-06 2.1103e-11 1.4566e-11
7.6000e+00 6.6064e-03 8.9885e-04 5.2351e-05 3.1034e-05 3.0654e-06 1.1475e-11 6.6064e-03 8.9885e-04 5.2351e-05 3.1034e-05 3.0654e-06 1.1454e-11 2.1316e-14
7.6500e+00 7.3781e-03 1.0685e-03 4.2903e-04 1.4296e-05 1.9426e-06 4.6718e-12 7.3781e-03 1.0685e-03 4.2903e-04 1.4296e-05 1.9426e-06 2.1103e-12 6.7821e-12
7.7000e+00 7.6244e-03 1.3661e-03 7.3658e-04 1.4394e-05 2.2237e-06 1.8765e-11 7.6244e-03 1.3661e-03 7.3658e-04 1.4394e-05 2.2236e-06 2.9807e-12 2.1746e-11
7.7500e+00 7.9036e-03 1.5110e-03 7.7068e-04 1.4328e-05 8.9702e-08 9.5781e-12 7.9036e-03 1.5110e-03 7.7068e-04 1.4328e-05 8.9722e-08 1.1383e-11 2.0961e-11
7.8000e+00 9.3177e-03 1.4150e-03 5.5654e-04 5.2361e-06 2.9985e-06 1.4765e-11 9.3177e-03 1.4150e-03 5.5654e-04 5.2361e-06 2.9986e-06 2.7782e-12 1.7543e-11
7.8500e+00 1.2752e-02 1.1736e-03 2.6091e-04 2.2023e-06 3.5645e-06 1.2101e-11 1.2752e-02 1.1736e-03 2.6091e-04 2.2023e-06 3.5645e-06 6.4304e-12 5.6701e-12
7.9000e+00 1.7891e-02 7.9333e-04 1.1259e-04 8.5291e-06 2.2274e-06 3.0305e-11 1.7891e-02 7.9333e-04 1.1259e-04 8.5290e-06 2.2275e-06 1.1156e-12 3.1420e-11
7.9500e+00 2.3141e-02 3.4123e-04 6.3648e-05 1.3524e-05 7.7358e-07 1.0367e-11 2.3141e-02 3.4123e-04 6.3648e-05 1.3524e-05 7.7359e-07 2.0037e-12 1.2371e-11
8.0000e+00 2.6775e-02 2.0204e-04 4.3441e-05 1.7313e-05 2.2989e-06 2.2006e-11 2.6775e-02 2.0204e-04 4.3441e-05 1.7313e-05 2.2989e-06 6.2883e-12 1.5717e-11
8.0500e+00 2.8041e-02 6.6394e-04 1.1110e-04 4.6315e-05 4.4130e-06 2.1117e-11 2.8041e-02 6.6394e-04 1.1110e-04 4.6315e-05 4.4130e-06 2.7001e-13 2.1387e-11
8.1000e+00 2.7289e-02 1.3607e-03 2.9479e-06 6.8478e-05 3.2621e-06 2.0165e-11 2.7289e-02 1.3607e-03 2.9479e-06 6.8478e-05 3.2621e-06 1.7955e-11 2.2098e-12
8.1500e+00 2.5448e-02 1.6781e-03 1.7168e-04 5.1294e-05 5.1624e-06 8.0007e-12 2.5448e-02 1.6781e-03 1.7168e-04 5.1294e-05 5.1624e-06 6.1178e-12 1.8829e-12
8.2000e+00 2.3461e-02 1.5602e-03 1.7135e-04 3.3108e-05 9.7242e-06 1.8900e-12 2.3461e-02 1.5602e-03 1.7135e-04 3.3108e-05 9.7242e-06 4.5972e-12 6.4873e-12
8.2500e+00 2.1856e-02 1.3441e-03 2.5162e-05 2.4495e-05 9.0570e-06 5.0377e-12 2.1856e-02 1.3441e-03 2.5162e-05 2.4495e-05 9.0570e-06 1.8488e-11 2.3526e-11
8.3000e+00 2.0738e-02 1.0863e-03 8.0301e-05 1.2859e-05 7.1138e-06 1.5099e-11 2.0738e-02 1.0863e-03 8.0301e-05 1.2859e-05 7.1138e-06 5.2651e-12 2.0364e-11
8.3500e+00 2.0218e-02 7.0612e-04 1.4448e-04 5.9365e-05 6.7925e-06 1.0886e-11 2.0218e-02 7.0612e-04 1.4448e-04 5.9365e-05 6.7926e-06 1.7096e-11 2.7981e-11
8.4000e+00 2.0640e-02 4.1300e-04 1.9788e-04 7.8703e-05 2.8080e-06 1.6993e-11 2.0640e-02 4.1300e-04 1.9788e-04 7.8703e-05 2.8080e-06 7.8870e-13 1.7781e-11
8.4500e+00 2.2118e-02 3.5106e-04 7.7439e-05 8.9292e-05 4.2277e-06 1.2154e-11 2.2118e-02 3.5106e-04 7.7439e-05 8.9292e-05 4.2277e-06 1.0843e-11 1.3110e-12
8.5000e+00 2.4020e-02 2.5766e-04 1.2360e-04 1.0357e-04 8.9912e-06 8.5407e-12 2.4020e-02 2.5766e-04 1.2360e-04 1.0357e-04 8.9912e-06 5.4676e-12 3.0731e-12
8.5500e+00 2.5318e-02 2.9538e-05 7.6813e-05 1.1792e-04 9.9725e-06 1.0857e-11 2.5318e-02 2.9538e-05 7.6813e-05 1.1792e-04 9.9725e-06 2.9772e-12 1.3834e-11
8.6000e+00 2.5660e-02 1.9493e-04 3.5279e-05 1.3495e-04 8.9585e-06 1.8954e-11 2.5660e-02 1.9493e-04 3.5279e-05 1.3495e-04 8.9585e-06 6.9846e-12 2.5938e-11
8.6500e+00 2.5969e-02 5.1737e-05 2.3731e-04 1.3712e-04 7.5193e-06 3.2990e-11 2.5969e-02 5.1737e-05 2.3731e-04 1.3712e-04 7.5193e-06 1.2950e-11 2.0041e-11
8.7000e+00 2.7693e-02 5.3794e-04 7.5276e-04 1.1613e-04 5.5051e-06 5.6524e-12 2.7693e-02 5.3794e-04 7.5276e-04 1.1613e-04 5.5051e-06 9.8552e-12 1.5508e-11
8.7500e+00 3.1396e-02 1.0105e-03 1.0258e-03 9.6719e-05 1.9753e-06 5.9224e-12 3.1396e-02 1.0105e-03 1.0258e-03 9.6719e-05 1.9753e-06 1.2655e-11 6.7324e-12
8.8000e+00 3.6196e-02 1.5332e-03 1.0004e-03 8.7789e-05 1.7407e-06 9.5355e-12 3.6196e-02 1.5332e-03 1.0004e-03 8.7789e-05 1.7407e-06 1.5739e-12 1.1109e-11
8.8500e+00 4.0628e-02 2.1430e-03 9.4008e-04 7.4017e-05 2.6498e-06 1.7906e-12 4.0628e-02 2.1430e-03 9.4008e-04 7.4017e-05 2.6498e-06 5.4605e-12 3.6700e-12
8.9000e+00 4.4014e-02 2.4192e-03 8.2327e-04 5.8243e-05 1.4216e-06 3.1623e-11 4.4014e-02 2.4192e-03 8.2327e-04 5.8243e-05 1.4216e-06 3.8689e-12 2.7754e-11
8.9500e+00 4.6984e-02 1.8338e-03 4.6707e-04 6.2768e-05 2.3750e-06 1.4079e-11 4.6984e-02 1.8338e-03 4.6707e-04 6.2768e-05 2.3750e-06 6.1391e-12 2.0218e-11
9.0000e+00 5.0605e-02 5.0923e-04 6.5195e-05 9.1039e-05 5.4904e-06 2.6823e-12 5.0605e-02 5.0923e-04 6.5195e-05 9.1039e-05 5.4905e-06 1.1518e-11 1.4200e-11
9.0500e+00 5.5030e-02 6.9049e-04 8.2487e-05 1.1396e-04 5.1004e-06 5.9579e-12 5.5030e-02 6.9049e-04 8.2487e-05 1.1396e-04 5.1004e-06 1.8030e-11 2.3988e-11
9.1000e+00 5.8821e-02 9.4617e-04 1.1140e-04 1.0880e-04 9.6140e-07 6.1640e-12 5.8821e-02 9.4617e-04 1.1140e-04 1.0880e-04 9.6141e-07 1.2150e-12 7.3790e-12
9.1500e+00 5.9453e-02 3.1475e-04 3.0722e-04 9.7102e-05 4.1223e-07 1.7625e-11 5.9453e-02 3.1475e-04 3.0722e-04 9.7102e-05 4.1226e-07 4.7855e-12 2.2411e-11
9.2000e+00 5.4839e-02 2.1299e-04 6.0511e-04 1.0383e-04 3.9003e-06 5.8158e-12 5.4839e-02 2.1299e-04 6.0511e-04 1.0383e-04 3.9003e-06 1.2939e-11 1.8755e-11
9.2500e+00 4.5070e-02 3.7178e-04 7.0248e-04 1.1059e-04 3.8536e-06 2.8955e-11 4.5070e-02 3.7178e-04 7.0248e-04 1.1059e-04 3.8536e-06 2.5388e-11 3.5669e-12
9.3000e+00 3.2799e-02 1.8966e-03 5.3074e-04 9.3190e-05 1.3572e-06 2.1446e-11 3.2799e-02 1.8966e-03 5.3074e-04 9.3190e-05 1.3573e-06 3.6380e-12 2.5084e-11
9.3500e+00 2.1868e-02 2.9904e-03 3.6272e-04 5.6524e-05 2.2495e-06 3.3449e-12 2.1868e-02 2.9904e-03 3.6272e-04 5.6524e-05 2.2495e-06 8.4697e-12 1.1815e-11
9.4000e+00 1.5356e-02 2.5953e-03 3.7940e-04 3.1517e-05 3.4719e-06 2.5846e-12 1.5356e-02 2.5953e-03 3.7940e-04 3.1517e-05 3.4720e-06 1.5016e-11 1.2431e-11
9.4500e+00 1.4082e-02 1.1268e-03 4.2414e-04 4.4043e-05 2.4700e-06 4.2366e-12 1.4082e-02 1.1268e-03 4.2414e-04 4.4043e-05 2.4700e-06 8.1730e-12 3.9364e-12
9.5000e+00 1.6118e-02 1.2301e-04 3.6040e-04 7.1420e-05 9.5761e-07 2.2320e-11 1.6118e-02 1.2301e-04 3.6040e-04 7.1420e-05 9.5763e-07 2.5544e-12 1.9766e-11
9.5500e+00 1.7999e-02 3.3471e-04 3.3287e-04 8.5966e-05 1.1285e-06 2.5805e-11 1.7999e-02 3.3471e-04 3.3287e-04 8.5967e-05 1.1284e-06 1.5117e-12 2.4293e-11
9.6000e+00 1.7184e-02 1.8396e-04 4.3201e-04 8.6143e-05 1.4289e-06 3.0617e-11 1.7184e-02 1.8396e-04 4.3201e-04 8.6143e-05 1.4289e-06 5.0910e-12 2.5526e-11
9.6500e+00 1.3787e-02 4.6671e-04 4.8974e-04 6.4276e-05 3.7498e-07 4.0298e-11 1.3787e-02 4.6671e-04 4.8974e-04 6.4276e-05 3.7500e-07 1.9604e-11 2.0695e-11
9.7000e+00 1.0045e-02 3.5463e-05 4.3355e-04 4.3652e-05 5.1534e-07 2.3759e-11 1.0045e-02 3.5463e-05 4.3355e-04 4.3652e-05 5.1537e-07 1.6698e-12 2.5429e-11
9.7500e+00 8.0439e-03 6.3987e-04 3.6116e-04 5.4046e-05 3.6095e-07 1.1335e-11 8.0439e-03 6.3987e-04 3.6116e-04 5.4046e-05 3.6095e-07 7.4074e-12 3.9275e-12
9.8000e+00 7.9297e-03 1.0262e-03 2.6803e-04 5.5084e-05 3.3230e-07 1.6625e-11 7.9297e-03 1.0262e-03 2.6803e-04 5.5084e-05 3.3228e-07 5.1772e-12 2.1802e-11
9.8500e+00 8.3154e-03 1.2402e-03 1.3795e-04 1.9553e-05 2.9267e-07 1.8344e-11 8.3154e-03 1.2402e-03 1.3795e-04 1.9553e-05 2.9264e-07 1.0234e-11 2.8579e-11
9.9000e+00 8.0355e-03 1.4670e-03 6.8603e-06 7.8262e-06 4.6438e-07 2.6879e-11 8.0355e-03 1.4670e-03 6.8603e-06 7.8261e-06 4.6434e-07 1.3563e-11 4.0442e-11
9.9500e+00 6.9307e-03 1.4373e-03 1.8222e-04 1.9533e-06 3.3071e-07 4.0627e-11 6.9307e-03 1.4373e-03 1.8222e-04 1.9532e-06 3.3074e-07 1.5113e-11 2.5514e-11
1.0000e+01 5.2286e-03 9.8164e-04 2.6326e-04 1.2155e-05 1.7230e-06 2.4069e-11 5.2286e-03 9.8164e-04 2.6326e-04 1.2155e-05 1.7230e-06 8.1393e-12 3.2208e-11




==> 2dsw_hamiltonian_imr.txt <==
t HhrzimHAzim100 HhrzimHAzim150 HhrzimHAzim200 HhrzimHAzim250 HhrzimHAzim300 HhrzimHAzim350
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
5.0000e-02 3.0752e-07 3.4117e-08 2.4579e-08 4.0000e-09 2.6375e-10 0.0000e+00
1.0000e-01 7.8984e-06 5.5328e-07 3.4342e-07 5.2682e-08 4.1184e-09 0.0000e+00
1.5000e-01 6.0471e-05 2.8038e-06 1.6192e-06 2.3653e-07 2.0293e-08 1.1102e-16
2.0000e-01 2.5685e-04 8.8310e-06 4.8553e-06 6.6962e-07 6.2017e-08 6.6613e-16
2.5000e-01 7.6013e-04 2.1384e-05 1.1346e-05 1.4611e-06 1.4551e-07 1.3323e-15
3.0000e-01 1.7596e-03 4.3678e-05 2.2621e-05 2.6947e-06 2.8838e-07 2.2204e-15
3.5000e-01 3.4031e-03 7.8938e-05 4.0309e-05 4.4204e-06 5.0813e-07 4.4409e-15
4.0000e-01 5.7259e-03 1.2965e-04 6.5878e-05 6.6631e-06 8.2082e-07 7.9936e-15
4.5000e-01 8.6119e-03 1.9653e-04 1.0029e-04 9.4533e-06 1.2394e-06 8.8818e-15
5.0000e-01 1.1817e-02 2.7753e-04 1.4359e-04 1.2876e-05 1.7710e-06 9.7700e-15
5.5000e-01 1.5047e-02 3.6713e-04 1.9457e-04 1.7118e-05 2.4111e-06 5.3291e-15
6.0000e-01 1.8034e-02 4.5648e-04 2.5068e-04 2.2489e-05 3.1365e-06 8.8818e-15
6.5000e-01 2.0591e-02 5.3423e-04 3.0832e-04 2.9377e-05 3.8966e-06 3.1974e-14
7.0000e-01 2.2626e-02 5.8822e-04 3.6368e-04 3.8139e-05 4.6099e-06 6.2172e-14
7.5000e-01 2.4152e-02 6.0737e-04 4.1321e-04 4.8915e-05 5.1686e-06 1.1369e-13
8.0000e-01 2.5284e-02 5.8345e-04 4.5386e-04 6.1466e-05 5.4526e-06 1.7408e-13
8.5000e-01 2.6200e-02 5.1241e-04 4.8294e-04 7.5067e-05 5.3509e-06 2.3803e-13
9.0000e-01 2.7093e-02 3.9552e-04 4.9834e-04 8.8508e-05 4.7858e-06 3.0198e-13
9.5000e-01 2.8102e-02 2.4044e-04 4.9879e-04 1.0024e-04 3.7338e-06 3.5527e-13
1.0000e+00 2.9261e-02 6.1099e-05 4.8430e-04 1.0869e-04 2.2405e-06 3.9080e-13
1.0500e+00 3.0466e-02 1.2428e-04 4.5634e-04 1.1275e-04 4.2592e-07 4.0146e-13
1.1000e+00 3.1490e-02 2.9687e-04 4.1773e-04 1.1207e-04 1.5226e-06 3.8725e-13
1.1500e+00 3.2076e-02 4.4087e-04 3.7220e-04 1.0729e-04 3.3760e-06 3.5527e-13
1.2000e+00 3.2051e-02 5.4542e-04 3.2387e-04 9.9804e-05 4.9009e-06 3.1264e-13
1.2500e+00 3.1413e-02 6.0440e-04 2.7692e-04 9.1200e-05 5.8978e-06 2.5580e-13
1.3000e+00 3.0328e-02 6.1569e-04 2.3538e-04 8.2663e-05 6.2340e-06 1.9895e-13
1.3500e+00 2.9043e-02 5.8177e-04 2.0265e-04 7.4570e-05 5.8662e-06 1.3500e-13
1.4000e+00 2.7780e-02 5.1220e-04 1.8067e-04 6.6578e-05 4.8512e-06 8.5265e-14
1.4500e+00 2.6676e-02 4.2602e-04 1.6922e-04 5.8141e-05 3.3497e-06 2.8422e-14
1.5000e+00 2.5777e-02 3.4997e-04 1.6576e-04 4.9057e-05 1.6085e-06 7.1054e-15
1.5500e+00 2.5043e-02 3.1009e-04 1.6593e-04 3.9648e-05 9.2875e-08 3.5527e-14
1.6000e+00 2.4361e-02 3.1911e-04 1.6447e-04 3.0510e-05 1.5182e-06 7.1054e-14
1.6500e+00 2.3543e-02 3.6663e-04 1.5633e-04 2.2224e-05 2.5245e-06 7.1054e-14
1.7000e+00 2.2354e-02 4.1822e-04 1.3767e-04 1.5275e-05 3.0661e-06 7.1054e-14
1.7500e+00 2.0566e-02 4.2438e-04 1.0672e-04 1.0033e-05 3.1714e-06 7.1054e-14
1.8000e+00 1.8048e-02 3.3514e-04 6.4300e-05 6.5401e-06 2.9156e-06 7.1054e-14
1.8500e+00 1.4801e-02 1.1602e-04 1.4352e-05 4.3015e-06 2.3977e-06 6.3949e-14
1.9000e+00 1.0974e-02 2.3789e-04 3.5781e-05 2.4522e-06 1.7336e-06 7.1054e-14
1.9500e+00 6.8399e-03 6.9329e-04 7.6196e-05 2.5312e-07 1.0512e-06 6.3949e-14
2.0000e+00 2.7711e-03 1.1807e-03 9.7421e-05 2.5422e-06 4.6166e-07 7.1054e-14
2.0500e+00 8.2663e-04 1.6106e-03 9.4822e-05 5.7078e-06 2.9303e-08 6.3949e-14
2.1000e+00 3.5907e-03 1.9005e-03 7.1057e-05 8.7767e-06 2.1261e-07 4.2633e-14
2.1500e+00 5.2632e-03 2.0043e-03 3.3519e-05 1.1284e-05 2.3588e-07 3.5527e-14
2.2000e+00 5.7256e-03 1.9289e-03 1.1349e-05 1.3031e-05 3.1871e-08 0.0000e+00
2.2500e+00 5.0296e-03 1.7272e-03 6.0664e-05 1.4212e-05 3.7149e-07 2.1316e-14
2.3000e+00 3.4194e-03 1.4710e-03 1.1197e-04 1.5040e-05 9.1653e-07 4.9738e-14
2.3500e+00 1.2935e-03 1.2189e-03 1.5968e-04 1.5126e-05 1.4978e-06 5.6843e-14
2.4000e+00 9.1509e-04 9.9807e-04 1.9680e-04 1.3684e-05 1.9536e-06 5.6843e-14
2.4500e+00 2.8777e-03 8.0879e-04 2.1919e-04 1.0770e-05 2.1579e-06 4.2633e-14
2.5000e+00 4.4324e-03 6.4267e-04 2.2560e-04 7.7924e-06 2.1002e-06 0.0000e+00
2.5500e+00 5.5500e-03 4.9743e-04 2.1349e-04 5.9953e-06 1.8010e-06 4.2633e-14
2.6000e+00 6.2727e-03 3.7597e-04 1.7784e-04 4.5675e-06 1.2110e-06 4.9738e-14
2.6500e+00 6.6880e-03 2.7641e-04 1.1769e-04 1.1361e-06 3.1568e-07 6.3949e-14
2.7000e+00 6.9258e-03 1.9133e-04 4.4614e-05 5.6929e-06 6.8155e-07 7.8160e-14
2.7500e+00 7.1330e-03 1.2120e-04 1.7779e-05 1.5104e-05 1.4313e-06 9.2371e-14
2.8000e+00 7.4253e-03 8.5111e-05 4.6772e-05 2.5550e-05 1.7418e-06 1.0658e-13
2.8500e+00 7.8530e-03 1.1311e-04 3.5349e-05 3.6364e-05 1.6941e-06 1.1013e-13
2.9000e+00 8.3982e-03 2.2591e-04 5.1172e-06 4.7211e-05 1.4361e-06 1.1724e-13
2.9500e+00 8.9948e-03 4.1972e-04 5.6539e-05 5.6793e-05 1.0064e-06 8.5265e-14
3.0000e+00 9.5576e-03 6.6667e-04 1.0868e-04 6.3157e-05 4.3805e-07 4.2633e-14
3.0500e+00 9.9992e-03 9.2765e-04 1.6297e-04 6.5503e-05 7.8944e-08 1.7764e-14
3.1000e+00 1.0223e-02 1.1686e-03 2.2239e-04 6.5307e-05 3.4385e-07 7.1054e-14
3.1500e+00 1.0127e-02 1.3715e-03 2.8061e-04 6.5273e-05 4.2620e-07 1.0658e-13
3.2000e+00 9.6531e-03 1.5348e-03 3.2615e-04 6.7001e-05 5.8617e-07 1.1724e-13
3.2500e+00 8.8730e-03 1.6619e-03 3.5797e-04 6.9925e-05 9.4238e-07 1.1013e-13
3.3000e+00 8.0037e-03 1.7487e-03 3.9158e-04 7.2944e-05 1.3969e-06 5.6843e-14
3.3500e+00 7.3370e-03 1.7819e-03 4.4461e-04 7.6534e-05 1.8494e-06 3.1974e-14
3.4000e+00 7.1285e-03 1.7555e-03 5.1449e-04 8.1670e-05 2.2879e-06 4.6185e-14
3.4500e+00 7.5234e-03 1.6925e-03 5.7298e-04 8.7018e-05 2.5750e-06 8.5265e-14
3.5000e+00 8.5374e-03 1.6395e-03 5.8825e-04 8.9948e-05 2.3332e-06 9.9476e-14
3.5500e+00 1.0073e-02 1.6283e-03 5.5441e-04 9.0155e-05 1.3497e-06 1.0658e-13
3.6000e+00 1.1962e-02 1.6422e-03 4.9624e-04 8.8664e-05 5.0295e-08 9.2371e-14
3.6500e+00 1.4048e-02 1.6280e-03 4.4306e-04 8.3948e-05 7.6058e-07 4.9738e-14
3.7000e+00 1.6285e-02 1.5409e-03 4.0299e-04 7.3521e-05 6.5002e-07 7.1054e-15
3.7500e+00 1.8764e-02 1.3705e-03 3.6641e-04 5.8638e-05 1.8308e-07 1.7764e-14
3.8000e+00 2.1612e-02 1.1313e-03 3.2923e-04 4.3502e-05 1.3379e-06 2.4869e-14
3.8500e+00 2.4804e-02 8.4341e-04 3.0470e-04 3.1189e-05 2.5535e-06 4.4409e-14
3.9000e+00 2.8071e-02 5.2403e-04 3.1239e-04 2.2655e-05 3.5177e-06 3.0198e-14
3.9500e+00 3.0958e-02 1.8081e-04 3.5850e-04 1.7085e-05 3.7688e-06 2.1316e-14
4.0000e+00 3.3008e-02 1.9835e-04 4.2494e-04 1.2297e-05 3.1642e-06 1.7764e-14
4.0500e+00 3.3956e-02 6.3356e-04 4.7354e-04 7.8136e-06 2.1365e-06 1.2434e-14
4.1000e+00 3.3843e-02 1.0987e-03 4.6219e-04 6.2549e-06 1.1254e-06 1.7764e-15
4.1500e+00 3.2996e-02 1.4718e-03 3.6285e-04 8.5280e-06 1.3859e-07 1.5987e-14
4.2000e+00 3.1867e-02 1.5778e-03 1.7569e-04 1.1009e-05 7.8667e-07 4.7962e-14
4.2500e+00 3.0808e-02 1.3278e-03 6.1085e-05 1.0889e-05 1.3421e-06 1.0125e-13
4.3000e+00 2.9970e-02 8.2121e-04 2.7335e-04 1.0368e-05 1.6018e-06 1.4744e-13
4.3500e+00 2.9359e-02 2.9082e-04 3.7973e-04 1.2852e-05 1.9628e-06 1.8829e-13
4.4000e+00 2.8957e-02 5.5047e-05 3.3944e-04 1.8543e-05 2.0576e-06 1.8829e-13
4.4500e+00 2.8714e-02 1.3842e-04 1.8258e-04 2.5160e-05 1.1228e-06 1.5277e-13
4.5000e+00 2.8420e-02 9.4848e-06 5.2053e-06 3.0476e-05 4.1612e-07 9.2371e-14
4.5500e+00 2.7616e-02 2.0158e-04 1.3424e-04 3.3916e-05 1.5046e-06 3.0198e-14
4.6000e+00 2.5726e-02 3.4038e-04 1.6255e-04 3.6370e-05 2.1244e-06 5.3291e-15
4.6500e+00 2.2362e-02 3.0222e-04 1.1212e-04 3.7529e-05 2.4700e-06 2.8422e-14
4.7000e+00 1.7624e-02 9.0349e-05 3.8517e-05 3.4803e-05 1.8865e-06 2.8422e-14
4.7500e+00 1.2194e-02 1.9925e-04 1.6442e-05 2.7350e-05 5.2371e-07 2.4869e-14
4.8000e+00 7.1536e-03 4.4878e-04 4.7192e-05 1.9230e-05 1.3774e-07 8.8818e-15
4.8500e+00 3.6020e-03 5.7832e-04 7.5475e-05 1.5666e-05 2.7362e-07 1.7764e-15
4.9000e+00 2.2630e-03 5.6827e-04 1.2743e-04 1.7511e-05 8.1159e-07 7.1054e-15
4.9500e+00 3.2258e-03 4.5133e-04 2.0621e-04 2.0590e-05 1.6277e-06 8.8818e-15
5.0000e+00 5.9368e-03 2.8106e-04 2.7472e-04 1.9519e-05 3.1106e-06 1.0658e-14
5.0500e+00 9.4295e-03 1.1781e-04 2.7200e-04 1.3160e-05 3.7042e-06 2.1316e-14
5.1000e+00 1.2658e-02 6.4394e-05 1.5809e-04 6.6861e-06 2.6845e-06 4.4409e-14
5.1500e+00 1.4791e-02 2.6932e-04 4.7565e-05 4.7858e-06 2.3239e-06 7.1054e-14
5.2000e+00 1.5418e-02 7.9343e-04 2.5926e-04 3.6563e-06 3.0519e-06 1.1724e-13
5.2500e+00 1.4684e-02 1.4470e-03 3.6199e-04 3.0057e-06 1.7261e-06 1.4744e-13
5.3000e+00 1.3272e-02 1.8551e-03 2.9240e-04 1.0863e-05 1.7267e-06 1.3500e-13
5.3500e+00 1.2126e-02 1.7770e-03 1.0387e-04 9.5330e-06 3.5797e-06 1.2079e-13
5.4000e+00 1.2036e-02 1.3388e-03 7.6981e-05 3.7166e-07 3.5203e-06 8.1712e-14
5.4500e+00 1.3366e-02 8.8684e-04 1.7810e-04 8.0120e-06 3.9203e-06 1.0658e-14
5.5000e+00 1.6070e-02 6.3427e-04 2.3521e-04 2.1471e-05 3.6954e-06 3.9080e-14
5.5500e+00 1.9810e-02 5.0166e-04 2.9754e-04 4.9617e-05 6.9651e-07 7.4607e-14
5.6000e+00 2.3985e-02 2.6990e-04 3.2405e-04 7.5985e-05 3.0514e-06 7.1054e-14
5.6500e+00 2.7811e-02 1.5607e-04 2.2913e-04 7.7690e-05 3.8806e-06 1.2079e-13
5.7000e+00 3.0663e-02 5.8511e-04 2.2126e-05 6.6991e-05 1.7664e-06 1.2079e-13
5.7500e+00 3.2551e-02 6.3878e-04 1.7232e-04 6.8608e-05 3.2300e-07 8.5265e-14
5.8000e+00 3.4262e-02 1.4513e-04 2.7610e-04 7.3906e-05 1.2225e-06 4.6185e-14
5.8500e+00 3.6910e-02 5.4242e-04 3.5874e-04 6.4557e-05 2.3668e-06 0.0000e+00
5.9000e+00 4.1163e-02 8.1207e-04 4.7026e-04 5.4631e-05 4.0159e-06 8.5265e-14
5.9500e+00 4.6720e-02 4.6243e-04 4.6087e-04 6.2829e-05 4.1692e-06 1.3856e-13
6.0000e+00 5.2402e-02 8.2774e-05 1.6928e-04 7.1829e-05 1.6808e-06 1.9540e-13
6.0500e+00 5.6705e-02 3.2142e-04 2.5177e-04 5.7363e-05 1.6275e-06 1.9185e-13
6.1000e+00 5.8336e-02 2.1747e-04 4.6621e-04 3.0834e-05 3.2427e-06 2.2737e-13
6.1500e+00 5.6630e-02 7.0029e-05 4.2700e-04 1.5145e-05 3.0504e-06 2.1672e-13
6.2000e+00 5.1889e-02 7.3974e-05 4.0905e-04 7.2857e-06 2.0656e-06 1.8119e-13
6.2500e+00 4.5372e-02 1.9458e-04 5.1963e-04 2.6019e-06 1.0735e-06 1.5987e-13
6.3000e+00 3.8523e-02 3.0044e-04 5.6070e-04 1.5363e-05 1.0138e-06 1.2434e-13
6.3500e+00 3.2048e-02 2.6964e-04 4.8191e-04 3.9558e-05 1.8040e-06 6.3949e-14
6.4000e+00 2.5862e-02 8.5992e-05 5.2989e-04 4.5417e-05 3.0586e-06 5.3291e-14
6.4500e+00 1.9905e-02 1.3147e-04 7.9765e-04 3.7136e-05 3.9519e-06 4.2633e-14
6.5000e+00 1.4714e-02 3.1101e-04 1.0170e-03 4.3893e-05 2.5240e-06 7.8160e-14
6.5500e+00 1.1059e-02 5.4644e-04 9.3105e-04 5.1691e-05 5.0174e-07 1.5632e-13
6.6000e+00 9.0894e-03 8.8097e-04 6.1357e-04 3.2120e-05 2.1112e-06 1.2079e-13
6.6500e+00 8.0788e-03 1.1844e-03 3.1246e-04 8.4118e-06 2.5099e-06 9.9476e-14
6.7000e+00 7.1290e-03 1.4034e-03 1.0008e-04 4.7845e-06 4.0932e-06 2.4869e-14
6.7500e+00 5.8649e-03 1.5955e-03 1.7438e-04 5.6785e-06 5.2619e-06 9.9476e-14
6.8000e+00 4.4169e-03 1.6853e-03 5.5271e-04 5.9857e-06 3.5529e-06 1.2079e-13
6.8500e+00 3.1239e-03 1.6780e-03 7.7414e-04 1.1905e-05 2.2804e-06 1.3500e-13
6.9000e+00 2.2051e-03 1.7886e-03 7.0763e-04 1.1573e-05 1.1450e-06 1.3145e-13
6.9500e+00 1.5346e-03 1.8567e-03 5.8135e-04 6.9921e-07 1.2692e-06 9.2371e-14
7.0000e+00 1.0099e-03 1.5026e-03 4.0054e-04 7.8037e-06 2.3046e-06 6.0396e-14
7.0500e+00 1.0115e-03 9.5664e-04 1.2644e-04 3.4728e-06 3.8195e-06 2.8422e-14
7.1000e+00 2.0109e-03 5.7570e-04 8.4164e-05 1.5998e-05 1.2150e-06 2.4869e-14
7.1500e+00 3.8680e-03 2.5992e-04 3.6203e-04 1.2261e-05 6.9073e-07 3.1974e-14
7.2000e+00 5.8142e-03 2.9436e-05 6.0816e-04 1.3351e-06 4.4824e-07 3.5527e-14
7.2500e+00 7.1283e-03 1.1363e-05 6.0093e-04 2.9261e-06 3.0705e-06 4.9738e-14
7.3000e+00 7.7165e-03 4.7410e-05 5.6022e-04 1.5089e-05 4.8045e-06 1.7764e-14
7.3500e+00 7.7380e-03 1.0301e-04 5.7164e-04 1.0841e-05 4.3115e-06 2.4869e-14
7.4000e+00 7.0469e-03 6.8373e-05 4.7767e-04 5.7603e-06 4.0519e-06 2.4869e-14
7.4500e+00 5.8378e-03 4.7726e-04 2.0187e-04 2.4819e-06 3.4184e-06 2.8422e-14
7.5000e+00 5.1234e-03 8.2251e-04 1.8091e-04 7.4094e-06 4.3712e-06 4.6185e-14
7.5500e+00 5.5601e-03 9.0735e-04 3.4310e-04 1.0275e-05 5.1637e-06 4.6185e-14
7.6000e+00 6.6068e-03 8.9884e-04 5.2424e-05 3.1047e-05 3.0649e-06 5.6843e-14
7.6500e+00 7.3785e-03 1.0685e-03 4.2905e-04 1.4305e-05 1.9421e-06 8.5265e-14
7.7000e+00 7.6246e-03 1.3661e-03 7.3663e-04 1.4395e-05 2.2244e-06 5.3291e-14
7.7500e+00 7.9036e-03 1.5111e-03 7.7074e-04 1.4324e-05 8.9562e-08 2.4869e-14
7.8000e+00 9.3175e-03 1.4150e-03 5.5656e-04 5.2297e-06 2.9992e-06 2.1316e-14
7.8500e+00 1.2752e-02 1.1736e-03 2.6087e-04 2.2012e-06 3.5650e-06 1.4211e-14
7.9000e+00 1.7891e-02 7.9334e-04 1.1256e-04 8.5322e-06 2.2277e-06 1.4211e-14
7.9500e+00 2.3141e-02 3.4118e-04 6.3658e-05 1.3525e-05 7.7321e-07 4.9738e-14
8.0000e+00 2.6776e-02 2.0196e-04 4.3464e-05 1.7308e-05 2.2991e-06 8.5265e-14
8.0500e+00 2.8042e-02 6.6395e-04 1.1116e-04 4.6316e-05 4.4141e-06 2.0606e-13
8.1000e+00 2.7289e-02 1.3608e-03 2.9240e-06 6.8486e-05 3.2615e-06 3.0553e-13
8.1500e+00 2.5449e-02 1.6782e-03 1.7172e-04 5.1294e-05 5.1620e-06 2.3448e-13
8.2000e+00 2.3462e-02 1.5602e-03 1.7140e-04 3.3105e-05 9.7260e-06 2.1316e-13
8.2500e+00 2.1857e-02 1.3441e-03 2.5170e-05 2.4500e-05 9.0579e-06 1.3500e-13
8.3000e+00 2.0738e-02 1.0862e-03 8.0299e-05 1.2858e-05 7.1141e-06 6.3949e-14
8.3500e+00 2.0218e-02 7.0604e-04 1.4448e-04 5.9372e-05 6.7943e-06 0.0000e+00
8.4000e+00 2.0641e-02 4.1292e-04 1.9792e-04 7.8706e-05 2.8095e-06 2.8422e-14
8.4500e+00 2.2118e-02 3.5107e-04 7.7463e-05 8.9292e-05 4.2278e-06 1.7764e-14
8.5000e+00 2.4020e-02 2.5773e-04 1.2366e-04 1.0358e-04 8.9918e-06 2.1316e-14
8.5500e+00 2.5319e-02 2.9526e-05 7.6842e-05 1.1792e-04 9.9729e-06 7.4607e-14
8.6000e+00 2.5661e-02 1.9496e-04 3.5348e-05 1.3496e-04 8.9589e-06 1.3856e-13
8.6500e+00 2.5969e-02 5.1762e-05 2.3728e-04 1.3713e-04 7.5197e-06 2.3803e-13
8.7000e+00 2.7693e-02 5.3804e-04 7.5284e-04 1.1614e-04 5.5055e-06 3.0909e-13
8.7500e+00 3.1396e-02 1.0106e-03 1.0259e-03 9.6724e-05 1.9753e-06 2.8777e-13
8.8000e+00 3.6196e-02 1.5333e-03 1.0004e-03 8.7794e-05 1.7415e-06 2.3093e-13
8.8500e+00 4.0628e-02 2.1431e-03 9.4010e-04 7.4019e-05 2.6506e-06 1.7408e-13
8.9000e+00 4.4014e-02 2.4193e-03 8.2334e-04 5.8239e-05 1.4218e-06 1.7408e-13
8.9500e+00 4.6984e-02 1.8340e-03 4.6710e-04 6.2762e-05 2.3753e-06 1.6342e-13
9.0000e+00 5.0606e-02 5.0917e-04 6.5157e-05 9.1038e-05 5.4921e-06 1.2434e-13
9.0500e+00 5.5030e-02 6.9067e-04 8.2505e-05 1.1396e-04 5.1021e-06 1.3856e-13
9.1000e+00 5.8823e-02 9.4632e-04 1.1135e-04 1.0880e-04 9.6146e-07 1.0658e-13
9.1500e+00 5.9455e-02 3.1469e-04 3.0718e-04 9.7095e-05 4.1219e-07 9.2371e-14
9.2000e+00 5.4841e-02 2.1327e-04 6.0514e-04 1.0383e-04 3.9018e-06 1.2434e-13
9.2500e+00 4.5072e-02 3.7148e-04 7.0253e-04 1.1060e-04 3.8547e-06 1.5277e-13
9.3000e+00 3.2800e-02 1.8965e-03 5.3074e-04 9.3194e-05 1.3569e-06 1.6165e-13
9.3500e+00 2.1868e-02 2.9906e-03 3.6269e-04 5.6526e-05 2.2498e-06 1.6342e-13
9.4000e+00 1.5356e-02 2.5954e-03 3.7939e-04 3.1514e-05 3.4724e-06 1.7586e-13
9.4500e+00 1.4081e-02 1.1266e-03 4.2417e-04 4.4044e-05 2.4699e-06 1.1013e-13
9.5000e+00 1.6118e-02 1.2322e-04 3.6041e-04 7.1425e-05 9.5751e-07 7.6383e-14
9.5500e+00 1.8000e-02 3.3485e-04 3.3285e-04 8.5972e-05 1.1290e-06 2.8422e-14
9.6000e+00 1.7185e-02 1.8399e-04 4.3202e-04 8.6153e-05 1.4294e-06 1.2790e-13
9.6500e+00 1.3788e-02 4.6682e-04 4.8976e-04 6.4282e-05 3.7521e-07 1.9540e-13
9.7000e+00 1.0045e-02 3.5491e-05 4.3355e-04 4.3651e-05 5.1538e-07 1.7675e-13
9.7500e+00 8.0440e-03 6.3995e-04 3.6116e-04 5.4053e-05 3.6128e-07 1.1724e-13
9.8000e+00 7.9300e-03 1.0262e-03 2.6803e-04 5.5095e-05 3.3237e-07 3.5527e-14
9.8500e+00 8.3158e-03 1.2402e-03 1.3794e-04 1.9555e-05 2.9271e-07 3.3751e-14
9.9000e+00 8.0358e-03 1.4671e-03 6.8671e-06 7.8306e-06 4.6441e-07 4.0856e-14
9.9500e+00 6.9309e-03 1.4374e-03 1.8223e-04 1.9555e-06 3.3091e-07 1.1546e-14
1.0000e+01 5.2287e-03 9.8169e-04 2.6330e-04 1.2157e-05 1.7236e-06 1.7764e-14

==> 2dsw_hamiltonian_imr_pt2.txt <==
t DeltaHim100 DeltaHim150 DeltaHim200 DeltaHim250 DeltaHim300 DeltaHim350 Hy0mHAzim100 Hy0mHAzim150 Hy0mHAzim200 Hy0mHAzim250 Hy0mHAzim300 Hy0mHAzim350 epsH
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
5.0000e-02 3.0675e-07 3.4032e-08 2.4518e-08 3.9902e-09 2.6315e-10 5.5386e-14 2.4324e-07 2.9481e-08 3.8995e-08 5.9523e-08 6.3250e-08 6.3513e-08 6.3513e-08
1.0000e-01 7.8936e-06 5.5295e-07 3.4322e-07 5.2650e-08 4.1161e-09 1.7270e-13 7.6522e-06 3.1159e-07 1.0185e-07 1.8871e-07 2.3725e-07 2.4136e-07 2.4136e-07
1.5000e-01 6.0455e-05 2.8031e-06 1.6188e-06 2.3647e-07 2.0288e-08 3.0176e-13 5.9957e-05 2.3042e-06 1.1199e-06 2.6245e-07 4.7863e-07 4.9892e-07 4.9892e-07
2.0000e-01 2.5681e-04 8.8298e-06 4.8546e-06 6.6953e-07 6.2009e-08 4.9383e-13 2.5602e-04 8.0412e-06 4.0660e-06 1.1903e-07 7.2655e-07 7.8856e-07 7.8856e-07
2.5000e-01 7.6006e-04 2.1382e-05 1.1345e-05 1.4610e-06 1.4550e-07 7.5584e-13 7.5900e-04 2.0321e-05 1.0284e-05 4.0006e-07 9.1541e-07 1.0609e-06 1.0609e-06
3.0000e-01 1.7595e-03 4.3676e-05 2.2620e-05 2.6945e-06 2.8836e-07 1.1005e-12 1.7582e-03 4.2401e-05 2.1345e-05 1.4198e-06 9.8635e-07 1.2747e-06 1.2747e-06
3.5000e-01 3.4030e-03 7.8935e-05 4.0307e-05 4.4203e-06 5.0810e-07 1.5126e-12 3.4016e-03 7.7532e-05 3.8904e-05 3.0171e-06 8.9501e-07 1.4031e-06 1.4031e-06
4.0000e-01 5.7257e-03 1.2964e-04 6.5876e-05 6.6630e-06 8.2079e-07 1.8350e-12 5.7243e-03 1.2821e-04 6.4440e-05 5.2275e-06 6.1472e-07 1.4355e-06 1.4355e-06
4.5000e-01 8.6117e-03 1.9652e-04 1.0028e-04 9.4531e-06 1.2394e-06 2.0517e-12 8.6103e-03 1.9515e-04 9.8907e-05 8.0772e-06 1.3653e-07 1.3759e-06 1.3759e-06
5.0000e-01 1.1817e-02 2.7752e-04 1.4358e-04 1.2876e-05 1.7710e-06 1.8030e-12 1.1816e-02 2.7628e-04 1.4234e-04 1.1636e-05 5.3152e-07 1.2394e-06 1.2394e-06
5.5000e-01 1.5047e-02 3.6713e-04 1.9457e-04 1.7118e-05 2.4111e-06 1.3269e-12 1.5046e-02 3.6608e-04 1.9352e-04 1.6071e-05 1.3636e-06 1.0475e-06 1.0475e-06
6.0000e-01 1.8034e-02 4.5648e-04 2.5067e-04 2.2488e-05 3.1365e-06 7.9758e-13 1.8033e-02 4.5565e-04 2.4985e-04 2.1664e-05 2.3122e-06 8.2423e-07 8.2423e-07
6.5000e-01 2.0591e-02 5.3423e-04 3.0832e-04 2.9377e-05 3.8965e-06 1.7764e-14 2.0590e-02 5.3364e-04 3.0773e-04 2.8784e-05 3.3036e-06 5.9292e-07 5.9292e-07
7.0000e-01 2.2625e-02 5.8821e-04 3.6368e-04 3.8138e-05 4.6099e-06 5.4001e-13 2.2625e-02 5.8784e-04 3.6330e-04 3.7764e-05 4.2359e-06 3.7399e-07 3.7399e-07
7.5000e-01 2.4152e-02 6.0737e-04 4.1321e-04 4.8914e-05 5.1686e-06 1.2719e-12 2.4152e-02 6.0718e-04 4.1303e-04 4.8731e-05 4.9849e-06 1.8367e-07 1.8367e-07
8.0000e-01 2.5283e-02 5.8345e-04 4.5385e-04 6.1466e-05 5.4526e-06 1.3856e-12 2.5283e-02 5.8342e-04 4.5382e-04 6.1432e-05 5.4190e-06 3.3585e-08 3.3584e-08
8.5000e-01 2.6200e-02 5.1241e-04 4.8294e-04 7.5067e-05 5.3509e-06 2.2702e-12 2.6200e-02 5.1248e-04 4.8301e-04 7.5136e-05 5.4201e-06 6.9197e-08 6.9200e-08
9.0000e-01 2.7092e-02 3.9552e-04 4.9834e-04 8.8508e-05 4.7857e-06 1.9043e-12 2.7093e-02 3.9564e-04 4.9846e-04 8.8629e-05 4.9074e-06 1.2166e-07 1.2166e-07
9.5000e-01 2.8102e-02 2.4044e-04 4.9879e-04 1.0024e-04 3.7338e-06 6.7857e-13 2.8102e-02 2.4056e-04 4.9891e-04 1.0036e-04 3.8579e-06 1.2414e-07 1.2414e-07
1.0000e+00 2.9261e-02 6.1099e-05 4.8430e-04 1.0869e-04 2.2405e-06 1.6129e-12 2.9261e-02 6.1179e-05 4.8438e-04 1.0877e-04 2.3200e-06 7.9509e-08 7.9507e-08
1.0500e+00 3.0465e-02 1.2428e-04 4.5634e-04 1.1275e-04 4.2591e-07 3.6096e-12 3.0465e-02 1.2429e-04 4.5633e-04 1.1274e-04 4.1822e-07 7.6816e-09 7.6852e-09
1.1000e+00 3.1490e-02 2.9687e-04 4.1773e-04 1.1207e-04 1.5226e-06 6.0822e-12 3.1490e-02 2.9700e-04 4.1760e-04 1.1194e-04 1.6546e-06 1.3197e-07 1.3197e-07
1.1500e+00 3.2076e-02 4.4087e-04 3.7220e-04 1.0729e-04 3.3761e-06 8.8178e-12 3.2076e-02 4.4116e-04 3.7191e-04 1.0701e-04 3.6637e-06 2.8764e-07 2.8765e-07
1.2000e+00 3.2050e-02 5.4542e-04 3.2387e-04 9.9804e-05 4.9010e-06 1.1404e-11 3.2050e-02 5.4589e-04 3.2340e-04 9.9335e-05 5.3702e-06 4.6926e-07 4.6927e-07
1.2500e+00 3.1413e-02 6.0440e-04 2.7691e-04 9.1200e-05 5.8978e-06 1.3358e-11 3.1412e-02 6.0507e-04 2.7624e-04 9.0528e-05 6.5697e-06 6.7192e-07 6.7193e-07
1.3000e+00 3.0328e-02 6.1569e-04 2.3538e-04 8.2663e-05 6.2340e-06 1.3472e-11 3.0327e-02 6.1659e-04 2.3449e-04 8.1772e-05 7.1254e-06 8.9130e-07 8.9132e-07
1.3500e+00 2.9043e-02 5.8177e-04 2.0265e-04 7.4569e-05 5.8662e-06 1.6549e-11 2.9041e-02 5.8290e-04 2.0153e-04 7.3446e-05 6.9898e-06 1.1236e-06 1.1236e-06
1.4000e+00 2.7779e-02 5.1220e-04 1.8067e-04 6.6578e-05 4.8512e-06 2.0631e-11 2.7778e-02 5.1357e-04 1.7930e-04 6.5212e-05 6.2164e-06 1.3652e-06 1.3652e-06
1.4500e+00 2.6676e-02 4.2602e-04 1.6921e-04 5.8141e-05 3.3497e-06 2.9253e-11 2.6674e-02 4.2764e-04 1.6760e-04 5.6528e-05 4.9620e-06 1.6123e-06 1.6123e-06
1.5000e+00 2.5776e-02 3.4997e-04 1.6575e-04 4.9057e-05 1.6085e-06 3.8682e-11 2.5775e-02 3.5183e-04 1.6389e-04 4.7197e-05 3.4691e-06 1.8605e-06 1.8605e-06
1.5500e+00 2.5042e-02 3.1009e-04 1.6593e-04 3.9647e-05 9.2901e-08 4.2355e-11 2.5040e-02 3.1219e-04 1.6382e-04 3.7542e-05 2.0120e-06 2.1048e-06 2.1049e-06
1.6000e+00 2.4360e-02 3.1911e-04 1.6447e-04 3.0510e-05 1.5182e-06 4.0814e-11 2.4358e-02 3.2145e-04 1.6213e-04 2.8170e-05 8.2154e-07 2.3397e-06 2.3398e-06
1.6500e+00 2.3543e-02 3.6663e-04 1.5633e-04 2.2223e-05 2.5246e-06 4.6271e-11 2.3540e-02 3.6919e-04 1.5377e-04 1.9664e-05 3.5082e-08 2.5596e-06 2.5597e-06
1.7000e+00 2.2353e-02 4.1822e-04 1.3767e-04 1.5274e-05 3.0662e-06 6.0183e-11 2.2350e-02 4.2098e-04 1.3491e-04 1.2514e-05 3.0602e-07 2.7601e-06 2.7601e-06
1.7500e+00 2.0566e-02 4.2439e-04 1.0672e-04 1.0033e-05 3.1715e-06 7.6248e-11 2.0563e-02 4.2732e-04 1.0378e-04 7.0936e-06 2.3250e-07 2.9389e-06 2.9390e-06
1.8000e+00 1.8047e-02 3.3516e-04 6.4296e-05 6.5399e-06 2.9156e-06 8.4789e-11 1.8044e-02 3.3825e-04 6.1200e-05 3.4433e-06 1.8090e-07 3.0965e-06 3.0965e-06
1.8500e+00 1.4801e-02 1.1604e-04 1.4349e-05 4.3013e-06 2.3978e-06 8.8967e-11 1.4798e-02 1.1927e-04 1.1113e-05 1.0657e-06 8.3775e-07 3.2355e-06 3.2356e-06
1.9000e+00 1.0973e-02 2.3788e-04 3.5786e-05 2.4521e-06 1.7337e-06 9.2150e-11 1.0970e-02 2.3452e-04 3.9145e-05 9.0760e-07 1.6261e-06 3.3597e-06 3.3597e-06
1.9500e+00 6.8395e-03 6.9328e-04 7.6201e-05 2.5321e-07 1.0513e-06 9.3664e-11 6.8360e-03 6.8981e-04 7.9673e-05 3.2190e-06 2.4209e-06 3.4721e-06 3.4722e-06
2.0000e+00 2.7707e-03 1.1807e-03 9.7426e-05 2.5420e-06 4.6173e-07 9.1134e-11 2.7671e-03 1.1772e-03 1.0100e-04 6.1160e-06 3.1123e-06 3.5740e-06 3.5740e-06
2.0500e+00 8.2700e-04 1.6106e-03 9.4827e-05 5.7074e-06 2.9365e-08 8.5400e-11 8.3066e-04 1.6070e-03 9.8492e-05 9.3718e-06 3.6350e-06 3.6642e-06 3.6643e-06
2.1000e+00 3.5911e-03 1.9005e-03 7.1062e-05 8.7761e-06 2.1254e-07 9.4055e-11 3.5948e-03 1.8968e-03 7.4803e-05 1.2516e-05 3.9527e-06 3.7401e-06 3.7402e-06
2.1500e+00 5.2636e-03 2.0043e-03 3.3524e-05 1.1283e-05 2.3580e-07 1.1521e-10 5.2674e-03 2.0005e-03 3.7322e-05 1.5081e-05 4.0336e-06 3.7977e-06 3.7978e-06
2.2000e+00 5.7260e-03 1.9289e-03 1.1344e-05 1.3030e-05 3.1759e-08 1.4476e-10 5.7298e-03 1.9250e-03 7.5108e-06 1.6863e-05 3.8654e-06 3.8335e-06 3.8337e-06
2.2500e+00 5.0301e-03 1.7272e-03 6.0660e-05 1.4210e-05 3.7162e-07 1.6654e-10 5.0339e-03 1.7233e-03 5.6815e-05 1.8055e-05 3.4727e-06 3.8442e-06 3.8443e-06
2.3000e+00 3.4198e-03 1.4710e-03 1.1197e-04 1.5039e-05 9.1668e-07 1.7697e-10 3.4236e-03 1.4672e-03 1.0814e-04 1.8866e-05 2.9102e-06 3.8267e-06 3.8269e-06
2.3500e+00 1.2939e-03 1.2189e-03 1.5968e-04 1.5124e-05 1.4980e-06 1.9290e-10 1.2977e-03 1.2151e-03 1.5590e-04 1.8903e-05 2.2804e-06 3.7781e-06 3.7783e-06
2.4000e+00 9.1464e-04 9.9807e-04 1.9680e-04 1.3683e-05 1.9539e-06 2.2456e-10 9.1094e-04 9.9437e-04 1.9311e-04 1.7378e-05 1.7411e-06 3.6947e-06 3.6949e-06
2.4500e+00 2.8772e-03 8.0880e-04 2.1918e-04 1.0769e-05 2.1582e-06 2.7906e-10 2.8736e-03 8.0522e-04 2.1561e-04 1.4340e-05 1.4137e-06 3.5716e-06 3.5719e-06
2.5000e+00 4.4319e-03 6.4268e-04 2.2559e-04 7.7903e-06 2.1005e-06 3.2390e-10 4.4285e-03 6.3927e-04 2.2219e-04 1.1194e-05 1.3033e-06 3.4035e-06 3.4038e-06
2.5500e+00 5.5495e-03 4.9744e-04 2.1349e-04 5.9931e-06 1.8013e-06 3.5012e-10 5.5463e-03 4.9425e-04 2.1030e-04 9.1799e-06 1.3855e-06 3.1865e-06 3.1868e-06
2.6000e+00 6.2722e-03 3.7598e-04 1.7784e-04 4.5653e-06 1.2114e-06 3.7296e-10 6.2693e-03 3.7306e-04 1.7492e-04 7.4880e-06 1.7113e-06 2.9223e-06 2.9227e-06
2.6500e+00 6.6875e-03 2.7642e-04 1.1769e-04 1.1339e-06 3.1611e-07 4.1103e-10 6.6848e-03 2.7380e-04 1.1506e-04 3.7565e-06 2.3065e-06 2.6222e-06 2.6227e-06
2.7000e+00 6.9252e-03 1.9134e-04 4.4610e-05 5.6953e-06 6.8109e-07 4.5778e-10 6.9229e-03 1.8903e-04 4.2301e-05 3.3867e-06 2.9897e-06 2.3081e-06 2.3086e-06
2.7500e+00 7.1324e-03 1.2122e-04 1.7785e-05 1.5106e-05 1.4308e-06 5.0297e-10 7.1304e-03 1.1921e-04 1.9793e-05 1.3098e-05 3.4386e-06 2.0074e-06 2.0079e-06
2.8000e+00 7.4247e-03 8.5123e-05 4.6778e-05 2.5553e-05 1.7413e-06 5.5172e-10 7.4229e-03 8.3378e-05 4.8522e-05 2.3808e-05 3.4858e-06 1.7440e-06 1.7446e-06
2.8500e+00 7.8524e-03 1.1313e-04 3.5354e-05 3.6366e-05 1.6934e-06 6.1981e-10 7.8508e-03 1.1159e-04 3.6886e-05 3.4834e-05 3.2257e-06 1.5316e-06 1.5323e-06
2.9000e+00 8.3975e-03 2.2592e-04 5.1139e-06 4.7214e-05 1.4354e-06 6.8900e-10 8.3962e-03 2.2455e-04 3.7415e-06 4.5842e-05 2.8079e-06 1.3718e-06 1.3724e-06
2.9500e+00 8.9941e-03 4.1973e-04 5.6537e-05 5.6797e-05 1.0057e-06 7.4682e-10 8.9929e-03 4.1847e-04 5.5279e-05 5.5538e-05 2.2640e-06 1.2575e-06 1.2583e-06
3.0000e+00 9.5569e-03 6.6669e-04 1.0868e-04 6.3161e-05 4.3725e-07 8.0182e-10 9.5558e-03 6.6551e-04 1.0750e-04 6.1982e-05 1.6161e-06 1.1780e-06 1.1788e-06
3.0500e+00 9.9985e-03 9.2767e-04 1.6297e-04 6.5507e-05 7.9800e-08 8.4832e-10 9.9974e-03 9.2655e-04 1.6185e-04 6.4385e-05 1.0418e-06 1.1208e-06 1.1216e-06
3.1000e+00 1.0223e-02 1.1686e-03 2.2239e-04 6.5311e-05 3.4472e-07 8.6255e-10 1.0222e-02 1.1675e-03 2.2132e-04 6.4238e-05 7.2894e-07 1.0728e-06 1.0737e-06
3.1500e+00 1.0126e-02 1.3716e-03 2.8061e-04 6.5277e-05 4.2709e-07 8.9660e-10 1.0125e-02 1.3705e-03 2.7959e-04 6.4256e-05 5.9478e-07 1.0210e-06 1.0219e-06
3.2000e+00 9.6524e-03 1.5348e-03 3.2615e-04 6.7005e-05 5.8712e-07 9.6084e-10 9.6514e-03 1.5338e-03 3.2520e-04 6.6051e-05 3.6690e-07 9.5306e-07 9.5402e-07
3.2500e+00 8.8722e-03 1.6619e-03 3.5797e-04 6.9930e-05 9.4340e-07 1.0269e-09 8.8714e-03 1.6610e-03 3.5711e-04 6.9070e-05 8.3741e-08 8.5864e-07 8.5966e-07
3.3000e+00 8.0029e-03 1.7488e-03 3.9158e-04 7.2949e-05 1.3980e-06 1.0482e-09 8.0022e-03 1.7480e-03 3.9085e-04 7.2219e-05 6.6715e-07 7.2978e-07 7.3083e-07
3.3500e+00 7.3362e-03 1.7819e-03 4.4461e-04 7.6539e-05 1.8505e-06 1.0416e-09 7.3356e-03 1.7813e-03 4.4405e-04 7.5976e-05 1.2879e-06 5.6159e-07 5.6263e-07
3.4000e+00 7.1277e-03 1.7555e-03 5.1449e-04 8.1675e-05 2.2890e-06 1.0876e-09 7.1273e-03 1.7551e-03 5.1414e-04 8.1322e-05 1.9355e-06 3.5244e-07 3.5353e-07
3.4500e+00 7.5226e-03 1.6925e-03 5.7299e-04 8.7023e-05 2.5763e-06 1.1707e-09 7.5225e-03 1.6924e-03 5.7288e-04 8.6918e-05 2.4712e-06 1.0393e-07 1.0510e-07
3.5000e+00 8.5366e-03 1.6395e-03 5.8825e-04 8.9954e-05 2.3345e-06 1.2105e-09 8.5368e-03 1.6397e-03 5.8843e-04 9.0132e-05 2.5130e-06 1.7972e-07 1.7851e-07
3.5500e+00 1.0072e-02 1.6283e-03 5.5441e-04 9.0160e-05 1.3510e-06 1.1902e-09 1.0073e-02 1.6288e-03 5.5490e-04 9.0652e-05 1.8427e-06 4.9283e-07 4.9164e-07
3.6000e+00 1.1961e-02 1.6421e-03 4.9624e-04 8.8671e-05 5.1554e-08 1.1843e-09 1.1962e-02 1.6430e-03 4.9707e-04 8.9499e-05 8.7966e-07 8.2929e-07 8.2810e-07
3.6500e+00 1.4047e-02 1.6280e-03 4.4306e-04 8.3955e-05 7.5926e-07 1.2514e-09 1.4048e-02 1.6291e-03 4.4424e-04 8.5137e-05 4.2269e-07 1.1832e-06 1.1819e-06
3.7000e+00 1.6284e-02 1.5409e-03 4.0299e-04 7.3528e-05 6.4854e-07 1.3743e-09 1.6285e-02 1.5424e-03 4.0454e-04 7.5076e-05 8.9929e-07 1.5492e-06 1.5478e-06
3.7500e+00 1.8763e-02 1.3705e-03 3.6641e-04 5.8646e-05 1.8469e-07 1.4657e-09 1.8765e-02 1.3724e-03 3.6833e-04 6.0567e-05 2.1059e-06 1.9226e-06 1.9212e-06
3.8000e+00 2.1611e-02 1.1313e-03 3.2922e-04 4.3509e-05 1.3395e-06 1.4509e-09 2.1613e-02 1.1336e-03 3.3152e-04 4.5808e-05 3.6377e-06 2.2997e-06 2.2982e-06
3.8500e+00 2.4803e-02 8.4342e-04 3.0470e-04 3.1196e-05 2.5551e-06 1.4488e-09 2.4806e-02 8.4610e-04 3.0737e-04 3.3873e-05 5.2313e-06 2.6777e-06 2.6762e-06
3.9000e+00 2.8070e-02 5.2406e-04 3.1238e-04 2.2663e-05 3.5195e-06 1.5961e-09 2.8073e-02 5.2711e-04 3.1544e-04 2.5717e-05 6.5735e-06 3.0556e-06 3.0540e-06
3.9500e+00 3.0957e-02 1.8085e-04 3.5850e-04 1.7093e-05 3.7709e-06 1.7930e-09 3.0960e-02 1.8428e-04 3.6193e-04 2.0525e-05 7.2025e-06 3.4334e-06 3.4316e-06
4.0000e+00 3.3007e-02 1.9830e-04 4.2494e-04 1.2305e-05 3.1664e-06 1.8584e-09 3.3011e-02 1.9449e-04 4.2875e-04 1.6115e-05 6.9763e-06 3.8118e-06 3.8099e-06
4.0500e+00 3.3955e-02 6.3351e-04 4.7354e-04 7.8224e-06 2.1387e-06 1.8850e-09 3.3959e-02 6.2932e-04 4.7773e-04 1.2012e-05 6.3280e-06 4.1911e-06 4.1892e-06
4.1000e+00 3.3841e-02 1.0987e-03 4.6219e-04 6.2640e-06 1.1279e-06 2.1363e-09 3.3846e-02 1.0941e-03 4.6675e-04 1.0830e-05 5.6938e-06 4.5680e-06 4.5659e-06
4.1500e+00 3.2995e-02 1.4718e-03 3.6286e-04 8.5378e-06 1.4148e-07 2.4764e-09 3.3000e-02 1.4668e-03 3.6779e-04 1.3468e-05 5.0718e-06 4.9328e-06 4.9303e-06
4.2000e+00 3.1866e-02 1.5777e-03 1.7569e-04 1.1019e-05 7.8361e-07 2.6538e-09 3.1871e-02 1.5725e-03 1.8096e-04 1.6286e-05 4.4832e-06 5.2695e-06 5.2668e-06
4.2500e+00 3.0807e-02 1.3277e-03 6.1078e-05 1.0900e-05 1.3389e-06 2.8139e-09 3.0813e-02 1.3222e-03 5.5522e-05 1.6455e-05 4.2170e-06 5.5587e-06 5.5559e-06
4.3000e+00 2.9968e-02 8.2112e-04 2.7334e-04 1.0379e-05 1.5981e-06 3.2200e-09 2.9974e-02 8.1534e-04 2.6756e-04 1.6159e-05 4.1820e-06 5.7833e-06 5.7801e-06
4.3500e+00 2.9357e-02 2.9072e-04 3.7972e-04 1.2863e-05 1.9586e-06 3.7154e-09 2.9363e-02 2.8480e-04 3.7380e-04 1.8792e-05 3.9703e-06 5.9327e-06 5.9289e-06
4.4000e+00 2.8956e-02 5.5139e-05 3.3943e-04 1.8555e-05 2.0531e-06 4.0009e-09 2.8962e-02 6.1142e-05 3.3343e-04 2.4558e-05 3.9499e-06 6.0070e-06 6.0030e-06
4.4500e+00 2.8713e-02 1.3851e-04 1.8257e-04 2.5172e-05 1.1180e-06 4.3004e-09 2.8719e-02 1.4453e-04 1.7655e-04 3.1187e-05 4.8977e-06 6.0200e-06 6.0157e-06
4.5000e+00 2.8418e-02 9.5648e-06 5.2286e-06 3.0488e-05 4.2164e-07 4.9505e-09 2.8424e-02 1.5561e-05 1.1225e-05 3.6484e-05 6.4176e-06 6.0010e-06 5.9960e-06
4.5500e+00 2.7615e-02 2.0151e-04 1.3426e-04 3.3929e-05 1.5107e-06 5.6066e-09 2.7621e-02 1.9552e-04 1.4025e-04 3.9919e-05 7.5006e-06 5.9955e-06 5.9899e-06
4.6000e+00 2.5725e-02 3.4030e-04 1.6257e-04 3.6383e-05 2.1306e-06 5.8710e-09 2.5731e-02 3.3424e-04 1.6863e-04 4.2440e-05 8.1873e-06 6.0625e-06 6.0567e-06
4.6500e+00 2.2361e-02 3.0212e-04 1.1215e-04 3.7543e-05 2.4766e-06 6.3381e-09 2.2367e-02 2.9587e-04 1.1840e-04 4.3796e-05 8.7290e-06 6.2587e-06 6.2524e-06
4.7000e+00 1.7622e-02 9.0222e-05 3.8552e-05 3.4818e-05 1.8943e-06 7.5260e-09 1.7629e-02 8.3618e-05 4.5156e-05 4.1423e-05 8.4987e-06 6.6120e-06 6.6044e-06
4.7500e+00 1.2193e-02 1.9941e-04 1.6393e-05 2.7366e-05 5.3266e-07 8.9052e-09 1.2200e-02 2.0650e-04 9.2991e-06 3.4460e-05 7.6266e-06 7.1028e-06 7.0939e-06
4.8000e+00 7.1518e-03 4.4897e-04 4.7127e-05 1.9247e-05 1.2774e-07 1.0059e-08 7.1595e-03 4.5664e-04 3.9461e-05 2.6912e-05 7.5381e-06 7.6759e-06 7.6659e-06
4.8500e+00 3.6000e-03 5.7853e-04 7.5395e-05 1.5683e-05 2.8498e-07 1.1341e-08 3.6083e-03 5.8679e-04 6.7129e-05 2.3949e-05 8.5507e-06 8.2771e-06 8.2658e-06
4.9000e+00 2.2608e-03 5.6850e-04 1.2734e-04 1.7530e-05 8.2448e-07 1.2831e-08 2.2697e-03 5.7737e-04 1.1847e-04 2.6402e-05 9.6964e-06 8.8848e-06 8.8720e-06
4.9500e+00 3.2235e-03 4.5156e-04 2.0612e-04 2.0611e-05 1.6417e-06 1.4095e-08 3.2330e-03 4.6106e-04 1.9662e-04 3.0107e-05 1.1138e-05 9.5103e-06 9.4963e-06
5.0000e+00 5.9345e-03 2.8130e-04 2.7463e-04 1.9540e-05 3.1259e-06 1.5259e-08 5.9446e-03 2.9146e-04 2.6447e-04 2.9698e-05 1.3284e-05 1.0174e-05 1.0159e-05
5.0500e+00 9.4271e-03 1.1806e-04 2.7191e-04 1.3182e-05 3.7211e-06 1.6809e-08 9.4380e-03 1.2893e-04 2.6105e-04 2.4047e-05 1.4586e-05 1.0882e-05 1.0865e-05
5.1000e+00 1.2656e-02 6.4646e-05 1.5800e-04 6.7090e-06 2.7031e-06 1.8573e-08 1.2668e-02 7.6253e-05 1.4639e-04 1.8316e-05 1.4310e-05 1.1626e-05 1.1607e-05
5.1500e+00 1.4789e-02 2.6958e-04 4.7662e-05 4.8104e-06 2.3440e-06 2.0344e-08 1.4801e-02 2.8196e-04 6.0038e-05 1.7187e-05 1.4720e-05 1.2397e-05 1.2376e-05
5.2000e+00 1.5415e-02 7.9371e-04 2.5937e-04 3.6826e-06 3.0742e-06 2.2331e-08 1.5428e-02 8.0688e-04 2.7254e-04 1.6854e-05 1.6245e-05 1.3193e-05 1.3171e-05
5.2500e+00 1.4681e-02 1.4473e-03 3.6210e-04 2.9786e-06 1.7507e-06 2.4601e-08 1.4695e-02 1.4613e-03 3.7610e-04 1.1019e-05 1.5748e-05 1.4022e-05 1.3998e-05
5.3000e+00 1.3269e-02 1.8554e-03 2.9251e-04 1.0836e-05 1.7003e-06 2.6607e-08 1.3284e-02 1.8703e-03 3.0737e-04 4.0264e-06 1.3162e-05 1.4889e-05 1.4862e-05
5.3500e+00 1.2123e-02 1.7774e-03 1.0398e-04 9.5040e-06 3.5513e-06 2.8616e-08 1.2139e-02 1.7932e-03 1.1974e-04 6.2584e-06 1.2211e-05 1.5791e-05 1.5762e-05
5.4000e+00 1.2033e-02 1.3391e-03 7.6875e-05 3.3965e-07 3.4892e-06 3.1309e-08 1.2050e-02 1.3558e-03 6.0185e-05 1.6351e-05 1.3201e-05 1.6722e-05 1.6690e-05
5.4500e+00 1.3363e-02 8.8724e-04 1.7799e-04 8.0457e-06 3.8862e-06 3.4331e-08 1.3380e-02 9.0488e-04 1.6036e-04 2.5683e-05 1.3751e-05 1.7671e-05 1.7637e-05
5.5000e+00 1.6067e-02 6.3470e-04 2.3510e-04 2.1505e-05 3.6588e-06 3.6935e-08 1.6085e-02 6.5330e-04 2.1650e-04 4.0103e-05 1.4939e-05 1.8635e-05 1.8598e-05
5.5500e+00 1.9806e-02 5.0211e-04 2.9742e-04 4.9654e-05 6.5754e-07 3.9330e-08 1.9826e-02 5.2169e-04 2.7785e-04 6.9225e-05 1.8914e-05 1.9611e-05 1.9571e-05
5.6000e+00 2.3981e-02 2.7038e-04 3.2394e-04 7.6025e-05 3.0933e-06 4.2329e-08 2.4002e-02 2.9094e-04 3.0338e-04 9.6583e-05 2.3652e-05 2.0601e-05 2.0559e-05
5.6500e+00 2.7807e-02 1.5559e-04 2.2902e-04 7.7731e-05 3.9255e-06 4.5456e-08 2.7828e-02 1.3402e-04 2.0746e-04 9.9291e-05 2.5486e-05 2.1606e-05 2.1560e-05
5.7000e+00 3.0659e-02 5.8463e-04 2.2013e-05 6.7033e-05 1.8139e-06 4.8151e-08 3.0682e-02 5.6206e-04 5.6119e-07 8.9608e-05 2.4388e-05 2.2623e-05 2.2575e-05
5.7500e+00 3.2547e-02 6.3830e-04 1.7244e-04 6.8654e-05 2.7260e-07 5.1144e-08 3.2570e-02 6.1470e-04 1.9604e-04 9.2253e-05 2.3326e-05 2.3650e-05 2.3599e-05
5.8000e+00 3.4257e-02 1.4463e-04 2.7622e-04 7.3957e-05 1.1687e-06 5.4551e-08 3.4282e-02 1.2000e-04 3.0085e-04 9.8587e-05 2.3462e-05 2.4685e-05 2.4631e-05
5.8500e+00 3.6905e-02 5.4294e-04 3.5885e-04 6.4610e-05 2.3101e-06 5.7488e-08 3.6931e-02 5.6861e-04 3.8452e-04 9.0279e-05 2.3359e-05 2.5727e-05 2.5669e-05
5.9000e+00 4.1158e-02 8.1261e-04 4.7038e-04 5.4686e-05 3.9568e-06 5.9976e-08 4.1185e-02 8.3932e-04 4.9709e-04 8.1398e-05 2.2756e-05 2.6772e-05 2.6712e-05
5.9500e+00 4.6715e-02 4.6295e-04 4.6100e-04 6.2889e-05 4.1074e-06 6.2986e-08 4.6742e-02 4.9071e-04 4.8876e-04 9.0647e-05 2.3651e-05 2.7821e-05 2.7758e-05
6.0000e+00 5.2397e-02 8.2258e-05 1.6941e-04 7.1895e-05 1.6158e-06 6.6288e-08 5.2426e-02 5.3455e-05 1.9821e-04 1.0070e-04 2.7187e-05 2.8869e-05 2.8803e-05
6.0500e+00 5.6699e-02 3.2090e-04 2.5165e-04 5.7431e-05 1.6951e-06 6.8673e-08 5.6729e-02 2.9105e-04 2.2181e-04 8.7275e-05 3.1540e-05 2.9913e-05 2.9844e-05
6.1000e+00 5.8331e-02 2.1693e-04 4.6610e-04 3.0904e-05 3.3119e-06 7.0335e-08 5.8362e-02 1.8605e-04 4.3522e-04 6.1782e-05 3.4190e-05 3.0949e-05 3.0878e-05
6.1500e+00 5.6624e-02 6.9486e-05 4.2687e-04 1.5220e-05 3.1213e-06 7.2392e-08 5.6656e-02 3.7584e-05 3.9497e-04 4.7121e-05 3.5023e-05 3.1974e-05 3.1901e-05
6.2000e+00 5.1884e-02 7.3431e-05 4.0893e-04 7.3653e-06 2.1384e-06 7.4575e-08 5.1916e-02 4.0520e-05 3.7602e-04 4.0276e-05 3.5049e-05 3.2985e-05 3.2911e-05
6.2500e+00 4.5366e-02 1.9404e-04 5.1953e-04 2.6835e-06 1.1476e-06 7.6006e-08 4.5400e-02 1.6013e-04 4.8562e-04 3.6588e-05 3.5052e-05 3.3981e-05 3.3905e-05
6.3000e+00 3.8517e-02 2.9989e-04 5.6060e-04 1.5448e-05 1.0888e-06 7.7060e-08 3.8552e-02 2.6501e-04 5.2572e-04 5.0331e-05 3.5972e-05 3.4960e-05 3.4883e-05
6.3500e+00 3.2042e-02 2.6911e-04 4.8180e-04 3.9648e-05 1.8799e-06 7.8122e-08 3.2078e-02 2.3326e-04 4.4595e-04 7.5495e-05 3.7727e-05 3.5925e-05 3.5847e-05
6.4000e+00 2.5856e-02 8.5463e-05 5.2977e-04 4.5510e-05 3.1348e-06 7.8505e-08 2.5892e-02 4.8666e-05 4.9298e-04 8.2306e-05 3.9932e-05 3.6875e-05 3.6797e-05
6.4500e+00 1.9899e-02 1.3199e-04 7.9755e-04 3.7230e-05 4.0279e-06 7.8320e-08 1.9937e-02 1.6972e-04 7.5982e-04 7.4962e-05 4.1760e-05 3.7810e-05 3.7732e-05
6.5000e+00 1.4707e-02 3.1151e-04 1.0169e-03 4.3992e-05 2.6002e-06 7.8399e-08 1.4746e-02 3.5016e-04 9.7826e-04 8.2638e-05 4.1246e-05 3.8725e-05 3.8646e-05
6.5500e+00 1.1052e-02 5.4692e-04 9.3095e-04 5.1795e-05 4.2575e-07 7.8104e-08 1.1092e-02 5.8645e-04 8.9142e-04 9.1319e-05 3.9098e-05 3.9602e-05 3.9524e-05
6.6000e+00 9.0830e-03 8.8144e-04 6.1346e-04 3.2224e-05 2.0362e-06 7.7020e-08 9.1233e-03 9.2177e-04 5.7312e-04 7.2557e-05 3.8297e-05 4.0410e-05 4.0333e-05
6.6500e+00 8.0723e-03 1.1848e-03 3.1235e-04 8.5169e-06 2.4354e-06 7.6601e-08 8.1134e-03 1.2259e-03 2.7133e-04 4.9543e-05 3.8591e-05 4.1103e-05 4.1026e-05
6.7000e+00 7.1224e-03 1.4038e-03 9.9989e-05 4.8935e-06 4.0186e-06 7.6552e-08 7.1640e-03 1.4454e-03 5.8439e-05 4.6444e-05 3.7532e-05 4.1627e-05 4.1550e-05
6.7500e+00 5.8582e-03 1.5959e-03 1.7448e-04 5.7868e-06 5.1879e-06 7.5717e-08 5.9001e-03 1.6378e-03 2.1637e-04 4.7678e-05 3.6704e-05 4.1967e-05 4.1892e-05
6.8000e+00 4.4103e-03 1.6857e-03 5.5284e-04 6.0920e-06 3.4785e-06 7.5818e-08 4.4524e-03 1.7279e-03 5.9498e-04 4.8239e-05 3.8668e-05 4.2222e-05 4.2147e-05
6.8500e+00 3.1173e-03 1.6784e-03 7.7429e-04 1.2014e-05 2.2053e-06 7.6932e-08 3.1599e-03 1.7210e-03 8.1687e-04 5.4600e-05 4.0381e-05 4.2663e-05 4.2586e-05
6.9000e+00 2.1985e-03 1.7890e-03 7.0779e-04 1.1683e-05 1.0701e-06 7.6901e-08 2.2420e-03 1.8326e-03 7.5135e-04 5.5246e-05 4.2493e-05 4.3640e-05 4.3563e-05
6.9500e+00 1.5279e-03 1.8571e-03 5.8157e-04 5.8750e-07 1.3467e-06 7.9940e-08 1.5731e-03 1.9023e-03 6.2674e-04 4.4579e-05 4.6513e-05 4.5246e-05 4.5166e-05
7.0000e+00 1.0033e-03 1.5030e-03 4.0081e-04 7.6867e-06 2.3874e-06 8.6052e-08 1.0502e-03 1.5499e-03 4.4774e-04 3.9242e-05 4.9316e-05 4.7015e-05 4.6928e-05
7.0500e+00 1.0050e-03 9.5703e-04 1.2671e-04 3.5925e-06 3.9065e-06 8.9429e-08 1.0532e-03 1.0052e-03 1.7490e-04 5.1780e-05 5.2094e-05 4.8277e-05 4.8188e-05
7.1000e+00 2.0046e-03 5.7610e-04 8.3844e-05 1.6120e-05 1.3059e-06 9.3898e-08 2.0535e-03 6.2495e-04 3.4998e-05 6.4967e-05 5.0152e-05 4.8940e-05 4.8846e-05
7.1500e+00 3.8618e-03 2.6031e-04 3.6165e-04 1.2386e-05 5.9473e-07 9.8331e-08 3.9112e-03 3.0970e-04 3.1226e-04 6.1775e-05 4.8794e-05 4.9487e-05 4.9389e-05
7.2000e+00 5.8079e-03 2.9802e-05 6.0775e-04 1.4608e-06 5.4669e-07 9.9520e-08 5.8581e-03 7.9992e-05 5.5756e-04 5.1651e-05 5.0737e-05 5.0290e-05 5.0191e-05
7.2500e+00 7.1219e-03 1.0972e-05 6.0048e-04 3.0540e-06 2.9704e-06 1.0194e-07 7.1730e-03 4.0217e-05 5.4929e-04 5.4243e-05 4.8219e-05 5.1291e-05 5.1189e-05
7.3000e+00 7.7100e-03 4.7002e-05 5.5973e-04 1.5221e-05 4.7026e-06 1.0379e-07 7.7622e-03 5.1416e-06 5.0759e-04 6.7365e-05 4.7441e-05 5.2247e-05 5.2143e-05
7.3500e+00 7.7316e-03 1.0261e-04 5.7111e-04 1.0975e-05 4.2090e-06 1.0577e-07 7.7845e-03 4.9702e-05 5.1820e-04 6.3882e-05 4.8698e-05 5.3012e-05 5.2907e-05
7.4000e+00 7.0405e-03 6.8783e-05 4.7709e-04 5.6268e-06 3.9480e-06 1.0849e-07 7.0940e-03 1.2225e-04 4.2362e-04 4.7842e-05 4.9521e-05 5.3577e-05 5.3469e-05
7.4500e+00 5.8316e-03 4.7770e-04 2.0125e-04 2.3469e-06 3.3152e-06 1.0860e-07 5.8855e-03 5.3159e-04 1.4737e-04 5.1540e-05 5.0572e-05 5.3996e-05 5.3887e-05
7.5000e+00 5.1174e-03 8.2296e-04 1.8158e-04 7.5474e-06 4.2695e-06 1.0794e-07 5.1716e-03 8.7719e-04 2.3581e-04 6.1775e-05 4.9958e-05 5.4335e-05 5.4227e-05
7.5500e+00 5.5544e-03 9.0779e-04 3.4383e-04 1.0137e-05 5.0622e-06 1.0845e-07 5.6089e-03 9.6233e-04 3.9836e-04 4.4401e-05 4.9476e-05 5.4647e-05 5.4538e-05
7.6000e+00 6.6013e-03 8.9926e-04 5.3179e-05 3.0907e-05 2.9624e-06 1.1035e-07 6.6561e-03 9.5410e-04 1.0802e-04 2.3937e-05 5.1881e-05 5.4954e-05 5.4844e-05
7.6500e+00 7.3732e-03 1.0689e-03 4.2826e-04 1.4163e-05 1.8398e-06 1.1067e-07 7.4283e-03 1.1241e-03 3.7312e-04 4.0984e-05 5.3307e-05 5.5258e-05 5.5147e-05
7.7000e+00 7.6195e-03 1.3665e-03 7.3582e-04 1.4535e-05 2.1250e-06 1.0798e-07 7.6749e-03 1.4220e-03 6.8039e-04 6.9971e-05 5.3311e-05 5.5544e-05 5.5436e-05
7.7500e+00 7.8986e-03 1.5115e-03 7.6992e-04 1.4463e-05 1.8617e-07 1.0538e-07 7.9543e-03 1.5672e-03 7.1423e-04 7.0156e-05 5.5880e-05 5.5799e-05 5.5693e-05
7.8000e+00 9.3126e-03 1.4155e-03 5.5573e-04 5.3700e-06 3.0954e-06 1.0549e-07 9.3685e-03 1.4714e-03 4.9982e-04 6.1275e-05 5.9001e-05 5.6011e-05 5.5905e-05
7.8500e+00 1.2748e-02 1.1741e-03 2.6003e-04 2.3425e-06 3.6629e-06 1.0756e-07 1.2804e-02 1.2302e-03 2.0396e-04 5.8408e-05 5.9728e-05 5.6173e-05 5.6065e-05
7.9000e+00 1.7886e-02 7.9381e-04 1.1171e-04 8.3943e-06 2.3247e-06 1.0616e-07 1.7943e-02 8.4999e-04 5.5531e-05 4.7783e-05 5.8502e-05 5.6283e-05 5.6177e-05
7.9500e+00 2.3137e-02 3.4164e-04 6.2802e-05 1.3390e-05 8.6725e-07 1.0289e-07 2.3193e-02 3.9789e-04 6.5505e-06 4.2862e-05 5.7119e-05 5.6354e-05 5.6252e-05
8.0000e+00 2.6771e-02 2.0240e-04 4.4318e-05 1.7171e-05 2.3931e-06 1.0286e-07 2.6828e-02 2.5870e-04 1.0062e-04 3.9132e-05 5.8697e-05 5.6406e-05 5.6303e-05
8.0500e+00 2.8038e-02 6.6439e-04 1.1200e-04 4.6181e-05 4.5086e-06 1.0242e-07 2.8094e-02 7.2073e-04 1.6835e-04 1.0164e-05 6.0854e-05 5.6447e-05 5.6345e-05
8.1000e+00 2.7285e-02 1.3613e-03 2.0862e-06 6.8353e-05 3.3551e-06 1.0137e-07 2.7342e-02 1.4177e-03 5.4295e-05 1.1972e-05 5.9736e-05 5.6482e-05 5.6381e-05
8.1500e+00 2.5445e-02 1.6787e-03 1.7088e-04 5.1160e-05 5.2558e-06 1.0160e-07 2.5501e-02 1.7351e-03 1.1447e-04 5.2457e-06 6.1662e-05 5.6507e-05 5.6406e-05
8.2000e+00 2.3458e-02 1.5607e-03 1.7054e-04 3.2973e-05 9.8178e-06 9.9151e-08 2.3515e-02 1.6171e-03 1.1414e-04 2.3435e-05 6.6225e-05 5.6507e-05 5.6408e-05
8.2500e+00 2.1853e-02 1.3446e-03 2.4303e-05 2.4372e-05 9.1465e-06 9.6196e-08 2.1910e-02 1.4010e-03 3.2074e-05 3.2005e-05 6.5523e-05 5.6473e-05 5.6377e-05
8.3000e+00 2.0735e-02 1.0868e-03 8.1168e-05 1.2986e-05 7.2020e-06 9.5628e-08 2.0792e-02 1.1431e-03 1.3748e-04 6.9299e-05 6.3515e-05 5.6409e-05 5.6313e-05
8.3500e+00 2.0216e-02 7.0656e-04 1.4535e-04 5.9499e-05 6.8802e-06 9.3331e-08 2.0272e-02 7.6279e-04 2.0158e-04 1.1573e-04 6.3110e-05 5.6323e-05 5.6230e-05
8.4000e+00 2.0638e-02 4.1342e-04 1.9880e-04 7.8830e-05 2.8913e-06 8.9206e-08 2.0694e-02 4.6957e-04 2.5495e-04 1.3498e-04 5.9040e-05 5.6238e-05 5.6149e-05
8.4500e+00 2.2116e-02 3.5160e-04 7.8355e-05 8.9416e-05 4.1480e-06 8.6756e-08 2.2172e-02 4.0769e-04 1.3445e-04 1.4551e-04 5.1943e-05 5.6177e-05 5.6090e-05
8.5000e+00 2.4018e-02 2.5830e-04 1.2277e-04 1.0370e-04 8.9130e-06 8.5105e-08 2.4074e-02 3.1437e-04 6.6706e-05 1.5976e-04 4.7153e-05 5.6151e-05 5.6066e-05
8.5500e+00 2.5317e-02 2.8923e-05 7.5941e-05 1.1804e-04 9.8962e-06 8.2427e-08 2.5373e-02 2.7149e-05 1.9868e-05 1.7411e-04 4.6176e-05 5.6155e-05 5.6072e-05
8.6000e+00 2.5659e-02 1.9436e-04 3.6268e-05 1.3507e-04 8.8847e-06 7.9207e-08 2.5715e-02 1.3827e-04 9.2359e-05 1.9116e-04 4.7206e-05 5.6170e-05 5.6091e-05
8.6500e+00 2.5967e-02 5.2372e-05 2.3637e-04 1.3725e-04 7.4473e-06 7.6775e-08 2.6023e-02 1.0847e-04 1.8027e-04 1.9335e-04 4.8653e-05 5.6177e-05 5.6101e-05
8.7000e+00 2.7692e-02 5.3866e-04 7.5195e-04 1.1625e-04 5.4342e-06 7.5538e-08 2.7748e-02 5.9475e-04 6.9586e-04 1.7234e-04 5.0656e-05 5.6166e-05 5.6090e-05
8.7500e+00 3.1394e-02 1.0112e-03 1.0250e-03 9.6835e-05 1.9052e-06 7.4174e-08 3.1450e-02 1.0672e-03 9.6898e-04 1.5290e-04 5.4159e-05 5.6138e-05 5.6064e-05
8.8000e+00 3.6195e-02 1.5339e-03 9.9948e-04 8.7903e-05 1.8102e-06 7.2178e-08 3.6251e-02 1.5899e-03 9.4344e-04 1.4394e-04 5.7844e-05 5.6106e-05 5.6034e-05
8.8500e+00 4.0626e-02 2.1438e-03 9.3920e-04 7.4125e-05 2.7187e-06 7.1210e-08 4.0682e-02 2.1998e-03 8.8320e-04 1.3013e-04 5.8726e-05 5.6079e-05 5.6008e-05
8.9000e+00 4.4013e-02 2.4201e-03 8.2244e-04 5.8343e-05 1.4906e-06 7.2076e-08 4.4069e-02 2.4761e-03 7.6647e-04 1.1432e-04 5.7470e-05 5.6052e-05 5.5979e-05
8.9500e+00 4.6983e-02 1.8347e-03 4.6620e-04 6.2865e-05 2.4455e-06 7.3833e-08 4.7039e-02 1.8907e-03 4.1027e-04 1.1879e-04 5.8375e-05 5.6004e-05 5.5930e-05
9.0000e+00 5.0605e-02 5.0994e-04 6.4259e-05 9.1139e-05 5.5635e-06 7.4900e-08 5.0661e-02 5.6578e-04 8.4205e-06 1.4698e-04 6.1402e-05 5.5913e-05 5.5838e-05
9.0500e+00 5.5029e-02 6.8989e-04 8.3394e-05 1.1406e-04 5.1748e-06 7.6287e-08 5.5085e-02 6.3420e-04 1.3909e-04 1.6975e-04 6.0867e-05 5.5768e-05 5.5692e-05
9.1000e+00 5.8822e-02 9.4547e-04 1.1224e-04 1.0890e-04 1.0363e-06 7.8928e-08 5.8878e-02 8.8998e-04 1.6773e-04 1.6440e-04 5.6531e-05 5.5574e-05 5.5495e-05
9.1500e+00 5.9454e-02 3.1374e-04 3.0807e-04 9.7198e-05 4.8891e-07 8.0634e-08 5.9509e-02 2.5848e-04 3.6333e-04 1.5246e-04 5.5750e-05 5.5342e-05 5.5261e-05
9.2000e+00 5.4841e-02 2.1432e-04 6.0605e-04 1.0393e-04 3.9792e-06 8.0925e-08 5.4896e-02 2.6933e-04 6.6106e-04 1.5894e-04 5.8987e-05 5.5089e-05 5.5008e-05
9.2500e+00 4.5071e-02 3.7038e-04 7.0346e-04 1.1070e-04 3.9331e-06 8.2218e-08 4.5126e-02 3.1564e-04 7.5820e-04 1.6544e-04 5.8675e-05 5.4824e-05 5.4742e-05
9.3000e+00 3.2800e-02 1.8954e-03 5.3168e-04 9.3296e-05 1.4374e-06 8.3684e-08 3.2854e-02 1.8410e-03 5.8615e-04 1.4776e-04 5.5905e-05 5.4552e-05 5.4468e-05
9.3500e+00 2.1868e-02 2.9894e-03 3.6366e-04 5.6625e-05 2.3317e-06 8.3706e-08 2.1922e-02 2.9352e-03 4.1786e-04 1.1083e-04 5.6534e-05 5.4286e-05 5.4202e-05
9.4000e+00 1.5356e-02 2.5941e-03 3.8039e-04 3.1611e-05 3.5548e-06 8.3472e-08 1.5410e-02 2.5401e-03 4.3438e-04 8.5599e-05 5.7544e-05 5.4072e-05 5.3989e-05
9.4500e+00 1.4082e-02 1.1252e-03 4.2519e-04 4.4143e-05 2.5528e-06 8.2909e-08 1.4136e-02 1.0713e-03 4.7908e-04 9.8037e-05 5.6447e-05 5.3977e-05 5.3895e-05
9.5000e+00 1.6119e-02 1.2475e-04 3.6144e-04 7.1528e-05 1.0408e-06 8.1602e-08 1.6173e-02 1.7873e-04 4.1541e-04 1.2550e-04 5.5017e-05 5.4058e-05 5.3976e-05
9.5500e+00 1.8000e-02 3.3639e-04 3.3389e-04 8.6079e-05 1.0467e-06 7.9812e-08 1.8054e-02 3.9064e-04 3.8814e-04 1.4033e-04 5.3200e-05 5.4326e-05 5.4246e-05
9.6000e+00 1.7185e-02 1.8249e-04 4.3308e-04 8.6263e-05 1.3492e-06 7.7297e-08 1.7240e-02 1.2783e-04 4.8774e-04 1.4092e-04 5.3312e-05 5.4738e-05 5.4661e-05
9.6500e+00 1.3788e-02 4.6534e-04 4.9083e-04 6.4393e-05 4.5482e-07 7.5547e-08 1.3843e-02 4.1021e-04 5.4595e-04 1.1952e-04 5.5583e-05 5.5204e-05 5.5129e-05
9.7000e+00 1.0045e-02 3.3967e-05 4.3462e-04 4.3763e-05 5.9590e-07 7.5121e-08 1.0101e-02 2.1582e-05 4.9017e-04 9.9313e-05 5.6145e-05 5.5624e-05 5.5549e-05
9.7500e+00 8.0444e-03 6.4152e-04 3.6223e-04 5.4172e-05 2.8036e-07 7.3932e-08 8.1003e-03 6.9737e-04 4.1808e-04 1.1002e-04 5.5571e-05 5.5925e-05 5.5851e-05
9.8000e+00 7.9307e-03 1.0278e-03 2.6910e-04 5.5217e-05 2.5244e-07 7.1606e-08 7.9867e-03 1.0838e-03 3.2513e-04 1.1125e-04 5.5777e-05 5.6101e-05 5.6029e-05
9.8500e+00 8.3167e-03 1.2417e-03 1.3900e-04 1.9674e-05 2.1266e-07 7.0353e-08 8.3729e-03 1.2979e-03 1.9515e-04 7.5821e-05 5.5934e-05 5.6217e-05 5.6147e-05
9.9000e+00 8.0370e-03 1.4687e-03 5.7942e-06 7.7106e-06 3.8261e-07 7.0925e-08 8.0933e-03 1.5250e-03 5.0505e-05 4.8589e-05 5.5917e-05 5.6370e-05 5.6299e-05
9.9500e+00 6.9323e-03 1.4391e-03 1.8117e-04 1.8302e-06 4.1559e-07 7.2999e-08 6.9888e-03 1.4956e-03 1.2462e-04 5.4715e-05 5.6961e-05 5.6618e-05 5.6545e-05
1.0000e+01 5.2303e-03 9.8328e-04 2.6225e-04 1.2286e-05 1.8115e-06 7.5679e-08 5.2872e-03 1.0402e-03 2.0537e-04 6.9168e-05 5.8694e-05 5.6958e-05 5.6882e-05




==> SJG_sv.txt <==
sv k50 k100 k200 k300 full
1 6.2781e+01 6.9818e+01 7.3144e+01 7.4028e+01 7.4892e+01
2 4.1031e+01 5.5958e+01 6.8168e+01 7.1535e+01 7.4828e+01
3 2.0215e+01 4.1295e+01 6.0789e+01 6.7531e+01 7.4782e+01
4 8.5686e+00 2.5791e+01 5.2054e+01 6.2517e+01 7.4592e+01
5 7.9007e+00 1.6585e+01 4.2857e+01 5.6523e+01 7.4498e+01
6 7.8581e+00 1.0017e+01 3.4439e+01 5.0393e+01 7.4184e+01
7 7.8400e+00 7.9798e+00 2.6589e+01 4.3872e+01 7.4045e+01
8 7.8146e+00 7.9318e+00 2.0581e+01 3.7897e+01 7.3609e+01
9 7.7945e+00 7.9285e+00 1.5325e+01 3.2024e+01 7.3424e+01
10 7.7478e+00 7.9235e+00 1.1773e+01 2.6956e+01 7.2872e+01
11 7.7436e+00 7.8870e+00 9.1731e+00 2.2352e+01 7.2641e+01
12 7.7262e+00 7.8709e+00 7.9950e+00 1.8443e+01 7.1979e+01
13 7.7161e+00 7.8659e+00 7.9835e+00 1.5233e+01 7.1703e+01
14 7.6563e+00 7.8611e+00 7.9649e+00 1.2484e+01 7.0937e+01
15 7.6391e+00 7.8573e+00 7.9477e+00 1.0485e+01 7.0617e+01
16 7.6203e+00 7.8502e+00 7.9450e+00 8.9174e+00 6.9755e+01
17 7.6109e+00 7.8360e+00 7.9402e+00 7.9973e+00 6.9392e+01
18 7.5969e+00 7.8345e+00 7.9341e+00 7.9925e+00 6.8442e+01
19 7.5842e+00 7.8271e+00 7.9260e+00 7.9846e+00 6.8036e+01
20 7.5531e+00 7.8078e+00 7.9161e+00 7.9737e+00 6.7009e+01
21 7.5215e+00 7.8004e+00 7.9104e+00 7.9601e+00 6.6562e+01
22 7.4930e+00 7.7785e+00 7.8986e+00 7.9506e+00 6.5467e+01
23 7.4594e+00 7.7774e+00 7.8964e+00 7.9488e+00 6.4978e+01
24 7.4194e+00 7.7712e+00 7.8861e+00 7.9443e+00 6.3826e+01
25 7.3775e+00 7.7592e+00 7.8778e+00 7.9440e+00 6.3298e+01
26 7.3214e+00 7.7403e+00 7.8766e+00 7.9403e+00 6.2099e+01
27 7.2564e+00 7.7219e+00 7.8756e+00 7.9349e+00 6.1532e+01
28 7.1829e+00 7.7214e+00 7.8732e+00 7.9269e+00 6.0297e+01
29 7.1062e+00 7.7044e+00 7.8694e+00 7.9256e+00 5.9693e+01
30 7.0200e+00 7.6981e+00 7.8680e+00 7.9237e+00 5.8432e+01
31 6.8952e+00 7.6858e+00 7.8631e+00 7.9116e+00 5.7792e+01
32 6.7862e+00 7.6780e+00 7.8567e+00 7.9109e+00 5.6517e+01
33 6.6795e+00 7.6700e+00 7.8565e+00 7.9098e+00 5.5841e+01
34 6.5541e+00 7.6525e+00 7.8533e+00 7.9052e+00 5.4562e+01
35 6.4235e+00 7.6380e+00 7.8520e+00 7.8991e+00 5.3853e+01
36 6.2784e+00 7.6333e+00 7.8418e+00 7.8905e+00 5.2579e+01
37 6.1273e+00 7.6289e+00 7.8403e+00 7.8888e+00 5.1837e+01
38 5.9788e+00 7.6232e+00 7.8401e+00 7.8862e+00 5.0578e+01
39 5.8149e+00 7.6132e+00 7.8379e+00 7.8832e+00 4.9806e+01
40 5.6506e+00 7.6055e+00 7.8373e+00 7.8828e+00 4.8571e+01
41 5.3990e+00 7.5989e+00 7.8297e+00 7.8797e+00 4.7768e+01
42 5.2326e+00 7.5856e+00 7.8273e+00 7.8759e+00 4.6566e+01
43 5.0697e+00 7.5753e+00 7.8200e+00 7.8740e+00 4.5734e+01
44 4.8868e+00 7.5571e+00 7.8146e+00 7.8729e+00 4.4573e+01
45 4.6977e+00 7.5321e+00 7.8078e+00 7.8706e+00 4.3712e+01
46 4.4960e+00 7.5224e+00 7.8025e+00 7.8703e+00 4.2600e+01
47 4.2938e+00 7.5048e+00 7.8018e+00 7.8654e+00 4.1712e+01
48 4.0820e+00 7.4799e+00 7.7969e+00 7.8636e+00 4.0654e+01
49 3.8810e+00 7.4528e+00 7.7910e+00 7.8630e+00 3.9739e+01
50 3.6340e+00 7.4230e+00 7.7796e+00 7.8602e+00 3.8743e+01
51 3.4190e+00 7.3841e+00 7.7783e+00 7.8599e+00 3.7801e+01
52 3.2543e+00 7.3343e+00 7.7763e+00 7.8588e+00 3.6873e+01
53 3.0587e+00 7.2742e+00 7.7637e+00 7.8534e+00 3.5904e+01
54 2.8771e+00 7.2100e+00 7.7628e+00 7.8531e+00 3.5048e+01
55 2.6932e+00 7.1319e+00 7.7584e+00 7.8523e+00 3.4053e+01
56 2.5186e+00 7.0468e+00 7.7548e+00 7.8517e+00 3.3274e+01
57 2.3483e+00 6.9298e+00 7.7437e+00 7.8439e+00 3.2252e+01
58 2.1851e+00 6.8170e+00 7.7358e+00 7.8434e+00 3.1555e+01
59 2.0298e+00 6.7215e+00 7.7306e+00 7.8422e+00 3.0505e+01
60 1.8811e+00 6.6035e+00 7.7272e+00 7.8412e+00 2.9894e+01
61 1.7412e+00 6.4809e+00 7.7246e+00 7.8366e+00 2.8815e+01
62 1.6073e+00 6.3466e+00 7.7207e+00 7.8356e+00 2.8294e+01
63 1.4825e+00 6.2097e+00 7.7172e+00 7.8356e+00 2.7185e+01
64 1.3646e+00 6.0608e+00 7.7152e+00 7.8341e+00 2.6757e+01
65 1.2555e+00 5.9074e+00 7.7062e+00 7.8272e+00 2.5615e+01
66 1.1526e+00 5.7447e+00 7.7001e+00 7.8267e+00 2.5285e+01
67 1.0580e+00 5.5896e+00 7.6996e+00 7.8258e+00 2.4109e+01
68 9.6892e-01 5.3741e+00 7.6949e+00 7.8231e+00 2.3878e+01
69 8.8769e-01 5.1952e+00 7.6875e+00 7.8130e+00 2.2666e+01
70 8.1113e-01 5.0113e+00 7.6811e+00 7.8112e+00 2.2538e+01
71 7.4162e-01 4.8290e+00 7.6728e+00 7.8107e+00 2.1286e+01
72 6.7677e-01 4.6420e+00 7.6725e+00 7.8105e+00 2.1266e+01
73 6.1788e-01 4.4514e+00 7.6710e+00 7.8059e+00 2.0060e+01
74 5.6279e-01 4.2563e+00 7.6678e+00 7.8015e+00 1.9969e+01
75 5.1285e-01 4.0566e+00 7.6533e+00 7.7951e+00 1.8921e+01
76 4.6620e-01 3.8649e+00 7.6527e+00 7.7919e+00 1.8716e+01
77 4.2347e-01 3.6300e+00 7.6504e+00 7.7869e+00 1.7848e+01
78 3.8362e-01 3.4277e+00 7.6456e+00 7.7850e+00 1.7524e+01
79 3.4723e-01 3.2608e+00 7.6416e+00 7.7845e+00 1.6841e+01
80 3.1318e-01 3.0772e+00 7.6347e+00 7.7826e+00 1.6393e+01
81 2.8218e-01 2.9033e+00 7.6294e+00 7.7764e+00 1.5897e+01
82 2.5327e-01 2.7268e+00 7.6259e+00 7.7705e+00 1.5322e+01
83 2.2703e-01 2.5582e+00 7.6241e+00 7.7700e+00 1.5017e+01
84 2.0285e-01 2.3944e+00 7.6232e+00 7.7682e+00 1.4309e+01
85 1.8109e-01 2.2362e+00 7.6152e+00 7.7623e+00 1.4198e+01
86 1.6112e-01 2.0870e+00 7.6146e+00 7.7595e+00 1.3439e+01
87 1.4332e-01 1.9422e+00 7.6115e+00 7.7543e+00 1.3352e+01
88 1.2717e-01 1.8079e+00 7.6076e+00 7.7489e+00 1.2739e+01
89 1.1282e-01 1.6778e+00 7.6017e+00 7.7461e+00 1.2450e+01
90 9.9783e-02 1.5583e+00 7.5980e+00 7.7409e+00 1.2095e+01
91 8.8320e-02 1.4428e+00 7.5934e+00 7.7404e+00 1.1600e+01
92 7.8136e-02 1.3377e+00 7.5886e+00 7.7342e+00 1.1506e+01
93 6.9174e-02 1.2367e+00 7.5831e+00 7.7325e+00 1.0969e+01
94 6.1349e-02 1.1444e+00 7.5823e+00 7.7285e+00 1.0800e+01
95 5.4408e-02 1.0565e+00 7.5740e+00 7.7229e+00 1.0483e+01
96 4.8568e-02 9.7535e-01 7.5711e+00 7.7212e+00 1.0049e+01
97 4.3082e-02 8.9926e-01 7.5546e+00 7.7203e+00 1.0044e+01
98 3.8230e-02 8.2792e-01 7.5359e+00 7.7192e+00 9.6509e+00
99 3.3609e-02 7.6212e-01 7.5341e+00 7.7130e+00 9.3444e+00
100 2.9579e-02 7.0004e-01 7.5153e+00 7.7094e+00 9.3003e+00
101 2.5853e-02 6.4314e-01 7.5069e+00 7.7043e+00 8.9899e+00
102 2.2646e-02 5.8924e-01 7.4988e+00 7.6995e+00 8.7168e+00
103 1.9715e-02 5.4020e-01 7.4882e+00 7.6991e+00 8.6836e+00
104 1.7195e-02 4.9401e-01 7.4616e+00 7.6959e+00 8.4783e+00
105 1.4929e-02 4.5181e-01 7.4285e+00 7.6948e+00 8.2714e+00
106 1.2971e-02 4.1244e-01 7.3941e+00 7.6879e+00 8.0935e+00
107 1.1248e-02 3.7646e-01 7.3666e+00 7.6855e+00 8.0648e+00
108 9.7519e-03 3.4329e-01 7.3286e+00 7.6832e+00 7.9989e+00
109 8.4730e-03 3.1272e-01 7.2735e+00 7.6824e+00 7.9989e+00
110 7.3846e-03 2.8488e-01 7.2131e+00 7.6810e+00 7.9986e+00
111 6.5286e-03 2.5922e-01 7.1390e+00 7.6697e+00 7.9986e+00
112 5.7751e-03 2.3602e-01 7.0636e+00 7.6659e+00 7.9981e+00
113 5.0877e-03 2.1454e-01 6.9670e+00 7.6651e+00 7.9980e+00
114 4.4135e-03 1.9522e-01 6.8478e+00 7.6643e+00 7.9973e+00
115 3.8354e-03 1.7745e-01 6.7636e+00 7.6628e+00 7.9972e+00
116 3.3210e-03 1.6149e-01 6.6565e+00 7.6544e+00 7.9963e+00
117 2.8760e-03 1.4692e-01 6.5392e+00 7.6535e+00 7.9961e+00
118 2.4815e-03 1.3359e-01 6.4243e+00 7.6494e+00 7.9950e+00
119 2.1281e-03 1.2149e-01 6.2912e+00 7.6462e+00 7.9948e+00
120 1.8200e-03 1.1027e-01 6.1616e+00 7.6451e+00 7.9934e+00
121 1.5536e-03 1.0012e-01 6.0187e+00 7.6425e+00 7.9932e+00
122 1.3351e-03 9.0620e-02 5.8751e+00 7.6417e+00 7.9916e+00
123 1.1580e-03 8.2083e-02 5.7212e+00 7.6403e+00 7.9913e+00
124 1.0072e-03 7.4132e-02 5.5587e+00 7.6340e+00 7.9896e+00
125 8.6115e-04 6.7063e-02 5.3851e+00 7.6320e+00 7.9892e+00
126 7.2858e-04 6.0514e-02 5.2217e+00 7.6262e+00 7.9873e+00
127 6.1229e-04 5.4702e-02 5.0544e+00 7.6238e+00 7.9868e+00
128 5.1342e-04 4.9336e-02 4.8778e+00 7.6228e+00 7.9847e+00
129 4.3139e-04 4.4553e-02 4.7023e+00 7.6227e+00 7.9841e+00
130 3.6549e-04 4.0207e-02 4.5159e+00 7.6199e+00 7.9819e+00
131 3.1470e-04 3.6271e-02 4.3333e+00 7.6181e+00 7.9812e+00
132 2.7927e-04 3.2748e-02 4.1413e+00 7.6150e+00 7.9789e+00
133 2.5009e-04 2.9520e-02 3.9542e+00 7.6110e+00 7.9780e+00
134 2.1798e-04 2.6636e-02 3.7673e+00 7.6099e+00 7.9757e+00
135 1.8449e-04 2.4018e-02 3.5405e+00 7.6076e+00 7.9746e+00
136 1.5397e-04 2.1653e-02 3.3673e+00 7.6056e+00 7.9722e+00
137 1.2892e-04 1.9503e-02 3.2213e+00 7.6019e+00 7.9709e+00
138 1.0757e-04 1.7550e-02 3.0504e+00 7.5997e+00 7.9685e+00
139 9.1417e-05 1.5798e-02 2.8969e+00 7.5977e+00 7.9669e+00
140 7.9021e-05 1.4182e-02 2.7370e+00 7.5919e+00 7.9646e+00
141 6.9901e-05 1.2781e-02 2.5860e+00 7.5917e+00 7.9628e+00
142 6.0411e-05 1.1460e-02 2.4391e+00 7.5901e+00 7.9605e+00
143 5.0654e-05 1.0325e-02 2.2932e+00 7.5853e+00 7.9584e+00
144 4.2527e-05 9.2440e-03 2.1568e+00 7.5830e+00 7.9562e+00
145 3.6201e-05 8.3054e-03 2.0209e+00 7.5821e+00 7.9537e+00
146 3.1788e-05 7.4275e-03 1.8944e+00 7.5807e+00 7.9528e+00
147 2.8299e-05 6.6602e-03 1.7724e+00 7.5728e+00 7.9527e+00
148 2.4474e-05 5.9496e-03 1.6562e+00 7.5660e+00 7.9524e+00
149 2.0842e-05 5.3136e-03 1.5477e+00 7.5587e+00 7.9523e+00
150 2.0238e-05 4.7462e-03 1.4426e+00 7.5435e+00 7.9517e+00
151 1.9394e-05 4.2345e-03 1.3467e+00 7.5407e+00 7.9517e+00
152 1.7370e-05 3.7918e-03 1.2539e+00 7.5271e+00 7.9517e+00
153 1.6828e-05 3.4137e-03 1.1678e+00 7.5192e+00 7.9517e+00
154 1.5805e-05 3.0788e-03 1.0864e+00 7.5118e+00 7.9514e+00
155 1.4993e-05 2.7697e-03 1.0087e+00 7.5025e+00 7.9513e+00
156 1.4382e-05 2.4794e-03 9.3709e-01 7.5004e+00 7.9511e+00
157 1.4095e-05 2.2162e-03 8.6810e-01 7.4954e+00 7.9506e+00
158 1.2903e-05 1.9732e-03 8.0465e-01 7.4838e+00 7.9502e+00
159 1.2547e-05 1.7599e-03 7.4473e-01 7.4624e+00 7.9502e+00
160 1.1945e-05 1.5698e-03 6.8862e-01 7.4407e+00 7.9501e+00
161 1.1604e-05 1.4011e-03 6.3689e-01 7.4271e+00 7.9492e+00
162 1.0833e-05 1.2509e-03 5.8773e-01 7.3957e+00 7.9488e+00
163 1.0397e-05 1.1218e-03 5.4317e-01 7.3667e+00 7.9487e+00
164 9.6916e-06 1.0092e-03 5.0126e-01 7.3429e+00 7.9486e+00
165 9.3405e-06 9.0415e-04 4.6260e-01 7.2957e+00 7.9486e+00
166 8.2244e-06 8.0750e-04 4.2692e-01 7.2384e+00 7.9475e+00
167 8.1819e-06 7.1934e-04 3.9321e-01 7.1764e+00 7.9470e+00
168 6.7932e-06 6.4148e-04 3.6255e-01 7.1013e+00 7.9466e+00
169 6.5675e-06 5.6906e-04 3.3338e-01 7.0268e+00 7.9466e+00
170 5.6668e-06 5.1186e-04 3.0661e-01 6.9298e+00 7.9466e+00
171 5.5192e-06 4.5815e-04 2.8170e-01 6.8191e+00 7.9455e+00
172 4.7055e-06 4.1570e-04 2.5852e-01 6.7377e+00 7.9442e+00
173 4.5701e-06 3.7177e-04 2.3758e-01 6.6378e+00 7.9441e+00
174 3.8199e-06 3.3344e-04 2.1795e-01 6.5229e+00 7.9440e+00
175 3.7869e-06 2.9726e-04 2.0030e-01 6.4157e+00 7.9437e+00
176 3.3776e-06 2.6382e-04 1.8395e-01 6.2893e+00 7.9433e+00
177 3.1745e-06 2.3555e-04 1.6880e-01 6.1645e+00 7.9421e+00
178 2.8346e-06 2.1205e-04 1.5500e-01 6.0306e+00 7.9417e+00
179 2.6836e-06 1.9112e-04 1.4191e-01 5.8899e+00 7.9416e+00
180 2.3381e-06 1.7226e-04 1.3004e-01 5.7478e+00 7.9413e+00
181 2.3069e-06 1.5377e-04 1.1890e-01 5.5966e+00 7.9409e+00
182 1.9940e-06 1.3768e-04 1.0875e-01 5.4484e+00 7.9409e+00
183 1.8452e-06 1.2396e-04 9.9535e-02 5.2877e+00 7.9386e+00
184 1.6446e-06 1.1128e-04 9.0993e-02 5.1235e+00 7.9384e+00
185 1.5392e-06 1.0049e-04 8.3402e-02 4.9588e+00 7.9383e+00
186 1.3062e-06 9.1225e-05 7.6277e-02 4.7938e+00 7.9381e+00
187 1.2499e-06 8.1825e-05 6.9819e-02 4.6237e+00 7.9373e+00
188 1.0700e-06 7.2854e-05 6.3876e-02 4.4547e+00 7.9370e+00
189 1.0336e-06 6.4970e-05 5.8300e-02 4.2835e+00 7.9356e+00
190 8.7198e-07 5.7929e-05 5.3307e-02 4.1099e+00 7.9354e+00
191 8.0813e-07 5.2780e-05 4.8569e-02 3.9457e+00 7.9345e+00
192 7.1156e-07 4.8365e-05 4.4345e-02 3.7639e+00 7.9332e+00
193 6.5146e-07 4.4081e-05 4.0479e-02 3.5670e+00 7.9329e+00
194 5.4964e-07 3.9629e-05 3.6921e-02 3.4080e+00 7.9328e+00
195 4.9888e-07 3.5546e-05 3.3788e-02 3.2657e+00 7.9319e+00
196 4.2663e-07 3.1832e-05 3.0802e-02 3.1015e+00 7.9318e+00
197 4.0230e-07 2.8804e-05 2.8118e-02 2.9526e+00 7.9306e+00
198 3.1960e-07 2.6542e-05 2.5647e-02 2.8047e+00 7.9299e+00
199 3.0438e-07 2.6096e-05 2.3361e-02 2.6567e+00 7.9287e+00
200 2.4772e-07 2.5590e-05 2.1329e-02 2.5225e+00 7.9283e+00
201 2.3848e-07 2.5521e-05 1.9396e-02 2.3854e+00 7.9271e+00
202 1.8985e-07 2.4859e-05 1.7705e-02 2.2561e+00 7.9270e+00
203 1.7510e-07 2.4570e-05 1.6129e-02 2.1323e+00 7.9265e+00
204 1.4242e-07 2.4241e-05 1.4691e-02 2.0078e+00 7.9264e+00
205 1.2753e-07 2.3624e-05 1.3418e-02 1.8926e+00 7.9245e+00
206 1.0889e-07 2.3084e-05 1.2195e-02 1.7800e+00 7.9240e+00
207 9.7695e-08 2.2439e-05 1.1116e-02 1.6717e+00 7.9237e+00
208 7.9386e-08 2.2124e-05 1.0120e-02 1.5717e+00 7.9221e+00
209 7.2214e-08 2.2045e-05 9.2013e-03 1.4734e+00 7.9212e+00
210 6.0746e-08 2.1324e-05 8.3984e-03 1.3829e+00 7.9210e+00
211 5.7149e-08 2.0557e-05 7.6304e-03 1.2968e+00 7.9209e+00
212 4.6045e-08 2.0415e-05 6.9739e-03 1.2134e+00 7.9206e+00
213 4.4830e-08 2.0136e-05 6.3494e-03 1.1365e+00 7.9183e+00
214 3.6263e-08 1.9849e-05 5.7747e-03 1.0619e+00 7.9180e+00
215 3.5618e-08 1.9139e-05 5.2615e-03 9.9154e-01 7.9175e+00
216 2.9011e-08 1.9030e-05 4.7679e-03 9.2628e-01 7.9167e+00
217 2.8512e-08 1.8376e-05 4.3379e-03 8.6293e-01 7.9152e+00
218 2.2597e-08 1.8236e-05 3.9522e-03 8.0496e-01 7.9151e+00
219 2.2265e-08 1.7781e-05 3.5972e-03 7.5047e-01 7.9150e+00
220 1.8278e-08 1.7218e-05 3.2924e-03 6.9869e-01 7.9127e+00
221 1.6751e-08 1.6904e-05 2.9939e-03 6.5131e-01 7.9127e+00
222 1.4175e-08 1.5997e-05 2.7349e-03 6.0569e-01 7.9126e+00
223 1.3313e-08 1.5759e-05 2.4864e-03 5.6300e-01 7.9120e+00
224 1.1017e-08 1.5148e-05 2.2528e-03 5.2338e-01 7.9094e+00
225 1.0598e-08 1.4955e-05 2.0489e-03 4.8539e-01 7.9090e+00
226 8.5452e-09 1.4043e-05 1.8653e-03 4.5070e-01 7.9088e+00
227 8.4011e-09 1.3990e-05 1.7029e-03 4.1833e-01 7.9087e+00
228 6.9995e-09 1.2762e-05 1.5565e-03 3.8800e-01 7.9077e+00
229 6.6673e-09 1.2456e-05 1.4193e-03 3.6038e-01 7.9065e+00
230 5.5665e-09 1.1451e-05 1.3002e-03 3.3392e-01 7.9059e+00
231 5.0957e-09 1.0924e-05 1.1825e-03 3.0927e-01 7.9048e+00
232 4.4388e-09 9.9870e-06 1.0754e-03 2.8640e-01 7.9034e+00
233 4.3125e-09 9.4596e-06 9.7866e-04 2.6468e-01 7.9028e+00
234 3.6768e-09 8.4705e-06 8.9441e-04 2.4502e-01 7.9027e+00
235 3.4470e-09 8.2848e-06 8.1950e-04 2.2675e-01 7.9023e+00
236 2.9680e-09 7.2836e-06 7.4944e-04 2.0968e-01 7.9009e+00
237 2.7796e-09 7.1431e-06 6.8582e-04 1.9417e-01 7.9001e+00
238 2.4088e-09 6.4212e-06 6.2801e-04 1.7938e-01 7.8996e+00
239 2.3151e-09 6.3218e-06 5.7363e-04 1.6564e-01 7.8976e+00
240 2.0388e-09 5.7070e-06 5.2315e-04 1.5299e-01 7.8973e+00
241 1.8686e-09 5.5670e-06 4.7772e-04 1.4103e-01 7.8970e+00
242 1.5751e-09 4.9854e-06 4.3862e-04 1.3025e-01 7.8963e+00
243 1.5238e-09 4.8777e-06 4.0202e-04 1.2029e-01 7.8957e+00
244 1.3042e-09 4.4011e-06 3.6831e-04 1.1099e-01 7.8935e+00
245 1.2024e-09 4.2659e-06 3.3802e-04 1.0253e-01 7.8933e+00
246 1.0635e-09 3.7913e-06 3.0898e-04 9.4480e-02 7.8929e+00
247 9.5823e-10 3.7357e-06 2.8298e-04 8.7011e-02 7.8925e+00
248 8.1539e-10 3.2533e-06 2.5886e-04 8.0213e-02 7.8911e+00
249 7.6465e-10 3.2342e-06 2.3683e-04 7.3841e-02 7.8909e+00
250 6.7510e-10 2.8071e-06 2.1746e-04 6.8107e-02 7.8908e+00
251 6.1638e-10 2.7770e-06 1.9990e-04 6.2793e-02 7.8907e+00
252 5.5506e-10 2.4223e-06 1.8355e-04 5.7814e-02 7.8903e+00
253 5.0428e-10 2.4009e-06 1.6785e-04 5.3265e-02 7.8901e+00
254 4.4363e-10 2.0663e-06 1.5384e-04 4.8977e-02 7.8896e+00
255 3.9991e-10 2.0576e-06 1.4189e-04 4.5046e-02 7.8894e+00
256 3.6708e-10 1.7861e-06 1.3019e-04 4.1508e-02 7.8894e+00
257 3.3215e-10 1.7564e-06 1.1953e-04 3.8163e-02 7.8892e+00
258 3.0719e-10 1.5302e-06 1.1001e-04 3.5152e-02 7.8889e+00
259 2.7341e-10 1.5020e-06 1.0075e-04 3.2351e-02 7.8881e+00
260 2.3407e-10 1.3038e-06 9.2730e-05 2.9711e-02 7.8880e+00
261 2.1601e-10 1.2821e-06 8.6214e-05 2.7323e-02 7.8874e+00
262 1.9690e-10 1.1179e-06 7.9561e-05 2.5118e-02 7.8867e+00
263 1.7638e-10 1.0870e-06 7.3055e-05 2.3083e-02 7.8867e+00
264 1.6331e-10 9.4224e-07 6.7245e-05 2.1259e-02 7.8862e+00
265 1.4694e-10 9.2471e-07 6.2054e-05 1.9523e-02 7.8860e+00
266 1.2741e-10 8.0277e-07 5.7204e-05 1.7948e-02 7.8857e+00
267 1.2568e-10 7.7843e-07 5.2920e-05 1.6486e-02 7.8851e+00
268 1.0724e-10 6.8083e-07 4.9021e-05 1.5122e-02 7.8848e+00
269 9.5545e-11 6.6287e-07 4.5342e-05 1.3902e-02 7.8839e+00
270 8.5718e-11 5.7878e-07 4.1978e-05 1.2783e-02 7.8833e+00
271 8.1786e-11 5.5514e-07 3.8853e-05 1.1736e-02 7.8825e+00
272 7.0089e-11 4.8697e-07 3.5891e-05 1.0801e-02 7.8824e+00
273 6.8037e-11 4.7590e-07 3.3170e-05 9.9039e-03 7.8819e+00
274 5.8453e-11 4.1495e-07 3.0738e-05 9.0876e-03 7.8818e+00
275 5.5703e-11 4.0373e-07 2.8591e-05 8.3442e-03 7.8814e+00
276 4.9144e-11 3.4673e-07 2.6736e-05 7.6564e-03 7.8812e+00
277 4.4780e-11 3.3717e-07 2.6570e-05 7.0376e-03 7.8810e+00
278 3.9805e-11 2.9246e-07 2.6311e-05 6.4723e-03 7.8810e+00
279 3.7540e-11 2.8315e-07 2.6249e-05 5.9321e-03 7.8808e+00
280 3.2042e-11 2.4510e-07 2.6081e-05 5.4559e-03 7.8808e+00
281 3.1318e-11 2.3996e-07 2.5810e-05 5.0037e-03 7.8804e+00
282 2.6969e-11 2.0847e-07 2.5732e-05 4.5871e-03 7.8802e+00
283 2.4311e-11 2.0329e-07 2.5620e-05 4.2128e-03 7.8799e+00
284 2.1540e-11 1.7609e-07 2.5559e-05 3.8706e-03 7.8796e+00
285 2.0253e-11 1.7187e-07 2.5270e-05 3.5534e-03 7.8794e+00
286 1.7527e-11 1.4740e-07 2.5188e-05 3.2674e-03 7.8794e+00
287 1.6619e-11 1.4427e-07 2.4777e-05 2.9966e-03 7.8792e+00
288 1.4577e-11 1.2419e-07 2.4729e-05 2.7592e-03 7.8791e+00
289 1.3480e-11 1.2127e-07 2.4641e-05 2.5338e-03 7.8784e+00
290 1.1845e-11 1.0463e-07 2.4345e-05 2.3228e-03 7.8784e+00
291 1.0689e-11 1.0253e-07 2.4143e-05 2.1305e-03 7.8782e+00
292 9.7374e-12 8.8827e-08 2.4034e-05 1.9582e-03 7.8780e+00
293 8.9727e-12 8.6865e-08 2.3485e-05 1.8009e-03 7.8777e+00
294 7.8954e-12 7.4964e-08 2.3302e-05 1.6628e-03 7.8775e+00
295 7.2913e-12 7.3510e-08 2.2978e-05 1.5285e-03 7.8774e+00
296 6.6580e-12 6.2993e-08 2.2944e-05 1.4068e-03 7.8772e+00
297 5.8937e-12 6.1917e-08 2.2794e-05 1.2912e-03 7.8766e+00
298 5.4918e-12 5.2469e-08 2.2618e-05 1.1838e-03 7.8765e+00
299 4.7780e-12 5.1085e-08 2.2149e-05 1.0888e-03 7.8758e+00
300 4.5859e-12 4.3721e-08 2.2062e-05 1.0074e-03 7.8755e+00
301 4.0629e-12 4.3428e-08 2.1724e-05 9.3048e-04 7.8751e+00
302 3.7561e-12 3.6780e-08 2.1553e-05 8.5869e-04 7.8749e+00
303 3.4072e-12 3.6310e-08 2.1491e-05 7.8847e-04 7.8747e+00
304 3.2110e-12 3.0947e-08 2.1341e-05 7.2491e-04 7.8745e+00
305 2.8849e-12 3.0165e-08 2.1118e-05 6.7062e-04 7.8743e+00
306 2.6904e-12 2.6154e-08 2.0915e-05 6.2064e-04 7.8734e+00
307 2.4693e-12 2.5294e-08 2.0627e-05 5.7276e-04 7.8734e+00
308 2.3910e-12 2.1809e-08 2.0500e-05 5.2647e-04 7.8728e+00
309 2.1933e-12 2.1360e-08 2.0443e-05 4.8431e-04 7.8726e+00
310 2.0174e-12 1.8117e-08 2.0132e-05 4.4911e-04 7.8725e+00
311 1.8582e-12 1.7611e-08 1.9927e-05 4.1697e-04 7.8724e+00
312 1.7596e-12 1.5168e-08 1.9869e-05 3.8409e-04 7.8723e+00
313 1.5749e-12 1.4639e-08 1.9822e-05 3.5491e-04 7.8722e+00
314 1.4171e-12 1.2497e-08 1.9366e-05 3.2759e-04 7.8719e+00
315 1.3088e-12 1.2126e-08 1.9238e-05 3.0257e-04 7.8710e+00
316 1.2179e-12 1.0372e-08 1.9011e-05 2.7999e-04 7.8706e+00
317 1.1553e-12 1.0349e-08 1.8925e-05 2.5948e-04 7.8702e+00
318 1.0515e-12 8.5529e-09 1.8729e-05 2.3943e-04 7.8698e+00
319 1.0178e-12 8.5238e-09 1.8650e-05 2.2156e-04 7.8695e+00
320 1.0091e-12 7.2988e-09 1.8432e-05 2.0611e-04 7.8692e+00
321 9.4431e-13 7.0431e-09 1.8191e-05 1.9180e-04 7.8688e+00
322 8.5342e-13 6.1011e-09 1.8056e-05 1.8221e-04 7.8685e+00
323 8.2251e-13 5.9049e-09 1.7787e-05 1.7374e-04 7.8683e+00
324 7.3374e-13 5.0654e-09 1.7461e-05 1.6325e-04 7.8679e+00
325 7.1523e-13 4.8807e-09 1.7409e-05 1.5344e-04 7.8676e+00
326 6.8853e-13 4.2589e-09 1.6928e-05 1.4324e-04 7.8671e+00
327 6.6253e-13 4.0663e-09 1.6861e-05 1.3921e-04 7.8671e+00
328 6.0428e-13 3.4969e-09 1.5926e-05 1.3422e-04 7.8671e+00
329 5.6746e-13 3.4010e-09 1.5913e-05 1.2931e-04 7.8668e+00
330 5.0706e-13 2.9237e-09 1.5096e-05 1.2079e-04 7.8667e+00
331 4.8406e-13 2.8207e-09 1.5093e-05 1.1193e-04 7.8663e+00
332 3.9088e-13 2.4509e-09 1.4149e-05 1.1066e-04 7.8663e+00
333 3.5661e-13 2.3440e-09 1.4100e-05 1.0298e-04 7.8661e+00
334 3.4455e-13 2.0274e-09 1.2768e-05 9.9877e-05 7.8661e+00
335 3.2639e-13 1.9389e-09 1.2697e-05 9.6551e-05 7.8659e+00
336 2.9457e-13 1.7008e-09 1.1492e-05 9.2345e-05 7.8656e+00
337 2.9295e-13 1.6445e-09 1.1439e-05 8.7936e-05 7.8656e+00
338 2.7439e-13 1.4236e-09 1.0108e-05 8.4296e-05 7.8654e+00
339 2.5696e-13 1.3642e-09 1.0064e-05 7.8803e-05 7.8653e+00
340 2.4488e-13 1.1923e-09 8.7449e-06 7.7241e-05 7.8652e+00
341 2.3584e-13 1.1500e-09 8.7143e-06 7.2810e-05 7.8652e+00
342 2.0434e-13 9.9360e-10 7.5426e-06 7.2446e-05 7.8642e+00
343 2.0035e-13 9.4529e-10 7.4752e-06 7.1033e-05 7.8641e+00
344 1.9157e-13 8.3177e-10 6.6493e-06 6.6482e-05 7.8640e+00
345 1.7616e-13 8.0174e-10 6.6224e-06 6.5336e-05 7.8640e+00
346 1.7013e-13 6.7926e-10 5.9723e-06 6.2687e-05 7.8638e+00
347 1.6116e-13 6.6458e-10 5.9517e-06 6.0569e-05 7.8633e+00
348 1.4933e-13 5.7635e-10 5.3025e-06 5.6920e-05 7.8627e+00
349 1.4311e-13 5.6281e-10 5.2893e-06 5.4439e-05 7.8626e+00
350 1.3946e-13 4.7792e-10 4.7862e-06 5.3115e-05 7.8625e+00
351 1.3388e-13 4.6359e-10 4.7490e-06 5.2505e-05 7.8625e+00
352 1.3051e-13 4.0155e-10 4.2025e-06 5.0731e-05 7.8624e+00
353 1.2556e-13 3.8904e-10 4.1747e-06 4.9151e-05 7.8616e+00
354 1.2219e-13 3.2792e-10 3.6877e-06 4.8672e-05 7.8609e+00
355 1.1347e-13 3.2577e-10 3.6668e-06 4.7020e-05 7.8609e+00
356 1.0853e-13 2.7567e-10 3.2515e-06 4.4518e-05 7.8607e+00
357 1.0400e-13 2.6824e-10 3.2358e-06 4.3187e-05 7.8607e+00
358 1.0281e-13 2.2865e-10 2.8545e-06 4.1001e-05 7.8603e+00
359 9.9926e-14 2.2009e-10 2.8396e-06 3.9432e-05 7.8594e+00
360 9.7126e-14 1.8632e-10 2.5053e-06 3.9260e-05 7.8593e+00
361 9.5446e-14 1.8356e-10 2.4941e-06 3.7502e-05 7.8590e+00
362 9.1650e-14 1.5342e-10 2.1800e-06 3.5632e-05 7.8590e+00
363 9.0594e-14 1.5308e-10 2.1731e-06 3.5333e-05 7.8589e+00
364 8.7594e-14 1.3017e-10 1.8964e-06 3.4056e-05 7.8588e+00
365 8.6351e-14 1.2246e-10 1.8920e-06 3.2833e-05 7.8588e+00
366 8.4616e-14 1.0737e-10 1.6514e-06 3.2350e-05 7.8586e+00
367 8.2630e-14 9.9553e-11 1.6449e-06 3.1290e-05 7.8583e+00
368 8.1607e-14 9.0679e-11 1.4288e-06 2.9900e-05 7.8578e+00
369 7.9176e-14 8.6573e-11 1.4251e-06 2.9515e-05 7.8572e+00
370 7.8218e-14 7.3441e-11 1.2425e-06 2.9363e-05 7.8570e+00
371 7.6427e-14 6.9955e-11 1.2348e-06 2.8335e-05 7.8567e+00
372 7.4208e-14 6.1120e-11 1.0795e-06 2.7419e-05 7.8565e+00
373 7.0117e-14 5.8755e-11 1.0750e-06 2.7086e-05 7.8558e+00
374 6.9250e-14 5.1663e-11 9.3500e-07 2.6921e-05 7.8553e+00
375 6.9231e-14 4.9405e-11 9.2938e-07 2.6391e-05 7.8551e+00
376 6.7360e-14 4.2413e-11 8.0361e-07 2.6325e-05 7.8549e+00
377 6.5837e-14 4.0284e-11 8.0058e-07 2.6309e-05 7.8548e+00
378 6.5304e-14 3.5399e-11 6.9350e-07 2.6282e-05 7.8546e+00
379 6.3165e-14 3.3521e-11 6.8890e-07 2.6262e-05 7.8539e+00
380 6.2017e-14 2.9553e-11 5.9519e-07 2.6156e-05 7.8538e+00
381 6.1548e-14 2.8404e-11 5.9226e-07 2.6057e-05 7.8537e+00
382 6.0614e-14 2.7863e-11 5.1319e-07 2.5863e-05 7.8529e+00
383 6.0541e-14 2.4103e-11 5.0891e-07 2.5700e-05 7.8528e+00
384 5.9962e-14 2.3729e-11 4.4448e-07 2.5679e-05 7.8527e+00
385 5.8660e-14 2.2871e-11 4.4268e-07 2.5660e-05 7.8523e+00
386 5.8456e-14 2.0252e-11 3.8302e-07 2.5575e-05 7.8522e+00
387 5.8435e-14 1.9588e-11 3.8034e-07 2.5548e-05 7.8519e+00
388 5.7861e-14 1.9497e-11 3.2777e-07 2.5346e-05 7.8511e+00
389 5.7056e-14 1.6694e-11 3.2644e-07 2.5286e-05 7.8509e+00
390 5.5760e-14 1.5400e-11 2.8262e-07 2.5161e-05 7.8508e+00
391 5.5456e-14 1.4023e-11 2.8103e-07 2.5064e-05 7.8504e+00
392 5.4759e-14 1.3284e-11 2.4418e-07 2.4956e-05 7.8504e+00
393 5.4576e-14 1.2917e-11 2.4365e-07 2.4901e-05 7.8498e+00
394 5.4165e-14 1.1434e-11 2.0861e-07 2.4747e-05 7.8496e+00
395 5.2854e-14 1.0882e-11 2.0731e-07 2.4663e-05 7.8489e+00
396 5.2602e-14 9.4408e-12 1.8137e-07 2.4399e-05 7.8486e+00
397 5.2379e-14 9.1616e-12 1.7971e-07 2.4292e-05 7.8485e+00
398 5.1773e-14 9.0349e-12 1.5403e-07 2.4245e-05 7.8483e+00
399 5.1132e-14 8.3465e-12 1.5197e-07 2.4036e-05 7.8481e+00
400 5.0952e-14 7.8391e-12 1.3099e-07 2.3801e-05 7.8481e+00
401 5.0255e-14 7.5060e-12 1.3078e-07 2.3675e-05 7.8472e+00
402 4.9913e-14 7.2559e-12 1.1250e-07 2.3591e-05 7.8471e+00
403 4.9425e-14 6.5558e-12 1.1222e-07 2.3354e-05 7.8469e+00
404 4.8186e-14 6.1551e-12 9.6568e-08 2.3278e-05 7.8459e+00
405 4.8036e-14 5.9318e-12 9.6316e-08 2.2967e-05 7.8452e+00
406 4.7860e-14 5.5776e-12 8.2700e-08 2.2931e-05 7.8450e+00
407 4.7237e-14 5.3066e-12 8.2662e-08 2.2882e-05 7.8450e+00
408 4.6177e-14 5.2604e-12 7.0126e-08 2.2634e-05 7.8449e+00
409 4.5688e-14 4.9932e-12 6.9796e-08 2.2496e-05 7.8446e+00
410 4.5680e-14 4.8515e-12 6.0275e-08 2.2413e-05 7.8444e+00
411 4.4665e-14 4.6213e-12 5.9977e-08 2.2289e-05 7.8438e+00
412 4.4616e-14 4.4580e-12 5.2564e-08 2.2162e-05 7.8437e+00
413 4.4149e-14 4.3357e-12 5.2337e-08 2.1995e-05 7.8435e+00
414 4.3854e-14 4.1487e-12 4.6225e-08 2.1851e-05 7.8432e+00
415 4.3496e-14 4.0319e-12 4.4355e-08 2.1694e-05 7.8431e+00
416 4.2928e-14 3.8724e-12 4.3437e-08 2.1635e-05 7.8430e+00
417 4.2599e-14 3.7080e-12 3.8870e-08 2.1579e-05 7.8426e+00
418 4.2357e-14 3.6086e-12 3.7770e-08 2.1490e-05 7.8417e+00
419 4.2100e-14 3.5795e-12 3.7166e-08 2.1432e-05 7.8415e+00
420 4.1696e-14 3.5286e-12 3.4340e-08 2.1371e-05 7.8414e+00
421 4.1159e-14 3.5013e-12 3.3372e-08 2.1099e-05 7.8414e+00
422 4.0619e-14 3.3547e-12 3.2134e-08 2.1016e-05 7.8405e+00
423 4.0282e-14 3.2468e-12 3.1786e-08 2.1003e-05 7.8404e+00
424 3.9589e-14 3.2400e-12 2.9464e-08 2.0900e-05 7.8398e+00
425 3.9432e-14 3.1084e-12 2.8104e-08 2.0759e-05 7.8398e+00
426 3.8843e-14 2.9858e-12 2.7753e-08 2.0689e-05 7.8384e+00
427 3.8369e-14 2.8957e-12 2.5356e-08 2.0521e-05 7.8383e+00
428 3.8043e-14 2.8764e-12 2.3644e-08 2.0494e-05 7.8382e+00
429 3.7751e-14 2.8177e-12 2.3226e-08 2.0415e-05 7.8381e+00
430 3.7527e-14 2.7969e-12 2.1248e-08 2.0200e-05 7.8378e+00
431 3.6664e-14 2.7269e-12 2.0558e-08 2.0097e-05 7.8375e+00
432 3.6417e-14 2.6469e-12 2.0207e-08 2.0004e-05 7.8374e+00
433 3.6088e-14 2.6191e-12 1.9904e-08 1.9922e-05 7.8371e+00
434 3.5815e-14 2.4720e-12 1.7998e-08 1.9795e-05 7.8370e+00
435 3.5516e-14 2.4694e-12 1.7358e-08 1.9734e-05 7.8369e+00
436 3.5157e-14 2.4132e-12 1.6749e-08 1.9661e-05 7.8367e+00
437 3.4664e-14 2.3984e-12 1.6084e-08 1.9541e-05 7.8366e+00
438 3.4465e-14 2.3489e-12 1.5715e-08 1.9436e-05 7.8362e+00
439 3.4191e-14 2.3386e-12 1.5520e-08 1.9247e-05 7.8357e+00
440 3.3812e-14 2.2917e-12 1.4900e-08 1.9146e-05 7.8357e+00
441 3.3646e-14 2.2787e-12 1.4686e-08 1.9038e-05 7.8353e+00
442 3.3575e-14 2.2690e-12 1.3998e-08 1.8954e-05 7.8353e+00
443 3.3383e-14 2.2572e-12 1.3422e-08 1.8831e-05 7.8347e+00
444 3.3145e-14 2.1908e-12 1.3335e-08 1.8791e-05 7.8346e+00
445 3.2711e-14 2.1765e-12 1.2758e-08 1.8695e-05 7.8342e+00
446 3.1924e-14 2.0967e-12 1.2695e-08 1.8635e-05 7.8339e+00
447 3.1596e-14 2.0229e-12 1.2428e-08 1.8517e-05 7.8338e+00
448 3.1201e-14 1.9787e-12 1.2297e-08 1.8397e-05 7.8334e+00
449 3.1089e-14 1.9737e-12 1.0999e-08 1.8351e-05 7.8331e+00
450 3.1025e-14 1.9409e-12 1.0826e-08 1.8306e-05 7.8328e+00
451 3.0786e-14 1.9030e-12 1.0387e-08 1.8240e-05 7.8327e+00
452 3.0576e-14 1.8908e-12 9.8676e-09 1.8018e-05 7.8325e+00
453 3.0484e-14 1.8676e-12 9.8263e-09 1.7825e-05 7.8325e+00
454 2.9974e-14 1.8545e-12 9.3660e-09 1.7705e-05 7.8321e+00
455 2.9857e-14 1.8418e-12 9.2900e-09 1.7566e-05 7.8320e+00
456 2.9061e-14 1.8235e-12 9.0426e-09 1.7424e-05 7.8316e+00
457 2.8877e-14 1.8053e-12 8.9769e-09 1.7334e-05 7.8313e+00
458 2.8705e-14 1.7520e-12 8.8907e-09 1.7301e-05 7.8306e+00
459 2.8514e-14 1.7307e-12 8.7743e-09 1.7077e-05 7.8305e+00
460 2.8383e-14 1.7159e-12 8.4209e-09 1.6688e-05 7.8304e+00
461 2.7975e-14 1.6934e-12 8.1936e-09 1.6465e-05 7.8299e+00
462 2.7330e-14 1.6672e-12 8.0861e-09 1.6219e-05 7.8298e+00
463 2.7036e-14 1.6574e-12 7.8991e-09 1.6128e-05 7.8298e+00
464 2.6966e-14 1.6391e-12 7.8223e-09 1.5748e-05 7.8287e+00
465 2.6747e-14 1.6328e-12 7.6779e-09 1.5668e-05 7.8285e+00
466 2.6502e-14 1.5992e-12 7.4622e-09 1.5042e-05 7.8276e+00
467 2.6445e-14 1.5948e-12 7.0013e-09 1.4550e-05 7.8267e+00
468 2.6253e-14 1.5707e-12 6.9312e-09 1.4175e-05 7.8256e+00
469 2.6114e-14 1.5475e-12 6.7777e-09 1.4134e-05 7.8256e+00
470 2.5796e-14 1.5075e-12 6.6845e-09 1.3877e-05 7.8252e+00
471 2.5620e-14 1.4889e-12 6.5022e-09 1.3547e-05 7.8244e+00
472 2.5595e-14 1.4834e-12 6.4317e-09 1.3217e-05 7.8243e+00
473 2.5416e-14 1.4550e-12 6.1250e-09 1.3127e-05 7.8238e+00
474 2.5328e-14 1.4400e-12 6.0740e-09 1.2700e-05 7.8237e+00
475 2.5280e-14 1.4238e-12 5.9338e-09 1.2331e-05 7.8234e+00
476 2.5039e-14 1.4141e-12 5.9048e-09 1.2197e-05 7.8221e+00
477 2.4764e-14 1.3980e-12 5.7950e-09 1.1903e-05 7.8219e+00
478 2.4615e-14 1.3938e-12 5.6347e-09 1.1641e-05 7.8217e+00
479 2.4575e-14 1.3647e-12 5.5007e-09 1.1199e-05 7.8216e+00
480 2.4365e-14 1.3546e-12 5.4565e-09 1.1072e-05 7.8214e+00
481 2.4199e-14 1.3444e-12 5.2910e-09 1.0693e-05 7.8211e+00
482 2.3863e-14 1.3362e-12 5.1900e-09 1.0417e-05 7.8205e+00
483 2.3822e-14 1.3235e-12 5.1528e-09 1.0194e-05 7.8189e+00
484 2.3679e-14 1.2859e-12 5.0954e-09 9.8942e-06 7.8182e+00
485 2.3441e-14 1.2690e-12 5.0517e-09 9.5951e-06 7.8180e+00
486 2.3275e-14 1.2563e-12 4.9608e-09 9.3978e-06 7.8173e+00
487 2.3186e-14 1.2556e-12 4.8198e-09 9.0671e-06 7.8173e+00
488 2.2851e-14 1.2488e-12 4.7022e-09 8.9368e-06 7.8165e+00
489 2.2785e-14 1.2197e-12 4.6475e-09 8.8050e-06 7.8164e+00
490 2.2715e-14 1.1984e-12 4.5815e-09 8.6275e-06 7.8162e+00
491 2.2600e-14 1.1868e-12 4.4993e-09 8.3405e-06 7.8162e+00
492 2.2290e-14 1.1804e-12 4.4373e-09 8.2359e-06 7.8158e+00
493 2.2260e-14 1.1623e-12 4.3921e-09 7.9195e-06 7.8147e+00
494 2.2181e-14 1.1543e-12 4.3186e-09 7.8257e-06 7.8144e+00
495 2.1887e-14 1.1348e-12 4.2609e-09 7.6638e-06 7.8142e+00
496 2.1754e-14 1.1223e-12 4.1515e-09 7.6468e-06 7.8139e+00
497 2.1581e-14 1.1194e-12 4.1200e-09 7.5553e-06 7.8134e+00
498 2.1524e-14 1.1050e-12 4.0785e-09 7.3423e-06 7.8126e+00
499 2.1452e-14 1.0993e-12 3.9344e-09 7.3213e-06 7.8116e+00
500 2.1404e-14 1.0933e-12 3.8826e-09 7.2069e-06 7.8115e+00
501 2.1231e-14 1.0832e-12 3.8533e-09 7.1295e-06 7.8112e+00
502 2.1148e-14 1.0608e-12 3.7889e-09 7.0857e-06 7.8109e+00
503 2.1084e-14 1.0525e-12 3.7218e-09 6.9401e-06 7.8105e+00
504 2.0788e-14 1.0437e-12 3.6654e-09 6.8905e-06 7.8104e+00
505 2.0694e-14 1.0234e-12 3.6424e-09 6.8687e-06 7.8090e+00
506 2.0506e-14 1.0176e-12 3.6236e-09 6.7828e-06 7.8089e+00
507 2.0461e-14 1.0036e-12 3.5206e-09 6.7029e-06 7.8088e+00
508 2.0428e-14 9.8746e-13 3.4516e-09 6.5872e-06 7.8077e+00
509 2.0246e-14 9.7514e-13 3.4299e-09 6.5780e-06 7.8076e+00
510 2.0074e-14 9.6039e-13 3.3755e-09 6.4861e-06 7.8069e+00
511 1.9994e-14 9.5462e-13 3.3627e-09 6.4191e-06 7.8063e+00
512 1.9951e-14 9.3414e-13 3.3192e-09 6.3343e-06 7.8058e+00
513 1.9820e-14 9.2218e-13 3.2742e-09 6.2425e-06 7.8051e+00
514 1.9729e-14 9.1732e-13 3.2602e-09 6.2065e-06 7.8047e+00
515 1.9613e-14 9.1011e-13 3.1731e-09 6.1552e-06 7.8046e+00
516 1.9564e-14 9.0592e-13 3.1494e-09 6.0479e-06 7.8044e+00
517 1.9482e-14 8.9310e-13 3.1169e-09 6.0098e-06 7.8033e+00
518 1.9435e-14 8.8409e-13 3.0886e-09 5.9227e-06 7.8023e+00
519 1.9159e-14 8.7886e-13 3.0641e-09 5.8660e-06 7.8012e+00
520 1.9120e-14 8.5938e-13 3.0472e-09 5.7757e-06 7.8011e+00
521 1.9066e-14 8.4945e-13 2.9970e-09 5.7159e-06 7.8011e+00
522 1.8913e-14 8.4170e-13 2.9707e-09 5.6919e-06 7.8010e+00
523 1.8887e-14 8.2671e-13 2.9032e-09 5.6779e-06 7.8009e+00
524 1.8835e-14 8.1994e-13 2.8754e-09 5.6176e-06 7.7996e+00
525 1.8774e-14 8.1396e-13 2.8444e-09 5.5537e-06 7.7985e+00
526 1.8470e-14 8.0794e-13 2.7925e-09 5.5364e-06 7.7983e+00
527 1.8427e-14 7.9745e-13 2.7822e-09 5.5146e-06 7.7980e+00
528 1.8228e-14 7.8794e-13 2.7732e-09 5.4527e-06 7.7977e+00
529 1.8088e-14 7.8043e-13 2.7422e-09 5.3846e-06 7.7966e+00
530 1.8035e-14 7.7610e-13 2.6963e-09 5.2989e-06 7.7963e+00
531 1.7896e-14 7.6003e-13 2.6633e-09 5.2661e-06 7.7952e+00
532 1.7863e-14 7.5650e-13 2.6256e-09 5.2298e-06 7.7950e+00
533 1.7766e-14 7.4159e-13 2.5906e-09 5.2056e-06 7.7946e+00
534 1.7698e-14 7.3399e-13 2.5538e-09 5.1705e-06 7.7934e+00
535 1.7600e-14 7.2659e-13 2.5447e-09 5.1323e-06 7.7933e+00
536 1.7517e-14 7.2055e-13 2.4938e-09 5.0945e-06 7.7929e+00
537 1.7444e-14 7.1460e-13 2.4548e-09 5.0628e-06 7.7922e+00
538 1.7424e-14 7.1141e-13 2.4486e-09 5.0329e-06 7.7920e+00
539 1.7305e-14 7.0080e-13 2.4083e-09 4.9506e-06 7.7919e+00
540 1.7241e-14 6.8520e-13 2.3891e-09 4.9054e-06 7.7897e+00
541 1.7207e-14 6.8188e-13 2.3495e-09 4.8845e-06 7.7896e+00
542 1.7135e-14 6.7821e-13 2.3392e-09 4.8615e-06 7.7895e+00
543 1.7104e-14 6.7612e-13 2.2968e-09 4.8118e-06 7.7893e+00
544 1.6951e-14 6.7088e-13 2.2732e-09 4.7738e-06 7.7893e+00
545 1.6878e-14 6.6110e-13 2.2666e-09 4.7644e-06 7.7886e+00
546 1.6785e-14 6.5772e-13 2.2280e-09 4.7270e-06 7.7872e+00
547 1.6665e-14 6.4872e-13 2.1964e-09 4.6672e-06 7.7858e+00
548 1.6532e-14 6.3882e-13 2.1616e-09 4.6559e-06 7.7855e+00
549 1.6496e-14 6.3605e-13 2.1481e-09 4.6200e-06 7.7855e+00
550 1.6479e-14 6.2775e-13 2.1373e-09 4.5729e-06 7.7852e+00
551 1.6392e-14 6.2254e-13 2.0899e-09 4.5538e-06 7.7851e+00
552 1.6303e-14 6.1853e-13 2.0630e-09 4.5329e-06 7.7845e+00
553 1.6245e-14 6.1540e-13 2.0334e-09 4.5156e-06 7.7833e+00
554 1.6227e-14 6.0388e-13 2.0233e-09 4.4775e-06 7.7831e+00
555 1.6214e-14 6.0296e-13 2.0039e-09 4.4510e-06 7.7828e+00
556 1.6069e-14 5.9874e-13 1.9803e-09 4.4222e-06 7.7823e+00
557 1.6040e-14 5.9158e-13 1.9582e-09 4.3832e-06 7.7817e+00
558 1.5981e-14 5.7964e-13 1.9544e-09 4.3184e-06 7.7816e+00
559 1.5900e-14 5.7063e-13 1.9300e-09 4.2844e-06 7.7813e+00
560 1.5869e-14 5.6684e-13 1.9173e-09 4.2745e-06 7.7803e+00
561 1.5716e-14 5.6246e-13 1.8908e-09 4.2259e-06 7.7792e+00
562 1.5685e-14 5.6203e-13 1.8608e-09 4.1929e-06 7.7790e+00
563 1.5590e-14 5.5691e-13 1.8572e-09 4.1625e-06 7.7784e+00
564 1.5378e-14 5.4646e-13 1.8325e-09 4.1442e-06 7.7784e+00
565 1.5360e-14 5.4526e-13 1.8115e-09 4.1217e-06 7.7777e+00
566 1.5211e-14 5.4072e-13 1.7893e-09 4.1034e-06 7.7774e+00
567 1.5133e-14 5.3164e-13 1.7840e-09 4.0682e-06 7.7773e+00
568 1.5060e-14 5.2492e-13 1.7650e-09 4.0611e-06 7.7773e+00
569 1.5042e-14 5.2018e-13 1.7349e-09 4.0516e-06 7.7771e+00
570 1.5004e-14 5.1685e-13 1.7241e-09 4.0170e-06 7.7769e+00
571 1.4906e-14 5.1120e-13 1.7063e-09 3.9756e-06 7.7767e+00
572 1.4862e-14 5.0798e-13 1.6917e-09 3.9386e-06 7.7766e+00
573 1.4815e-14 5.0399e-13 1.6867e-09 3.8946e-06 7.7764e+00
574 1.4765e-14 5.0087e-13 1.6812e-09 3.8763e-06 7.7762e+00
575 1.4705e-14 4.9716e-13 1.6660e-09 3.8347e-06 7.7760e+00
576 1.4642e-14 4.9256e-13 1.6485e-09 3.8156e-06 7.7757e+00
577 1.4570e-14 4.9012e-13 1.6461e-09 3.8032e-06 7.7754e+00
578 1.4546e-14 4.8552e-13 1.6278e-09 3.7856e-06 7.7750e+00
579 1.4482e-14 4.8100e-13 1.6075e-09 3.7529e-06 7.7740e+00
580 1.4427e-14 4.7592e-13 1.6013e-09 3.7496e-06 7.7730e+00
581 1.4338e-14 4.7218e-13 1.5935e-09 3.7154e-06 7.7726e+00
582 1.4293e-14 4.7093e-13 1.5892e-09 3.6865e-06 7.7725e+00
583 1.4250e-14 4.6869e-13 1.5777e-09 3.6470e-06 7.7722e+00
584 1.4208e-14 4.6408e-13 1.5771e-09 3.6131e-06 7.7721e+00
585 1.4136e-14 4.5767e-13 1.5492e-09 3.5886e-06 7.7714e+00
586 1.4112e-14 4.5486e-13 1.5422e-09 3.5599e-06 7.7704e+00
587 1.4019e-14 4.5385e-13 1.5260e-09 3.5289e-06 7.7699e+00
588 1.3987e-14 4.4829e-13 1.5176e-09 3.5189e-06 7.7693e+00
589 1.3945e-14 4.4518e-13 1.5068e-09 3.5093e-06 7.7684e+00
590 1.3933e-14 4.4319e-13 1.4950e-09 3.4979e-06 7.7676e+00
591 1.3838e-14 4.3956e-13 1.4650e-09 3.4807e-06 7.7672e+00
592 1.3819e-14 4.3641e-13 1.4529e-09 3.4632e-06 7.7672e+00
593 1.3793e-14 4.3408e-13 1.4499e-09 3.4589e-06 7.7670e+00
594 1.3717e-14 4.3334e-13 1.4391e-09 3.4381e-06 7.7663e+00
595 1.3658e-14 4.2985e-13 1.4273e-09 3.4090e-06 7.7647e+00
596 1.3592e-14 4.2456e-13 1.4200e-09 3.3856e-06 7.7643e+00
597 1.3528e-14 4.1978e-13 1.4092e-09 3.3677e-06 7.7638e+00
598 1.3502e-14 4.1352e-13 1.4062e-09 3.3481e-06 7.7629e+00
599 1.3487e-14 4.1313e-13 1.3906e-09 3.3242e-06 7.7627e+00
600 1.3431e-14 4.1034e-13 1.3744e-09 3.3123e-06 7.7615e+00
601 1.3375e-14 4.0890e-13 1.3550e-09 3.3082e-06 7.7615e+00
602 1.3298e-14 4.0765e-13 1.3542e-09 3.2824e-06 7.7611e+00
603 1.3286e-14 4.0338e-13 1.3524e-09 3.2628e-06 7.7600e+00
604 1.3263e-14 4.0191e-13 1.3476e-09 3.2593e-06 7.7590e+00
605 1.3136e-14 3.9971e-13 1.3373e-09 3.2442e-06 7.7586e+00
606 1.3121e-14 3.9687e-13 1.3256e-09 3.2239e-06 7.7584e+00
607 1.3081e-14 3.9191e-13 1.3121e-09 3.1969e-06 7.7571e+00
608 1.3033e-14 3.8801e-13 1.3055e-09 3.1820e-06 7.7564e+00
609 1.2993e-14 3.8749e-13 1.3042e-09 3.1632e-06 7.7557e+00
610 1.2952e-14 3.8327e-13 1.2961e-09 3.1456e-06 7.7557e+00
611 1.2871e-14 3.8237e-13 1.2752e-09 3.1312e-06 7.7548e+00
612 1.2824e-14 3.7870e-13 1.2638e-09 3.1038e-06 7.7547e+00
613 1.2814e-14 3.7859e-13 1.2614e-09 3.0987e-06 7.7539e+00
614 1.2761e-14 3.7486e-13 1.2551e-09 3.0722e-06 7.7530e+00
615 1.2749e-14 3.7450e-13 1.2510e-09 3.0481e-06 7.7528e+00
616 1.2713e-14 3.7313e-13 1.2446e-09 3.0365e-06 7.7513e+00
617 1.2657e-14 3.6734e-13 1.2150e-09 3.0296e-06 7.7498e+00
618 1.2614e-14 3.6389e-13 1.2136e-09 3.0188e-06 7.7497e+00
619 1.2580e-14 3.6120e-13 1.2086e-09 3.0030e-06 7.7496e+00
620 1.2525e-14 3.6088e-13 1.1949e-09 2.9795e-06 7.7482e+00
621 1.2491e-14 3.5719e-13 1.1901e-09 2.9667e-06 7.7482e+00
622 1.2469e-14 3.5370e-13 1.1888e-09 2.9481e-06 7.7480e+00
623 1.2419e-14 3.5221e-13 1.1816e-09 2.9332e-06 7.7479e+00
624 1.2386e-14 3.4856e-13 1.1736e-09 2.9254e-06 7.7479e+00
625 1.2331e-14 3.4848e-13 1.1703e-09 2.9040e-06 7.7455e+00
626 1.2279e-14 3.4504e-13 1.1602e-09 2.8894e-06 7.7454e+00
627 1.2195e-14 3.4434e-13 1.1482e-09 2.8732e-06 7.7444e+00
628 1.2153e-14 3.4171e-13 1.1419e-09 2.8558e-06 7.7434e+00
629 1.2132e-14 3.4054e-13 1.1382e-09 2.8488e-06 7.7429e+00
630 1.2046e-14 3.3854e-13 1.1266e-09 2.8329e-06 7.7426e+00
631 1.1979e-14 3.3711e-13 1.1265e-09 2.8199e-06 7.7420e+00
632 1.1960e-14 3.3515e-13 1.1166e-09 2.8152e-06 7.7411e+00
633 1.1898e-14 3.3210e-13 1.1025e-09 2.8050e-06 7.7407e+00
634 1.1828e-14 3.3135e-13 1.0987e-09 2.7923e-06 7.7407e+00
635 1.1813e-14 3.2910e-13 1.0949e-09 2.7685e-06 7.7405e+00
636 1.1754e-14 3.2823e-13 1.0905e-09 2.7621e-06 7.7397e+00
637 1.1704e-14 3.2707e-13 1.0860e-09 2.7522e-06 7.7388e+00
638 1.1700e-14 3.2508e-13 1.0813e-09 2.7375e-06 7.7371e+00
639 1.1619e-14 3.2345e-13 1.0656e-09 2.7197e-06 7.7368e+00
640 1.1558e-14 3.2149e-13 1.0632e-09 2.7155e-06 7.7363e+00
641 1.1501e-14 3.1919e-13 1.0541e-09 2.7019e-06 7.7362e+00
642 1.1455e-14 3.1905e-13 1.0524e-09 2.6754e-06 7.7361e+00
643 1.1400e-14 3.1656e-13 1.0448e-09 2.6734e-06 7.7357e+00
644 1.1377e-14 3.1362e-13 1.0399e-09 2.6655e-06 7.7355e+00
645 1.1374e-14 3.1163e-13 1.0345e-09 2.6454e-06 7.7345e+00
646 1.1329e-14 3.0986e-13 1.0293e-09 2.6353e-06 7.7344e+00
647 1.1287e-14 3.0727e-13 1.0214e-09 2.6255e-06 7.7334e+00
648 1.1262e-14 3.0713e-13 1.0193e-09 2.6215e-06 7.7326e+00
649 1.1203e-14 3.0326e-13 1.0122e-09 2.6003e-06 7.7326e+00
650 1.1134e-14 3.0259e-13 1.0110e-09 2.5987e-06 7.7319e+00
651 1.1076e-14 3.0038e-13 1.0045e-09 2.5868e-06 7.7319e+00
652 1.1044e-14 2.9764e-13 9.9845e-10 2.5769e-06 7.7313e+00
653 1.0962e-14 2.9754e-13 9.9267e-10 2.5690e-06 7.7313e+00
654 1.0858e-14 2.9486e-13 9.8860e-10 2.5653e-06 7.7308e+00
655 1.0836e-14 2.9368e-13 9.8362e-10 2.5565e-06 7.7305e+00
656 1.0790e-14 2.9259e-13 9.7772e-10 2.5485e-06 7.7303e+00
657 1.0744e-14 2.9175e-13 9.7373e-10 2.5381e-06 7.7301e+00
658 1.0653e-14 2.9113e-13 9.6775e-10 2.5164e-06 7.7299e+00
659 1.0651e-14 2.8945e-13 9.5871e-10 2.5063e-06 7.7295e+00
660 1.0586e-14 2.8675e-13 9.5394e-10 2.4961e-06 7.7292e+00
661 1.0546e-14 2.8661e-13 9.5213e-10 2.4851e-06 7.7288e+00
662 1.0474e-14 2.8469e-13 9.5056e-10 2.4785e-06 7.7284e+00
663 1.0425e-14 2.8421e-13 9.4539e-10 2.4665e-06 7.7283e+00
664 1.0352e-14 2.8246e-13 9.4156e-10 2.4637e-06 7.7278e+00
665 1.0261e-14 2.8108e-13 9.3303e-10 2.4425e-06 7.7278e+00
666 1.0210e-14 2.7949e-13 9.2715e-10 2.4341e-06 7.7277e+00
667 1.0190e-14 2.7766e-13 9.2215e-10 2.4225e-06 7.7272e+00
668 1.0164e-14 2.7645e-13 9.2104e-10 2.4107e-06 7.7264e+00
669 1.0065e-14 2.7583e-13 9.1543e-10 2.3956e-06 7.7256e+00
670 1.0010e-14 2.7453e-13 9.1050e-10 2.3888e-06 7.7253e+00
671 9.9606e-15 2.7359e-13 9.0602e-10 2.3781e-06 7.7249e+00
672 9.9137e-15 2.7250e-13 8.9847e-10 2.3676e-06 7.7246e+00
673 9.8740e-15 2.7127e-13 8.8940e-10 2.3644e-06 7.7245e+00
674 9.8605e-15 2.6886e-13 8.8549e-10 2.3632e-06 7.7233e+00
675 9.8211e-15 2.6677e-13 8.7994e-10 2.3415e-06 7.7232e+00
676 9.7950e-15 2.6614e-13 8.7444e-10 2.3275e-06 7.7231e+00
677 9.6825e-15 2.6507e-13 8.7093e-10 2.3242e-06 7.7230e+00
678 9.6522e-15 2.6488e-13 8.6519e-10 2.3121e-06 7.7219e+00
679 9.5509e-15 2.6215e-13 8.6330e-10 2.3044e-06 7.7215e+00
680 9.5306e-15 2.6075e-13 8.5942e-10 2.2962e-06 7.7212e+00
681 9.4851e-15 2.6018e-13 8.5253e-10 2.2839e-06 7.7202e+00
682 9.4213e-15 2.5908e-13 8.4969e-10 2.2820e-06 7.7194e+00
683 9.4070e-15 2.5592e-13 8.4322e-10 2.2697e-06 7.7193e+00
684 9.3959e-15 2.5468e-13 8.3811e-10 2.2610e-06 7.7184e+00
685 9.3557e-15 2.5451e-13 8.3723e-10 2.2513e-06 7.7164e+00
686 9.3412e-15 2.5382e-13 8.3215e-10 2.2426e-06 7.7163e+00
687 9.3369e-15 2.5277e-13 8.2768e-10 2.2336e-06 7.7162e+00
688 9.3170e-15 2.5080e-13 8.2455e-10 2.2231e-06 7.7148e+00
689 9.2880e-15 2.5033e-13 8.1586e-10 2.2181e-06 7.7147e+00
690 9.2273e-15 2.4804e-13 8.1334e-10 2.2136e-06 7.7147e+00
691 9.2146e-15 2.4724e-13 8.1274e-10 2.2034e-06 7.7145e+00
692 9.1629e-15 2.4560e-13 8.0593e-10 2.1989e-06 7.7139e+00
693 9.0738e-15 2.4355e-13 8.0036e-10 2.1861e-06 7.7138e+00
694 9.0273e-15 2.4353e-13 7.9844e-10 2.1827e-06 7.7123e+00
695 8.9646e-15 2.4245e-13 7.9548e-10 2.1624e-06 7.7113e+00
696 8.8874e-15 2.4078e-13 7.9022e-10 2.1602e-06 7.7111e+00
697 8.8240e-15 2.3971e-13 7.8801e-10 2.1488e-06 7.7091e+00
698 8.7710e-15 2.3851e-13 7.8369e-10 2.1448e-06 7.7084e+00
699 8.7010e-15 2.3818e-13 7.8160e-10 2.1322e-06 7.7084e+00
700 8.6339e-15 2.3580e-13 7.7816e-10 2.1245e-06 7.7083e+00
701 8.5296e-15 2.3515e-13 7.7406e-10 2.1159e-06 7.7083e+00
702 8.4577e-15 2.3357e-13 7.7248e-10 2.1114e-06 7.7082e+00
703 8.4007e-15 2.3276e-13 7.7094e-10 2.1017e-06 7.7071e+00
704 8.3220e-15 2.3090e-13 7.6531e-10 2.0935e-06 7.7069e+00
705 8.2392e-15 2.3065e-13 7.6202e-10 2.0850e-06 7.7068e+00
706 8.1814e-15 2.3017e-13 7.5422e-10 2.0810e-06 7.7064e+00
707 8.1099e-15 2.2977e-13 7.5346e-10 2.0659e-06 7.7062e+00
708 8.0380e-15 2.2831e-13 7.5047e-10 2.0626e-06 7.7061e+00
709 7.9407e-15 2.2633e-13 7.4702e-10 2.0559e-06 7.7061e+00
710 7.8787e-15 2.2564e-13 7.4535e-10 2.0507e-06 7.7060e+00
711 7.8431e-15 2.2369e-13 7.3756e-10 2.0374e-06 7.7053e+00
712 7.8298e-15 2.2258e-13 7.3245e-10 2.0360e-06 7.7050e+00
713 7.7705e-15 2.2232e-13 7.3125e-10 2.0303e-06 7.7048e+00
714 7.6849e-15 2.2131e-13 7.2603e-10 2.0159e-06 7.7034e+00
715 7.6071e-15 2.2024e-13 7.2496e-10 2.0039e-06 7.7030e+00
716 7.5145e-15 2.1963e-13 7.2208e-10 1.9989e-06 7.7029e+00
717 7.4622e-15 2.1882e-13 7.1910e-10 1.9899e-06 7.7029e+00
718 7.3796e-15 2.1655e-13 7.1807e-10 1.9834e-06 7.7021e+00
719 7.2764e-15 2.1544e-13 7.1485e-10 1.9749e-06 7.7020e+00
720 7.2281e-15 2.1485e-13 7.0705e-10 1.9611e-06 7.7020e+00
721 7.1996e-15 2.1461e-13 7.0641e-10 1.9573e-06 7.7020e+00
722 7.1319e-15 2.1358e-13 7.0331e-10 1.9543e-06 7.7015e+00
723 7.0788e-15 2.1288e-13 7.0161e-10 1.9456e-06 7.7005e+00
724 6.9953e-15 2.1236e-13 6.9838e-10 1.9408e-06 7.6999e+00
725 6.9125e-15 2.1105e-13 6.9573e-10 1.9314e-06 7.6991e+00
726 6.8364e-15 2.1046e-13 6.9383e-10 1.9261e-06 7.6984e+00
727 6.7876e-15 2.0977e-13 6.8969e-10 1.9169e-06 7.6982e+00
728 6.6801e-15 2.0806e-13 6.8665e-10 1.9114e-06 7.6977e+00
729 6.6676e-15 2.0721e-13 6.8191e-10 1.9077e-06 7.6976e+00
730 6.6095e-15 2.0613e-13 6.8110e-10 1.9017e-06 7.6976e+00
731 6.5262e-15 2.0541e-13 6.7846e-10 1.9000e-06 7.6968e+00
732 6.4483e-15 2.0484e-13 6.7650e-10 1.8953e-06 7.6964e+00
733 6.4101e-15 2.0367e-13 6.7402e-10 1.8852e-06 7.6962e+00
734 6.2966e-15 2.0231e-13 6.6752e-10 1.8828e-06 7.6958e+00
735 6.2236e-15 2.0229e-13 6.6596e-10 1.8715e-06 7.6949e+00
736 6.1730e-15 2.0124e-13 6.6088e-10 1.8630e-06 7.6948e+00
737 6.0878e-15 1.9984e-13 6.5891e-10 1.8570e-06 7.6946e+00
738 6.0700e-15 1.9897e-13 6.5732e-10 1.8510e-06 7.6940e+00
739 6.0074e-15 1.9862e-13 6.5464e-10 1.8415e-06 7.6933e+00
740 5.9117e-15 1.9776e-13 6.5257e-10 1.8383e-06 7.6923e+00
741 5.8922e-15 1.9641e-13 6.4963e-10 1.8296e-06 7.6915e+00
742 5.8536e-15 1.9552e-13 6.4501e-10 1.8237e-06 7.6906e+00
743 5.8288e-15 1.9475e-13 6.4161e-10 1.8134e-06 7.6906e+00
744 5.8202e-15 1.9322e-13 6.3875e-10 1.8057e-06 7.6900e+00
745 5.7538e-15 1.9272e-13 6.3623e-10 1.8013e-06 7.6899e+00
746 5.7284e-15 1.9233e-13 6.3174e-10 1.7908e-06 7.6898e+00
747 5.7284e-15 1.9025e-13 6.3015e-10 1.7870e-06 7.6897e+00
748 5.7284e-15 1.9019e-13 6.2848e-10 1.7844e-06 7.6896e+00
749 5.7284e-15 1.8911e-13 6.2735e-10 1.7791e-06 7.6878e+00
750 5.7284e-15 1.8700e-13 6.2364e-10 1.7722e-06 7.6869e+00
751 5.7284e-15 1.8590e-13 6.2172e-10 1.7664e-06 7.6869e+00
752 5.7284e-15 1.8557e-13 6.1733e-10 1.7617e-06 7.6864e+00
753 5.7284e-15 1.8518e-13 6.1515e-10 1.7567e-06 7.6862e+00
754 5.7284e-15 1.8511e-13 6.1391e-10 1.7399e-06 7.6853e+00
755 5.7284e-15 1.8415e-13 6.1034e-10 1.7354e-06 7.6850e+00
756 5.7284e-15 1.8325e-13 6.0707e-10 1.7304e-06 7.6837e+00
757 5.7284e-15 1.8192e-13 6.0692e-10 1.7261e-06 7.6832e+00
758 5.7284e-15 1.8161e-13 6.0393e-10 1.7245e-06 7.6822e+00
759 5.7284e-15 1.8046e-13 5.9986e-10 1.7221e-06 7.6821e+00
760 5.7284e-15 1.8022e-13 5.9666e-10 1.7087e-06 7.6819e+00
761 5.7284e-15 1.8009e-13 5.9464e-10 1.7060e-06 7.6818e+00
762 5.7284e-15 1.7914e-13 5.9347e-10 1.7003e-06 7.6816e+00
763 5.7284e-15 1.7863e-13 5.9065e-10 1.6947e-06 7.6808e+00
764 5.7284e-15 1.7796e-13 5.8972e-10 1.6934e-06 7.6804e+00
765 5.7284e-15 1.7683e-13 5.8884e-10 1.6892e-06 7.6796e+00
766 5.7284e-15 1.7648e-13 5.8438e-10 1.6842e-06 7.6791e+00
767 5.7284e-15 1.7629e-13 5.8050e-10 1.6734e-06 7.6788e+00
768 5.7284e-15 1.7537e-13 5.7969e-10 1.6708e-06 7.6780e+00
769 5.7284e-15 1.7440e-13 5.7667e-10 1.6670e-06 7.6778e+00
770 5.7284e-15 1.7341e-13 5.7551e-10 1.6595e-06 7.6776e+00
771 5.7284e-15 1.7281e-13 5.7104e-10 1.6561e-06 7.6763e+00
772 5.7284e-15 1.7112e-13 5.6692e-10 1.6527e-06 7.6759e+00
773 5.7284e-15 1.7057e-13 5.6515e-10 1.6455e-06 7.6750e+00
774 5.7284e-15 1.6959e-13 5.6357e-10 1.6363e-06 7.6743e+00
775 5.7284e-15 1.6872e-13 5.6050e-10 1.6338e-06 7.6739e+00
776 5.7284e-15 1.6841e-13 5.5950e-10 1.6249e-06 7.6739e+00
777 5.7284e-15 1.6822e-13 5.5637e-10 1.6234e-06 7.6735e+00
778 5.7284e-15 1.6803e-13 5.5470e-10 1.6172e-06 7.6735e+00
779 5.7284e-15 1.6616e-13 5.5237e-10 1.6135e-06 7.6730e+00
780 5.7284e-15 1.6571e-13 5.4861e-10 1.6107e-06 7.6721e+00
781 5.7284e-15 1.6537e-13 5.4805e-10 1.6010e-06 7.6717e+00
782 5.7284e-15 1.6514e-13 5.4595e-10 1.5960e-06 7.6715e+00
783 5.7284e-15 1.6460e-13 5.4406e-10 1.5891e-06 7.6711e+00
784 5.7284e-15 1.6391e-13 5.4146e-10 1.5868e-06 7.6688e+00
785 5.7284e-15 1.6325e-13 5.3973e-10 1.5792e-06 7.6684e+00
786 5.7284e-15 1.6292e-13 5.3647e-10 1.5756e-06 7.6679e+00
787 5.7284e-15 1.6141e-13 5.3493e-10 1.5663e-06 7.6672e+00
788 5.7284e-15 1.6115e-13 5.3359e-10 1.5632e-06 7.6670e+00
789 5.7284e-15 1.6104e-13 5.3209e-10 1.5609e-06 7.6669e+00
790 5.7284e-15 1.5942e-13 5.3070e-10 1.5552e-06 7.6667e+00
791 5.7284e-15 1.5830e-13 5.2975e-10 1.5500e-06 7.6665e+00
792 5.7284e-15 1.5772e-13 5.2818e-10 1.5471e-06 7.6660e+00
793 5.7284e-15 1.5709e-13 5.2602e-10 1.5411e-06 7.6658e+00
794 5.7284e-15 1.5610e-13 5.2450e-10 1.5378e-06 7.6646e+00
795 5.7284e-15 1.5606e-13 5.2268e-10 1.5348e-06 7.6641e+00
796 5.7284e-15 1.5511e-13 5.2205e-10 1.5262e-06 7.6639e+00
797 5.7284e-15 1.5480e-13 5.1819e-10 1.5220e-06 7.6637e+00
798 5.7284e-15 1.5396e-13 5.1657e-10 1.5129e-06 7.6615e+00
799 5.7284e-15 1.5366e-13 5.1408e-10 1.5098e-06 7.6610e+00
800 5.7284e-15 1.5243e-13 5.1087e-10 1.5037e-06 7.6607e+00
801 5.7284e-15 1.5211e-13 5.1000e-10 1.5022e-06 7.6607e+00
802 5.7284e-15 1.5174e-13 5.0770e-10 1.4999e-06 7.6600e+00
803 5.7284e-15 1.5153e-13 5.0612e-10 1.4949e-06 7.6593e+00
804 5.7284e-15 1.5153e-13 5.0489e-10 1.4935e-06 7.6590e+00
805 5.7284e-15 1.5073e-13 5.0366e-10 1.4834e-06 7.6589e+00
806 5.7284e-15 1.4992e-13 5.0075e-10 1.4773e-06 7.6589e+00
807 5.7284e-15 1.4947e-13 4.9891e-10 1.4740e-06 7.6588e+00
808 5.7284e-15 1.4874e-13 4.9778e-10 1.4702e-06 7.6582e+00
809 5.7284e-15 1.4786e-13 4.9647e-10 1.4688e-06 7.6578e+00
810 5.7284e-15 1.4737e-13 4.9554e-10 1.4666e-06 7.6570e+00
811 5.7284e-15 1.4672e-13 4.9462e-10 1.4624e-06 7.6565e+00
812 5.7284e-15 1.4616e-13 4.9310e-10 1.4532e-06 7.6557e+00
813 5.7284e-15 1.4606e-13 4.9119e-10 1.4490e-06 7.6555e+00
814 5.7284e-15 1.4555e-13 4.8755e-10 1.4446e-06 7.6545e+00
815 5.7284e-15 1.4519e-13 4.8508e-10 1.4382e-06 7.6545e+00
816 5.7284e-15 1.4482e-13 4.8230e-10 1.4350e-06 7.6543e+00
817 5.7284e-15 1.4404e-13 4.8149e-10 1.4274e-06 7.6536e+00
818 5.7284e-15 1.4361e-13 4.7990e-10 1.4258e-06 7.6534e+00
819 5.7284e-15 1.4289e-13 4.7884e-10 1.4230e-06 7.6528e+00
820 5.7284e-15 1.4221e-13 4.7821e-10 1.4208e-06 7.6513e+00
821 5.7284e-15 1.4128e-13 4.7657e-10 1.4165e-06 7.6513e+00
822 5.7284e-15 1.4040e-13 4.7508e-10 1.4108e-06 7.6512e+00
823 5.7284e-15 1.4016e-13 4.7227e-10 1.4057e-06 7.6506e+00
824 5.7284e-15 1.4008e-13 4.6983e-10 1.4016e-06 7.6505e+00
825 5.7284e-15 1.3903e-13 4.6867e-10 1.3978e-06 7.6504e+00
826 5.7284e-15 1.3863e-13 4.6660e-10 1.3922e-06 7.6502e+00
827 5.7284e-15 1.3790e-13 4.6600e-10 1.3861e-06 7.6500e+00
828 5.7284e-15 1.3739e-13 4.6432e-10 1.3854e-06 7.6496e+00
829 5.7284e-15 1.3708e-13 4.6074e-10 1.3819e-06 7.6489e+00
830 5.7284e-15 1.3634e-13 4.6036e-10 1.3750e-06 7.6486e+00
831 5.7284e-15 1.3592e-13 4.5877e-10 1.3704e-06 7.6483e+00
832 5.7284e-15 1.3556e-13 4.5568e-10 1.3677e-06 7.6479e+00
833 5.7284e-15 1.3485e-13 4.5506e-10 1.3631e-06 7.6471e+00
834 5.7284e-15 1.3451e-13 4.5400e-10 1.3564e-06 7.6470e+00
835 5.7284e-15 1.3405e-13 4.5255e-10 1.3549e-06 7.6463e+00
836 5.7284e-15 1.3362e-13 4.5036e-10 1.3514e-06 7.6456e+00
837 5.7284e-15 1.3331e-13 4.4999e-10 1.3490e-06 7.6456e+00
838 5.7284e-15 1.3291e-13 4.4842e-10 1.3458e-06 7.6455e+00
839 5.7284e-15 1.3190e-13 4.4528e-10 1.3440e-06 7.6450e+00
840 5.7284e-15 1.3170e-13 4.4313e-10 1.3401e-06 7.6449e+00
841 5.7284e-15 1.3119e-13 4.4217e-10 1.3286e-06 7.6441e+00
842 5.7284e-15 1.3070e-13 4.3929e-10 1.3272e-06 7.6438e+00
843 5.7284e-15 1.3067e-13 4.3829e-10 1.3214e-06 7.6437e+00
844 5.7284e-15 1.3028e-13 4.3645e-10 1.3205e-06 7.6433e+00
845 5.7284e-15 1.2892e-13 4.3635e-10 1.3145e-06 7.6430e+00
846 5.7284e-15 1.2870e-13 4.3497e-10 1.3082e-06 7.6428e+00
847 5.7284e-15 1.2797e-13 4.3186e-10 1.3044e-06 7.6428e+00
848 5.7284e-15 1.2744e-13 4.3074e-10 1.3034e-06 7.6425e+00
849 5.7284e-15 1.2714e-13 4.3004e-10 1.3007e-06 7.6424e+00
850 5.7284e-15 1.2692e-13 4.2816e-10 1.2896e-06 7.6415e+00
851 5.7284e-15 1.2664e-13 4.2690e-10 1.2856e-06 7.6410e+00
852 5.7284e-15 1.2619e-13 4.2550e-10 1.2812e-06 7.6408e+00
853 5.7284e-15 1.2571e-13 4.2462e-10 1.2808e-06 7.6407e+00
854 5.7284e-15 1.2485e-13 4.2246e-10 1.2712e-06 7.6405e+00
855 5.7284e-15 1.2416e-13 4.2106e-10 1.2683e-06 7.6404e+00
856 5.7284e-15 1.2346e-13 4.2043e-10 1.2646e-06 7.6392e+00
857 5.7284e-15 1.2310e-13 4.1884e-10 1.2632e-06 7.6378e+00
858 5.7284e-15 1.2276e-13 4.1757e-10 1.2610e-06 7.6378e+00
859 5.7284e-15 1.2204e-13 4.1530e-10 1.2566e-06 7.6377e+00
860 5.7284e-15 1.2178e-13 4.1374e-10 1.2555e-06 7.6372e+00
861 5.7284e-15 1.2171e-13 4.1278e-10 1.2486e-06 7.6365e+00
862 5.7284e-15 1.2104e-13 4.0954e-10 1.2444e-06 7.6363e+00
863 5.7284e-15 1.2083e-13 4.0911e-10 1.2420e-06 7.6362e+00
864 5.7284e-15 1.2030e-13 4.0788e-10 1.2386e-06 7.6361e+00
865 5.7284e-15 1.2020e-13 4.0696e-10 1.2365e-06 7.6359e+00
866 5.7284e-15 1.1964e-13 4.0540e-10 1.2330e-06 7.6353e+00
867 5.7284e-15 1.1900e-13 4.0349e-10 1.2222e-06 7.6352e+00
868 5.7284e-15 1.1882e-13 4.0256e-10 1.2201e-06 7.6347e+00
869 5.7284e-15 1.1816e-13 4.0001e-10 1.2168e-06 7.6337e+00
870 5.7284e-15 1.1789e-13 3.9880e-10 1.2141e-06 7.6331e+00
871 5.7284e-15 1.1716e-13 3.9611e-10 1.2118e-06 7.6329e+00
872 5.7284e-15 1.1680e-13 3.9561e-10 1.2040e-06 7.6329e+00
873 5.7284e-15 1.1610e-13 3.9486e-10 1.2028e-06 7.6319e+00
874 5.7284e-15 1.1603e-13 3.9412e-10 1.1963e-06 7.6319e+00
875 5.7284e-15 1.1601e-13 3.9240e-10 1.1922e-06 7.6316e+00
876 5.7284e-15 1.1566e-13 3.9166e-10 1.1904e-06 7.6316e+00
877 5.7284e-15 1.1508e-13 3.8851e-10 1.1827e-06 7.6314e+00
878 5.7284e-15 1.1424e-13 3.8731e-10 1.1803e-06 7.6311e+00
879 5.7284e-15 1.1404e-13 3.8585e-10 1.1797e-06 7.6298e+00
880 5.7284e-15 1.1347e-13 3.8484e-10 1.1736e-06 7.6297e+00
881 5.7284e-15 1.1322e-13 3.8394e-10 1.1689e-06 7.6291e+00
882 5.7284e-15 1.1269e-13 3.8374e-10 1.1639e-06 7.6285e+00
883 5.7284e-15 1.1246e-13 3.8137e-10 1.1626e-06 7.6280e+00
884 5.7284e-15 1.1208e-13 3.8017e-10 1.1585e-06 7.6279e+00
885 5.7284e-15 1.1168e-13 3.7905e-10 1.1516e-06 7.6273e+00
886 5.7284e-15 1.1131e-13 3.7748e-10 1.1501e-06 7.6271e+00
887 5.7284e-15 1.1102e-13 3.7559e-10 1.1483e-06 7.6270e+00
888 5.7284e-15 1.1029e-13 3.7527e-10 1.1453e-06 7.6266e+00
889 5.7284e-15 1.1023e-13 3.7386e-10 1.1425e-06 7.6259e+00
890 5.7284e-15 1.0976e-13 3.7276e-10 1.1378e-06 7.6250e+00
891 5.7284e-15 1.0941e-13 3.7161e-10 1.1367e-06 7.6246e+00
892 5.7284e-15 1.0864e-13 3.7033e-10 1.1355e-06 7.6245e+00
893 5.7284e-15 1.0858e-13 3.6947e-10 1.1314e-06 7.6240e+00
894 5.7284e-15 1.0801e-13 3.6782e-10 1.1267e-06 7.6232e+00
895 5.7284e-15 1.0798e-13 3.6686e-10 1.1190e-06 7.6231e+00
896 5.7284e-15 1.0725e-13 3.6549e-10 1.1176e-06 7.6231e+00
897 5.7284e-15 1.0700e-13 3.6465e-10 1.1158e-06 7.6229e+00
898 5.7284e-15 1.0689e-13 3.6263e-10 1.1100e-06 7.6228e+00
899 5.7284e-15 1.0647e-13 3.6206e-10 1.1083e-06 7.6218e+00
900 5.7284e-15 1.0628e-13 3.6067e-10 1.1047e-06 7.6209e+00
901 5.7284e-15 1.0590e-13 3.5964e-10 1.1029e-06 7.6209e+00
902 5.7284e-15 1.0558e-13 3.5876e-10 1.0986e-06 7.6207e+00
903 5.7284e-15 1.0511e-13 3.5759e-10 1.0939e-06 7.6203e+00
904 5.7284e-15 1.0499e-13 3.5526e-10 1.0925e-06 7.6201e+00
905 5.7284e-15 1.0490e-13 3.5465e-10 1.0908e-06 7.6198e+00
906 5.7284e-15 1.0434e-13 3.5404e-10 1.0884e-06 7.6191e+00
907 5.7284e-15 1.0415e-13 3.5394e-10 1.0815e-06 7.6188e+00
908 5.7284e-15 1.0393e-13 3.5278e-10 1.0792e-06 7.6187e+00
909 5.7284e-15 1.0339e-13 3.5028e-10 1.0746e-06 7.6178e+00
910 5.7284e-15 1.0324e-13 3.4895e-10 1.0732e-06 7.6174e+00
911 5.7284e-15 1.0284e-13 3.4846e-10 1.0694e-06 7.6174e+00
912 5.7284e-15 1.0248e-13 3.4687e-10 1.0649e-06 7.6170e+00
913 5.7284e-15 1.0208e-13 3.4613e-10 1.0615e-06 7.6169e+00
914 5.7284e-15 1.0195e-13 3.4478e-10 1.0601e-06 7.6169e+00
915 5.7284e-15 1.0144e-13 3.4309e-10 1.0588e-06 7.6153e+00
916 5.7284e-15 1.0119e-13 3.4268e-10 1.0549e-06 7.6152e+00
917 5.7284e-15 1.0068e-13 3.4056e-10 1.0525e-06 7.6151e+00
918 5.7284e-15 1.0058e-13 3.3934e-10 1.0480e-06 7.6150e+00
919 5.7284e-15 1.0001e-13 3.3812e-10 1.0447e-06 7.6149e+00
920 5.7284e-15 9.9862e-14 3.3713e-10 1.0432e-06 7.6143e+00
921 5.7284e-15 9.9534e-14 3.3686e-10 1.0391e-06 7.6137e+00
922 5.7284e-15 9.9219e-14 3.3598e-10 1.0370e-06 7.6136e+00
923 5.7284e-15 9.8716e-14 3.3512e-10 1.0335e-06 7.6135e+00
924 5.7284e-15 9.8504e-14 3.3422e-10 1.0308e-06 7.6134e+00
925 5.7284e-15 9.8098e-14 3.3304e-10 1.0307e-06 7.6130e+00
926 5.7284e-15 9.7976e-14 3.3211e-10 1.0258e-06 7.6123e+00
927 5.7284e-15 9.7536e-14 3.3127e-10 1.0237e-06 7.6119e+00
928 5.7284e-15 9.7416e-14 3.3006e-10 1.0216e-06 7.6116e+00
929 5.7284e-15 9.7123e-14 3.2916e-10 1.0165e-06 7.6114e+00
930 5.7284e-15 9.6308e-14 3.2777e-10 1.0155e-06 7.6113e+00
931 5.7284e-15 9.5934e-14 3.2618e-10 1.0089e-06 7.6112e+00
932 5.7284e-15 9.5706e-14 3.2505e-10 1.0039e-06 7.6109e+00
933 5.7284e-15 9.5478e-14 3.2433e-10 1.0027e-06 7.6108e+00
934 5.7284e-15 9.4626e-14 3.2372e-10 9.9774e-07 7.6106e+00
935 5.7284e-15 9.4421e-14 3.2153e-10 9.9751e-07 7.6100e+00
936 5.7284e-15 9.4340e-14 3.2115e-10 9.9567e-07 7.6100e+00
937 5.7284e-15 9.4004e-14 3.1999e-10 9.9378e-07 7.6097e+00
938 5.7284e-15 9.3486e-14 3.1943e-10 9.8759e-07 7.6091e+00
939 5.7284e-15 9.3167e-14 3.1915e-10 9.8081e-07 7.6090e+00
940 5.7284e-15 9.3013e-14 3.1755e-10 9.7844e-07 7.6087e+00
941 5.7284e-15 9.2755e-14 3.1730e-10 9.7701e-07 7.6087e+00
942 5.7284e-15 9.2497e-14 3.1635e-10 9.7592e-07 7.6086e+00
943 5.7284e-15 9.2074e-14 3.1461e-10 9.7345e-07 7.6082e+00
944 5.7284e-15 9.1747e-14 3.1439e-10 9.7156e-07 7.6081e+00
945 5.7284e-15 9.1386e-14 3.1282e-10 9.6940e-07 7.6079e+00
946 5.7284e-15 9.0995e-14 3.1143e-10 9.6324e-07 7.6071e+00
947 5.7284e-15 9.0885e-14 3.1035e-10 9.6198e-07 7.6069e+00
948 5.7284e-15 9.0717e-14 3.1005e-10 9.5969e-07 7.6067e+00
949 5.7284e-15 8.9961e-14 3.0937e-10 9.5559e-07 7.6061e+00
950 5.7284e-15 8.9808e-14 3.0790e-10 9.5277e-07 7.6061e+00
951 5.7284e-15 8.9551e-14 3.0725e-10 9.4970e-07 7.6058e+00
952 5.7284e-15 8.9329e-14 3.0669e-10 9.4530e-07 7.6048e+00
953 5.7284e-15 8.9134e-14 3.0376e-10 9.4441e-07 7.6047e+00
954 5.7284e-15 8.9052e-14 3.0367e-10 9.4261e-07 7.6047e+00
955 5.7284e-15 8.8727e-14 3.0240e-10 9.3861e-07 7.6039e+00
956 5.7284e-15 8.8264e-14 3.0201e-10 9.3344e-07 7.6031e+00
957 5.7284e-15 8.8018e-14 3.0062e-10 9.3153e-07 7.6028e+00
958 5.7284e-15 8.7419e-14 2.9991e-10 9.2967e-07 7.6027e+00
959 5.7284e-15 8.7308e-14 2.9890e-10 9.2699e-07 7.6023e+00
960 5.7284e-15 8.6862e-14 2.9818e-10 9.2545e-07 7.6018e+00
961 5.7284e-15 8.6457e-14 2.9705e-10 9.2295e-07 7.6016e+00
962 5.7284e-15 8.6300e-14 2.9647e-10 9.2025e-07 7.6014e+00
963 5.7284e-15 8.6264e-14 2.9507e-10 9.1848e-07 7.6013e+00
964 5.7284e-15 8.6142e-14 2.9411e-10 9.1735e-07 7.6010e+00
965 5.7284e-15 8.5527e-14 2.9323e-10 9.1302e-07 7.6009e+00
966 5.7284e-15 8.5451e-14 2.9265e-10 9.1107e-07 7.6003e+00
967 5.7284e-15 8.5119e-14 2.9106e-10 9.0967e-07 7.6002e+00
968 5.7284e-15 8.4855e-14 2.8961e-10 9.0757e-07 7.5999e+00
969 5.7284e-15 8.4366e-14 2.8920e-10 9.0467e-07 7.5998e+00
970 5.7284e-15 8.3922e-14 2.8828e-10 9.0197e-07 7.5998e+00
971 5.7284e-15 8.3750e-14 2.8794e-10 9.0001e-07 7.5996e+00
972 5.7284e-15 8.3505e-14 2.8720e-10 8.9305e-07 7.5990e+00
973 5.7284e-15 8.3426e-14 2.8580e-10 8.9206e-07 7.5987e+00
974 5.7284e-15 8.2918e-14 2.8508e-10 8.8925e-07 7.5971e+00
975 5.7284e-15 8.2563e-14 2.8468e-10 8.8373e-07 7.5970e+00
976 5.7284e-15 8.2364e-14 2.8379e-10 8.8182e-07 7.5965e+00
977 5.7284e-15 8.2268e-14 2.8269e-10 8.7921e-07 7.5963e+00
978 5.7284e-15 8.2163e-14 2.8218e-10 8.7775e-07 7.5959e+00
979 5.7284e-15 8.1945e-14 2.8000e-10 8.7354e-07 7.5941e+00
980 5.7284e-15 8.1645e-14 2.7952e-10 8.7259e-07 7.5934e+00
981 5.7284e-15 8.1441e-14 2.7840e-10 8.6951e-07 7.5933e+00
982 5.7284e-15 8.1247e-14 2.7803e-10 8.6728e-07 7.5932e+00
983 5.7284e-15 8.1131e-14 2.7749e-10 8.6553e-07 7.5932e+00
984 5.7284e-15 8.0919e-14 2.7636e-10 8.6223e-07 7.5920e+00
985 5.7284e-15 8.0476e-14 2.7492e-10 8.6128e-07 7.5913e+00
986 5.7284e-15 8.0357e-14 2.7448e-10 8.6030e-07 7.5910e+00
987 5.7284e-15 8.0060e-14 2.7304e-10 8.5851e-07 7.5906e+00
988 5.7284e-15 7.9833e-14 2.7259e-10 8.5286e-07 7.5900e+00
989 5.7284e-15 7.9347e-14 2.7212e-10 8.4994e-07 7.5899e+00
990 5.7284e-15 7.9133e-14 2.7110e-10 8.4895e-07 7.5889e+00
991 5.7284e-15 7.8972e-14 2.6999e-10 8.4696e-07 7.5889e+00
992 5.7284e-15 7.8754e-14 2.6958e-10 8.4323e-07 7.5882e+00
993 5.7284e-15 7.8496e-14 2.6868e-10 8.4013e-07 7.5882e+00
994 5.7284e-15 7.8382e-14 2.6757e-10 8.3926e-07 7.5871e+00
995 5.7284e-15 7.7867e-14 2.6724e-10 8.3504e-07 7.5869e+00
996 5.7284e-15 7.7649e-14 2.6619e-10 8.3456e-07 7.5867e+00
997 5.7284e-15 7.7611e-14 2.6455e-10 8.3091e-07 7.5866e+00
998 5.7284e-15 7.7081e-14 2.6373e-10 8.2757e-07 7.5860e+00
999 5.7284e-15 7.6825e-14 2.6317e-10 8.2631e-07 7.5857e+00
1000 5.7284e-15 7.6469e-14 2.6272e-10 8.2393e-07 7.5852e+00
1001 5.7284e-15 7.6264e-14 2.6206e-10 8.2243e-07 7.5851e+00
1002 5.7284e-15 7.5993e-14 2.6117e-10 8.2110e-07 7.5847e+00
1003 5.7284e-15 7.5733e-14 2.6041e-10 8.1791e-07 7.5841e+00
1004 5.7284e-15 7.5559e-14 2.5939e-10 8.1632e-07 7.5838e+00
1005 5.7284e-15 7.5252e-14 2.5827e-10 8.1439e-07 7.5837e+00
1006 5.7284e-15 7.5181e-14 2.5756e-10 8.1101e-07 7.5828e+00
1007 5.7284e-15 7.4824e-14 2.5726e-10 8.0882e-07 7.5827e+00
1008 5.7284e-15 7.4769e-14 2.5647e-10 8.0551e-07 7.5825e+00
1009 5.7284e-15 7.4411e-14 2.5483e-10 8.0282e-07 7.5825e+00
1010 5.7284e-15 7.4382e-14 2.5437e-10 8.0178e-07 7.5817e+00
1011 5.7284e-15 7.4178e-14 2.5317e-10 8.0099e-07 7.5815e+00
1012 5.7284e-15 7.4116e-14 2.5261e-10 7.9748e-07 7.5813e+00
1013 5.7284e-15 7.3903e-14 2.5235e-10 7.9396e-07 7.5813e+00
1014 5.7284e-15 7.3443e-14 2.5175e-10 7.9126e-07 7.5809e+00
1015 5.7284e-15 7.3229e-14 2.5037e-10 7.8709e-07 7.5807e+00
1016 5.7284e-15 7.3115e-14 2.4986e-10 7.8480e-07 7.5804e+00
1017 5.7284e-15 7.2783e-14 2.4938e-10 7.8338e-07 7.5804e+00
1018 5.7284e-15 7.2559e-14 2.4736e-10 7.8190e-07 7.5803e+00
1019 5.7284e-15 7.2335e-14 2.4701e-10 7.8088e-07 7.5803e+00
1020 5.7284e-15 7.2117e-14 2.4626e-10 7.7660e-07 7.5801e+00
1021 5.7284e-15 7.1859e-14 2.4564e-10 7.7380e-07 7.5801e+00
1022 5.7284e-15 7.1589e-14 2.4431e-10 7.7241e-07 7.5799e+00
1023 5.7284e-15 7.1218e-14 2.4422e-10 7.7126e-07 7.5798e+00
1024 5.7284e-15 7.1056e-14 2.4321e-10 7.6881e-07 7.5797e+00
1025 5.7284e-15 7.0888e-14 2.4294e-10 7.6593e-07 7.5797e+00
1026 5.7284e-15 7.0652e-14 2.4249e-10 7.6379e-07 7.5796e+00
1027 5.7284e-15 7.0488e-14 2.4183e-10 7.6179e-07 7.5796e+00
1028 5.7284e-15 7.0321e-14 2.4077e-10 7.5996e-07 7.5796e+00
1029 5.7284e-15 7.0185e-14 2.4028e-10 7.5833e-07 7.5763e+00
1030 5.7284e-15 7.0014e-14 2.3939e-10 7.5367e-07 7.5748e+00
1031 5.7284e-15 6.9662e-14 2.3892e-10 7.5189e-07 7.5746e+00
1032 5.7284e-15 6.9531e-14 2.3798e-10 7.4857e-07 7.5743e+00
1033 5.7284e-15 6.9177e-14 2.3676e-10 7.4572e-07 7.5692e+00
1034 5.7284e-15 6.8840e-14 2.3608e-10 7.4467e-07 7.5684e+00
1035 5.7284e-15 6.8580e-14 2.3597e-10 7.4250e-07 7.5639e+00
1036 5.7284e-15 6.8538e-14 2.3456e-10 7.3944e-07 7.5631e+00
1037 5.7284e-15 6.8359e-14 2.3426e-10 7.3839e-07 7.5626e+00
1038 5.7284e-15 6.7964e-14 2.3396e-10 7.3479e-07 7.5588e+00
1039 5.7284e-15 6.7851e-14 2.3268e-10 7.3165e-07 7.5571e+00
1040 5.7284e-15 6.7479e-14 2.3195e-10 7.3121e-07 7.5537e+00
1041 5.7284e-15 6.7465e-14 2.3116e-10 7.2994e-07 7.5517e+00
1042 5.7284e-15 6.7197e-14 2.3081e-10 7.2914e-07 7.5494e+00
1043 5.7284e-15 6.6989e-14 2.3012e-10 7.2560e-07 7.5488e+00
1044 5.7284e-15 6.6847e-14 2.2939e-10 7.2324e-07 7.5466e+00
1045 5.7284e-15 6.6678e-14 2.2833e-10 7.2234e-07 7.5450e+00
1046 5.7284e-15 6.6451e-14 2.2723e-10 7.2000e-07 7.5441e+00
1047 5.7284e-15 6.6314e-14 2.2667e-10 7.1663e-07 7.5416e+00
1048 5.7284e-15 6.5865e-14 2.2643e-10 7.1464e-07 7.5395e+00
1049 5.7284e-15 6.5651e-14 2.2557e-10 7.1290e-07 7.5393e+00
1050 5.7284e-15 6.5424e-14 2.2470e-10 7.1103e-07 7.5369e+00
1051 5.7284e-15 6.5226e-14 2.2464e-10 7.0924e-07 7.5352e+00
1052 5.7284e-15 6.5158e-14 2.2403e-10 7.0794e-07 7.5351e+00
1053 5.7284e-15 6.4701e-14 2.2331e-10 7.0550e-07 7.5324e+00
1054 5.7284e-15 6.4395e-14 2.2221e-10 7.0403e-07 7.5310e+00
1055 5.7284e-15 6.4241e-14 2.2190e-10 7.0317e-07 7.5282e+00
1056 5.7284e-15 6.3989e-14 2.2136e-10 6.9832e-07 7.5269e+00
1057 5.7284e-15 6.3678e-14 2.2026e-10 6.9575e-07 7.5242e+00
1058 5.7284e-15 6.3528e-14 2.2005e-10 6.9360e-07 7.5231e+00
1059 5.7284e-15 6.3266e-14 2.1935e-10 6.9133e-07 7.5204e+00
1060 5.7284e-15 6.3113e-14 2.1804e-10 6.8951e-07 7.5204e+00
1061 5.7284e-15 6.2952e-14 2.1767e-10 6.8821e-07 7.5195e+00
1062 5.7284e-15 6.2703e-14 2.1694e-10 6.8703e-07 7.5168e+00
1063 5.7284e-15 6.2412e-14 2.1691e-10 6.8474e-07 7.5162e+00
1064 5.7284e-15 6.2376e-14 2.1550e-10 6.8281e-07 7.5135e+00
1065 5.7284e-15 6.2296e-14 2.1489e-10 6.8224e-07 7.5130e+00
1066 5.7284e-15 6.2114e-14 2.1422e-10 6.8018e-07 7.5105e+00
1067 5.7284e-15 6.2011e-14 2.1359e-10 6.7805e-07 7.5101e+00
1068 5.7284e-15 6.1693e-14 2.1280e-10 6.7717e-07 7.5077e+00
1069 5.7284e-15 6.1467e-14 2.1257e-10 6.7267e-07 7.5074e+00
1070 5.7284e-15 6.1417e-14 2.1162e-10 6.7166e-07 7.5053e+00
1071 5.7284e-15 6.1214e-14 2.1114e-10 6.7019e-07 7.5052e+00
1072 5.7284e-15 6.0946e-14 2.1043e-10 6.6885e-07 7.5049e+00
1073 5.7284e-15 6.0829e-14 2.1006e-10 6.6833e-07 7.5029e+00
1074 5.7284e-15 6.0562e-14 2.0945e-10 6.6465e-07 7.5027e+00
1075 5.7284e-15 6.0275e-14 2.0876e-10 6.6138e-07 7.5009e+00
1076 5.7284e-15 6.0221e-14 2.0809e-10 6.5968e-07 7.5008e+00
1077 5.7284e-15 5.9957e-14 2.0731e-10 6.5867e-07 7.4994e+00
1078 5.7284e-15 5.9754e-14 2.0637e-10 6.5792e-07 7.4991e+00
1079 5.7284e-15 5.9592e-14 2.0597e-10 6.5574e-07 7.4991e+00
1080 5.7284e-15 5.9311e-14 2.0540e-10 6.5213e-07 7.4976e+00
1081 5.7284e-15 5.9088e-14 2.0520e-10 6.5050e-07 7.4976e+00
1082 5.7284e-15 5.8809e-14 2.0437e-10 6.4789e-07 7.4964e+00
1083 5.7284e-15 5.8545e-14 2.0412e-10 6.4664e-07 7.4964e+00
1084 5.7284e-15 5.8513e-14 2.0379e-10 6.4498e-07 7.4955e+00
1085 5.7284e-15 5.8422e-14 2.0315e-10 6.4337e-07 7.4955e+00
1086 5.7284e-15 5.8289e-14 2.0245e-10 6.4164e-07 7.4948e+00
1087 5.7284e-15 5.8116e-14 2.0176e-10 6.3968e-07 7.4948e+00
1088 5.7284e-15 5.7960e-14 2.0150e-10 6.3921e-07 7.4944e+00
1089 5.7284e-15 5.7644e-14 1.9972e-10 6.3521e-07 7.4944e+00
1090 5.7284e-15 5.7478e-14 1.9904e-10 6.3251e-07 7.4943e+00
1091 5.7284e-15 5.7212e-14 1.9863e-10 6.3221e-07 7.4899e+00
1092 5.7284e-15 5.7151e-14 1.9820e-10 6.2967e-07 7.4869e+00
1093 5.7284e-15 5.6913e-14 1.9781e-10 6.2866e-07 7.4859e+00
1094 5.7284e-15 5.6659e-14 1.9702e-10 6.2780e-07 7.4743e+00
1095 5.7284e-15 5.6512e-14 1.9693e-10 6.2677e-07 7.4586e+00
1096 5.7284e-15 5.6228e-14 1.9609e-10 6.2429e-07 7.4548e+00
1097 5.7284e-15 5.5996e-14 1.9516e-10 6.2381e-07 7.4430e+00
1098 5.7284e-15 5.5992e-14 1.9472e-10 6.2003e-07 7.4412e+00
1099 5.7284e-15 5.5885e-14 1.9464e-10 6.1929e-07 7.4276e+00
1100 5.7284e-15 5.5636e-14 1.9398e-10 6.1727e-07 7.4126e+00
1101 5.7284e-15 5.5453e-14 1.9324e-10 6.1529e-07 7.4063e+00
1102 5.7284e-15 5.5206e-14 1.9256e-10 6.1305e-07 7.4050e+00
1103 5.7284e-15 5.5106e-14 1.9203e-10 6.1267e-07 7.3982e+00
1104 5.7284e-15 5.4952e-14 1.9139e-10 6.1086e-07 7.3848e+00
1105 5.7284e-15 5.4845e-14 1.9040e-10 6.0954e-07 7.3805e+00
1106 5.7284e-15 5.4462e-14 1.8968e-10 6.0791e-07 7.3725e+00
1107 5.7284e-15 5.4351e-14 1.8914e-10 6.0639e-07 7.3626e+00
1108 5.7284e-15 5.4218e-14 1.8865e-10 6.0264e-07 7.3619e+00
1109 5.7284e-15 5.4106e-14 1.8763e-10 6.0150e-07 7.3534e+00
1110 5.7284e-15 5.3802e-14 1.8731e-10 6.0045e-07 7.3513e+00
1111 5.7284e-15 5.3441e-14 1.8681e-10 5.9705e-07 7.3499e+00
1112 5.7284e-15 5.3357e-14 1.8636e-10 5.9527e-07 7.3474e+00
1113 5.7284e-15 5.3191e-14 1.8556e-10 5.9294e-07 7.3456e+00
1114 5.7284e-15 5.2962e-14 1.8531e-10 5.9257e-07 7.3446e+00
1115 5.7284e-15 5.2870e-14 1.8445e-10 5.9025e-07 7.2891e+00
1116 5.7284e-15 5.2597e-14 1.8413e-10 5.8869e-07 7.2224e+00
1117 5.7284e-15 5.2496e-14 1.8351e-10 5.8782e-07 7.1494e+00
1118 5.7284e-15 5.2424e-14 1.8276e-10 5.8483e-07 7.0699e+00
1119 5.7284e-15 5.2198e-14 1.8204e-10 5.8412e-07 6.9838e+00
1120 5.7284e-15 5.2084e-14 1.8123e-10 5.8326e-07 6.9448e+00
1121 5.7284e-15 5.1812e-14 1.8088e-10 5.7967e-07 6.8908e+00
1122 5.7284e-15 5.1640e-14 1.8053e-10 5.7863e-07 6.7909e+00
1123 5.7284e-15 5.1485e-14 1.7973e-10 5.7648e-07 6.6840e+00
1124 5.7284e-15 5.1321e-14 1.7892e-10 5.7291e-07 6.5701e+00
1125 5.7284e-15 5.1193e-14 1.7805e-10 5.7107e-07 6.4493e+00
1126 5.7284e-15 5.0888e-14 1.7725e-10 5.6993e-07 6.4396e+00
1127 5.7284e-15 5.0777e-14 1.7715e-10 5.6807e-07 6.3216e+00
1128 5.7284e-15 5.0530e-14 1.7655e-10 5.6613e-07 6.1873e+00
1129 5.7284e-15 5.0454e-14 1.7621e-10 5.6285e-07 6.0466e+00
1130 5.7284e-15 5.0340e-14 1.7588e-10 5.6148e-07 5.9681e+00
1131 5.7284e-15 5.0214e-14 1.7532e-10 5.6049e-07 5.8998e+00
1132 5.7284e-15 5.0067e-14 1.7458e-10 5.5650e-07 5.7473e+00
1133 5.7284e-15 4.9938e-14 1.7436e-10 5.5579e-07 5.5896e+00
1134 5.7284e-15 4.9820e-14 1.7378e-10 5.5471e-07 5.5286e+00
1135 5.7284e-15 4.9762e-14 1.7277e-10 5.5326e-07 5.4271e+00
1136 5.7284e-15 4.9660e-14 1.7209e-10 5.5243e-07 5.2603e+00
1137 5.7284e-15 4.9459e-14 1.7157e-10 5.5067e-07 5.1192e+00
1138 5.7284e-15 4.9130e-14 1.7105e-10 5.4859e-07 5.0899e+00
1139 5.7284e-15 4.8935e-14 1.7014e-10 5.4706e-07 4.9164e+00
1140 5.7284e-15 4.8685e-14 1.6894e-10 5.4652e-07 4.7406e+00
1141 5.7284e-15 4.8553e-14 1.6874e-10 5.4213e-07 4.7381e+00
1142 5.7284e-15 4.8342e-14 1.6838e-10 5.4181e-07 4.5630e+00
1143 5.7284e-15 4.8124e-14 1.6830e-10 5.4023e-07 4.3843e+00
1144 5.7284e-15 4.8011e-14 1.6771e-10 5.3812e-07 4.3836e+00
1145 5.7284e-15 4.7945e-14 1.6758e-10 5.3708e-07 4.2053e+00
1146 5.7284e-15 4.7415e-14 1.6680e-10 5.3546e-07 4.0540e+00
1147 5.7284e-15 4.7315e-14 1.6578e-10 5.3252e-07 4.0265e+00
1148 5.7284e-15 4.7241e-14 1.6551e-10 5.3166e-07 3.8486e+00
1149 5.7284e-15 4.6961e-14 1.6456e-10 5.3092e-07 3.7478e+00
1150 5.7284e-15 4.6814e-14 1.6407e-10 5.3003e-07 3.6723e+00
1151 5.7284e-15 4.6620e-14 1.6370e-10 5.2941e-07 3.4981e+00
1152 5.7284e-15 4.6602e-14 1.6304e-10 5.2806e-07 3.4635e+00
1153 5.7284e-15 4.6470e-14 1.6282e-10 5.2620e-07 3.3266e+00
1154 5.7284e-15 4.6311e-14 1.6189e-10 5.2449e-07 3.1997e+00
1155 5.7284e-15 4.6069e-14 1.6172e-10 5.2269e-07 3.1583e+00
1156 5.7284e-15 4.5971e-14 1.6151e-10 5.2099e-07 2.9936e+00
1157 5.7284e-15 4.5902e-14 1.6023e-10 5.1852e-07 2.9550e+00
1158 5.7284e-15 4.5758e-14 1.6002e-10 5.1791e-07 2.8331e+00
1159 5.7284e-15 4.5624e-14 1.5932e-10 5.1669e-07 2.7281e+00
1160 5.7284e-15 4.5480e-14 1.5911e-10 5.1450e-07 2.6770e+00
1161 5.7284e-15 4.5323e-14 1.5836e-10 5.1233e-07 2.5257e+00
1162 5.7284e-15 4.5019e-14 1.5817e-10 5.1005e-07 2.5180e+00
1163 5.7284e-15 4.4927e-14 1.5762e-10 5.0901e-07 2.3794e+00
1164 5.7284e-15 4.4926e-14 1.5709e-10 5.0746e-07 2.3233e+00
1165 5.7284e-15 4.4864e-14 1.5618e-10 5.0510e-07 2.2384e+00
1166 5.7284e-15 4.4545e-14 1.5544e-10 5.0450e-07 2.1431e+00
1167 5.7284e-15 4.4331e-14 1.5472e-10 5.0353e-07 2.1028e+00
1168 5.7284e-15 4.4233e-14 1.5420e-10 5.0086e-07 1.9764e+00
1169 5.7284e-15 4.4074e-14 1.5398e-10 4.9899e-07 1.9728e+00
1170 5.7284e-15 4.3794e-14 1.5344e-10 4.9797e-07 1.8484e+00
1171 5.7284e-15 4.3564e-14 1.5328e-10 4.9646e-07 1.8222e+00
1172 5.7284e-15 4.3340e-14 1.5262e-10 4.9585e-07 1.7297e+00
1173 5.7284e-15 4.3244e-14 1.5225e-10 4.9257e-07 1.6796e+00
1174 5.7284e-15 4.2969e-14 1.5178e-10 4.9102e-07 1.6166e+00
1175 5.7284e-15 4.2912e-14 1.5159e-10 4.9028e-07 1.5478e+00
1176 5.7284e-15 4.2901e-14 1.5064e-10 4.8940e-07 1.5092e+00
1177 5.7284e-15 4.2764e-14 1.5032e-10 4.8713e-07 1.4260e+00
1178 5.7284e-15 4.2763e-14 1.4995e-10 4.8532e-07 1.4073e+00
1179 5.7284e-15 4.2627e-14 1.4946e-10 4.8364e-07 1.3136e+00
1180 5.7284e-15 4.2441e-14 1.4845e-10 4.8195e-07 1.3108e+00
1181 5.7284e-15 4.2208e-14 1.4815e-10 4.8134e-07 1.2197e+00
1182 5.7284e-15 4.2057e-14 1.4709e-10 4.8077e-07 1.2097e+00
1183 5.7284e-15 4.1850e-14 1.4633e-10 4.8002e-07 1.1338e+00
1184 5.7284e-15 4.1692e-14 1.4612e-10 4.7561e-07 1.1139e+00
1185 5.7284e-15 4.1539e-14 1.4585e-10 4.7473e-07 1.0530e+00
1186 5.7284e-15 4.1319e-14 1.4517e-10 4.7311e-07 1.0254e+00
1187 5.7284e-15 4.1264e-14 1.4443e-10 4.7088e-07 9.7699e-01
1188 5.7284e-15 4.1199e-14 1.4431e-10 4.6983e-07 9.4380e-01
1189 5.7284e-15 4.0909e-14 1.4367e-10 4.6828e-07 9.0570e-01
1190 5.7284e-15 4.0728e-14 1.4327e-10 4.6776e-07 8.6853e-01
1191 5.7284e-15 4.0451e-14 1.4309e-10 4.6486e-07 8.3890e-01
1192 5.7284e-15 4.0422e-14 1.4196e-10 4.6476e-07 7.9913e-01
1193 5.7284e-15 4.0124e-14 1.4168e-10 4.6230e-07 7.7641e-01
1194 5.7284e-15 4.0079e-14 1.4158e-10 4.6132e-07 7.3515e-01
1195 5.7284e-15 3.9947e-14 1.4113e-10 4.5791e-07 7.1803e-01
1196 5.7284e-15 3.9822e-14 1.4083e-10 4.5784e-07 6.7618e-01
1197 5.7284e-15 3.9671e-14 1.3997e-10 4.5710e-07 6.6356e-01
1198 5.7284e-15 3.9359e-14 1.3913e-10 4.5539e-07 6.2185e-01
1199 5.7284e-15 3.9263e-14 1.3863e-10 4.5278e-07 6.1280e-01
1200 5.7284e-15 3.9188e-14 1.3834e-10 4.5090e-07 5.7180e-01
1201 5.7284e-15 3.9035e-14 1.3776e-10 4.5065e-07 5.6555e-01
1202 5.7284e-15 3.8922e-14 1.3746e-10 4.4899e-07 5.2570e-01
1203 5.7284e-15 3.8734e-14 1.3663e-10 4.4744e-07 5.2161e-01
1204 5.7284e-15 3.8592e-14 1.3628e-10 4.4617e-07 4.8324e-01
1205 5.7284e-15 3.8575e-14 1.3596e-10 4.4357e-07 4.8081e-01
1206 5.7284e-15 3.8409e-14 1.3533e-10 4.4314e-07 4.4416e-01
1207 5.7284e-15 3.8319e-14 1.3507e-10 4.4114e-07 4.4294e-01
1208 5.7284e-15 3.8205e-14 1.3454e-10 4.4041e-07 4.0818e-01
1209 5.7284e-15 3.8052e-14 1.3394e-10 4.3807e-07 4.0784e-01
1210 5.7284e-15 3.7755e-14 1.3311e-10 4.3669e-07 3.7533e-01
1211 5.7284e-15 3.7666e-14 1.3242e-10 4.3537e-07 3.7506e-01
1212 5.7284e-15 3.7638e-14 1.3225e-10 4.3317e-07 3.4525e-01
1213 5.7284e-15 3.7427e-14 1.3198e-10 4.3229e-07 3.4459e-01
1214 5.7284e-15 3.7168e-14 1.3142e-10 4.2893e-07 3.1744e-01
1215 5.7284e-15 3.7076e-14 1.3073e-10 4.2742e-07 3.1656e-01
1216 5.7284e-15 3.6706e-14 1.3002e-10 4.2619e-07 2.9174e-01
1217 5.7284e-15 3.6677e-14 1.2966e-10 4.2457e-07 2.9077e-01
1218 5.7284e-15 3.6476e-14 1.2866e-10 4.2386e-07 2.6801e-01
1219 5.7284e-15 3.6348e-14 1.2823e-10 4.2219e-07 2.6705e-01
1220 5.7284e-15 3.6169e-14 1.2789e-10 4.1926e-07 2.4611e-01
1221 5.7284e-15 3.6008e-14 1.2779e-10 4.1853e-07 2.4523e-01
1222 5.7284e-15 3.5857e-14 1.2675e-10 4.1636e-07 2.2593e-01
1223 5.7284e-15 3.5660e-14 1.2640e-10 4.1540e-07 2.2518e-01
1224 5.7284e-15 3.5418e-14 1.2574e-10 4.1429e-07 2.0733e-01
1225 5.7284e-15 3.5257e-14 1.2524e-10 4.1336e-07 2.0674e-01
1226 5.7284e-15 3.5217e-14 1.2517e-10 4.1211e-07 1.9020e-01
1227 5.7284e-15 3.5135e-14 1.2425e-10 4.0895e-07 1.8979e-01
1228 5.7284e-15 3.4998e-14 1.2418e-10 4.0834e-07 1.7443e-01
1229 5.7284e-15 3.4785e-14 1.2335e-10 4.0732e-07 1.7421e-01
1230 5.7284e-15 3.4735e-14 1.2301e-10 4.0538e-07 1.5992e-01
1231 5.7284e-15 3.4609e-14 1.2280e-10 4.0470e-07 1.5989e-01
1232 5.7284e-15 3.4520e-14 1.2215e-10 4.0233e-07 1.4673e-01
1233 5.7284e-15 3.4311e-14 1.2176e-10 4.0097e-07 1.4658e-01
1234 5.7284e-15 3.4212e-14 1.2093e-10 3.9895e-07 1.3465e-01
1235 5.7284e-15 3.4057e-14 1.2070e-10 3.9815e-07 1.3432e-01
1236 5.7284e-15 3.3821e-14 1.1987e-10 3.9564e-07 1.2354e-01
1237 5.7284e-15 3.3739e-14 1.1967e-10 3.9247e-07 1.2306e-01
1238 5.7284e-15 3.3695e-14 1.1864e-10 3.9164e-07 1.1335e-01
1239 5.7284e-15 3.3617e-14 1.1816e-10 3.9111e-07 1.1272e-01
1240 5.7284e-15 3.3533e-14 1.1760e-10 3.9048e-07 1.0398e-01
1241 5.7284e-15 3.3398e-14 1.1730e-10 3.8812e-07 1.0323e-01
1242 5.7284e-15 3.3297e-14 1.1714e-10 3.8748e-07 9.5378e-02
1243 5.7284e-15 3.2953e-14 1.1631e-10 3.8593e-07 9.4513e-02
1244 5.7284e-15 3.2858e-14 1.1611e-10 3.8455e-07 8.7479e-02
1245 5.7284e-15 3.2631e-14 1.1558e-10 3.8281e-07 8.6522e-02
1246 5.7284e-15 3.2596e-14 1.1478e-10 3.8097e-07 8.0228e-02
1247 5.7284e-15 3.2172e-14 1.1435e-10 3.7695e-07 7.9193e-02
1248 5.7284e-15 3.2110e-14 1.1406e-10 3.7520e-07 7.3571e-02
1249 5.7284e-15 3.1922e-14 1.1384e-10 3.7393e-07 7.2475e-02
1250 5.7284e-15 3.1874e-14 1.1326e-10 3.7211e-07 6.7461e-02
1251 5.7284e-15 3.1494e-14 1.1291e-10 3.7101e-07 6.6318e-02
1252 5.7284e-15 3.1284e-14 1.1232e-10 3.7062e-07 6.1853e-02
1253 5.7284e-15 3.1172e-14 1.1197e-10 3.6861e-07 6.0677e-02
1254 5.7284e-15 3.0980e-14 1.1155e-10 3.6772e-07 5.6706e-02
1255 5.7284e-15 3.0905e-14 1.1100e-10 3.6666e-07 5.5511e-02
1256 5.7284e-15 3.0505e-14 1.1067e-10 3.6508e-07 5.1984e-02
1257 5.7284e-15 3.0376e-14 1.0992e-10 3.6159e-07 5.0779e-02
1258 5.7284e-15 3.0358e-14 1.0867e-10 3.5855e-07 4.7651e-02
1259 5.7284e-15 3.0001e-14 1.0827e-10 3.5804e-07 4.6447e-02
1260 5.7284e-15 2.9811e-14 1.0777e-10 3.5782e-07 4.3676e-02
1261 5.7284e-15 2.9377e-14 1.0752e-10 3.5695e-07 4.2482e-02
1262 5.7284e-15 2.9319e-14 1.0726e-10 3.5240e-07 4.0029e-02
1263 5.7284e-15 2.8919e-14 1.0697e-10 3.5122e-07 3.8853e-02
1264 5.7284e-15 2.8395e-14 1.0604e-10 3.5021e-07 3.6684e-02
1265 5.7284e-15 2.7813e-14 1.0556e-10 3.4652e-07 3.5532e-02
1266 5.7284e-15 2.7448e-14 1.0500e-10 3.4490e-07 3.3616e-02
1267 5.7284e-15 2.7231e-14 1.0434e-10 3.4376e-07 3.2495e-02
1268 5.7284e-15 2.7136e-14 1.0347e-10 3.4223e-07 3.0803e-02
1269 5.7284e-15 2.6792e-14 1.0274e-10 3.4141e-07 2.9716e-02
1270 5.7284e-15 2.5906e-14 1.0201e-10 3.3840e-07 2.8224e-02
1271 5.7284e-15 2.5313e-14 1.0119e-10 3.3660e-07 2.7175e-02
1272 5.7284e-15 2.4725e-14 1.0065e-10 3.3574e-07 2.5858e-02
1273 5.7284e-15 2.4495e-14 1.0015e-10 3.3233e-07 2.4852e-02
1274 5.7284e-15 2.3967e-14 9.9941e-11 3.3113e-07 2.3690e-02
1275 5.7284e-15 2.2544e-14 9.8692e-11 3.2797e-07 2.2727e-02
1276 5.7284e-15 2.2161e-14 9.7316e-11 3.2669e-07 2.1702e-02
1277 5.7284e-15 2.1511e-14 9.6654e-11 3.2431e-07 2.0785e-02
1278 5.7284e-15 2.1197e-14 9.5998e-11 3.2113e-07 1.9880e-02
1279 5.7284e-15 2.0646e-14 9.5611e-11 3.1911e-07 1.9010e-02
1280 5.7284e-15 1.8831e-14 9.5449e-11 3.1557e-07 1.8210e-02
1281 5.7284e-15 1.8497e-14 9.4347e-11 3.1415e-07 1.7387e-02
1282 5.7284e-15 1.7881e-14 9.3817e-11 3.1293e-07 1.6680e-02
1283 5.7284e-15 1.7310e-14 9.2828e-11 3.1030e-07 1.5904e-02
1284 5.7284e-15 1.5775e-14 9.1821e-11 3.0835e-07 1.5277e-02
1285 5.7284e-15 1.4370e-14 9.0589e-11 3.0408e-07 1.4549e-02
1286 5.7284e-15 1.4127e-14 9.0146e-11 2.9984e-07 1.3992e-02
1287 5.7284e-15 1.3925e-14 8.9375e-11 2.9868e-07 1.3310e-02
1288 5.7284e-15 1.3307e-14 8.7313e-11 2.9722e-07 1.2815e-02
1289 5.7284e-15 1.2029e-14 8.6348e-11 2.9330e-07 1.2179e-02
1290 5.7284e-15 1.1739e-14 8.5899e-11 2.9011e-07 1.1737e-02
1291 5.7284e-15 1.1621e-14 8.4484e-11 2.8716e-07 1.1144e-02
1292 5.7284e-15 1.0766e-14 8.3757e-11 2.8329e-07 1.0749e-02
1293 5.7284e-15 9.8908e-15 8.2611e-11 2.7208e-07 1.0200e-02
1294 5.7284e-15 9.3202e-15 8.1944e-11 2.6989e-07 9.8437e-03
1295 5.7284e-15 8.9439e-15 8.0162e-11 2.6062e-07 9.3365e-03
1296 5.7284e-15 8.7405e-15 7.6908e-11 2.5508e-07 9.0149e-03
1297 5.7284e-15 8.6220e-15 7.3823e-11 2.4475e-07 8.5478e-03
1298 5.7284e-15 7.7176e-15 7.0848e-11 2.3331e-07 8.2559e-03
1299 5.7284e-15 7.4685e-15 6.9859e-11 2.2581e-07 7.8273e-03
1300 5.7284e-15 7.4091e-15 6.7820e-11 2.1490e-07 7.5609e-03
1301 5.7284e-15 6.5686e-15 6.6043e-11 2.0602e-07 7.1689e-03
1302 5.7284e-15 6.5205e-15 6.3233e-11 1.9952e-07 6.9245e-03
1303 5.7284e-15 6.0725e-15 6.0812e-11 1.7979e-07 6.5674e-03
1304 5.7284e-15 5.9687e-15 5.6687e-11 1.7885e-07 6.3419e-03
1305 5.7284e-15 5.8967e-15 5.6217e-11 1.7066e-07 6.0178e-03
1306 5.7284e-15 5.8967e-15 5.3763e-11 1.6325e-07 5.8085e-03
1307 5.7284e-15 5.8967e-15 4.9482e-11 1.5344e-07 5.5157e-03
1308 5.7284e-15 5.8967e-15 4.7433e-11 1.4614e-07 5.3202e-03
1309 5.7284e-15 5.8967e-15 4.3974e-11 1.3744e-07 5.0568e-03
1310 5.7284e-15 5.8967e-15 4.1859e-11 1.2701e-07 4.8732e-03
1311 5.7284e-15 5.8967e-15 4.0542e-11 1.2513e-07 4.6375e-03
1312 5.7284e-15 5.8967e-15 3.8492e-11 1.2091e-07 4.4641e-03
1313 5.7284e-15 5.8967e-15 3.6553e-11 1.1760e-07 4.2543e-03
1314 5.7284e-15 5.8967e-15 3.5062e-11 1.1607e-07 4.0896e-03
1315 5.7284e-15 5.8967e-15 3.3449e-11 1.0772e-07 3.9040e-03
1316 5.7284e-15 5.8967e-15 3.0700e-11 1.0213e-07 3.7469e-03
1317 5.7284e-15 5.8967e-15 3.0253e-11 9.4227e-08 3.5839e-03
1318 5.7284e-15 5.8967e-15 2.7952e-11 9.0601e-08 3.4333e-03
1319 5.7284e-15 5.8967e-15 2.5471e-11 8.8824e-08 3.2912e-03
1320 5.7284e-15 5.8967e-15 2.4785e-11 8.2997e-08 3.1463e-03
1321 5.7284e-15 5.8967e-15 2.3735e-11 7.9372e-08 3.0237e-03
1322 5.7284e-15 5.8967e-15 2.3091e-11 7.5664e-08 2.8836e-03
1323 5.7284e-15 5.8967e-15 2.1609e-11 7.1762e-08 2.7790e-03
1324 5.7284e-15 5.8967e-15 1.9965e-11 6.9597e-08 2.6433e-03
1325 5.7284e-15 5.8967e-15 1.8715e-11 6.1507e-08 2.5553e-03
1326 5.7284e-15 5.8967e-15 1.8308e-11 5.8703e-08 2.4234e-03
1327 5.7284e-15 5.8967e-15 1.8137e-11 5.8237e-08 2.3506e-03
1328 5.7284e-15 5.8967e-15 1.6217e-11 5.4751e-08 2.2222e-03
1329 5.7284e-15 5.8967e-15 1.5861e-11 5.3366e-08 2.1634e-03
1330 5.7284e-15 5.8967e-15 1.4586e-11 5.0738e-08 2.0381e-03
1331 5.7284e-15 5.8967e-15 1.4515e-11 4.6488e-08 1.9920e-03
1332 5.7284e-15 5.8967e-15 1.3879e-11 4.5502e-08 1.8696e-03
1333 5.7284e-15 5.8967e-15 1.3598e-11 4.3191e-08 1.8352e-03
1334 5.7284e-15 5.8967e-15 1.3331e-11 4.1883e-08 1.7155e-03
1335 5.7284e-15 5.8967e-15 1.2810e-11 4.0187e-08 1.6917e-03
1336 5.7284e-15 5.8967e-15 1.2090e-11 3.8458e-08 1.5744e-03
1337 5.7284e-15 5.8967e-15 1.1419e-11 3.5666e-08 1.5602e-03
1338 5.7284e-15 5.8967e-15 1.0387e-11 3.4491e-08 1.4453e-03
1339 5.7284e-15 5.8967e-15 1.0229e-11 3.1684e-08 1.4399e-03
1340 5.7284e-15 5.8967e-15 9.8768e-12 2.9410e-08 1.3296e-03
1341 5.7284e-15 5.8967e-15 9.4571e-12 2.8113e-08 1.3272e-03
1342 5.7284e-15 5.8967e-15 8.5602e-12 2.6445e-08 1.2285e-03
1343 5.7284e-15 5.8967e-15 7.8938e-12 2.4797e-08 1.2191e-03
1344 5.7284e-15 5.8967e-15 7.6444e-12 2.4084e-08 1.1359e-03
1345 5.7284e-15 5.8967e-15 7.2441e-12 2.3191e-08 1.1202e-03
1346 5.7284e-15 5.8967e-15 7.0128e-12 2.1292e-08 1.0509e-03
1347 5.7284e-15 5.8967e-15 6.6069e-12 2.1128e-08 1.0296e-03
1348 5.7284e-15 5.8967e-15 6.1682e-12 2.0605e-08 9.7295e-04
1349 5.7284e-15 5.8967e-15 6.0936e-12 1.9630e-08 9.4668e-04
1350 5.7284e-15 5.8967e-15 5.6612e-12 1.8359e-08 9.0142e-04
1351 5.7284e-15 5.8967e-15 5.5459e-12 1.6823e-08 8.7076e-04
1352 5.7284e-15 5.8967e-15 5.0125e-12 1.6243e-08 8.3575e-04
1353 5.7284e-15 5.8967e-15 4.7523e-12 1.5042e-08 8.0124e-04
1354 5.7284e-15 5.8967e-15 4.4291e-12 1.4395e-08 7.7544e-04
1355 5.7284e-15 5.8967e-15 4.2114e-12 1.3149e-08 7.3756e-04
1356 5.7284e-15 5.8967e-15 4.1939e-12 1.2433e-08 7.2002e-04
1357 5.7284e-15 5.8967e-15 3.8449e-12 1.1808e-08 6.7922e-04
1358 5.7284e-15 5.8967e-15 3.4318e-12 1.1397e-08 6.6907e-04
1359 5.7284e-15 5.8967e-15 3.3151e-12 1.1110e-08 6.2576e-04
1360 5.7284e-15 5.8967e-15 3.1103e-12 1.0524e-08 6.2221e-04
1361 5.7284e-15 5.8967e-15 3.0508e-12 9.6929e-09 5.7909e-04
1362 5.7284e-15 5.8967e-15 2.9359e-12 9.4844e-09 5.7676e-04
1363 5.7284e-15 5.8967e-15 2.5688e-12 8.9003e-09 5.3939e-04
1364 5.7284e-15 5.8967e-15 2.4422e-12 8.2020e-09 5.3184e-04
1365 5.7284e-15 5.8967e-15 2.3930e-12 8.0547e-09 5.0281e-04
1366 5.7284e-15 5.8967e-15 2.2771e-12 7.7977e-09 4.9064e-04
1367 5.7284e-15 5.8967e-15 2.2137e-12 7.4460e-09 4.6909e-04
1368 5.7284e-15 5.8967e-15 2.1197e-12 7.3433e-09 4.5285e-04
1369 5.7284e-15 5.8967e-15 1.9546e-12 6.8527e-09 4.3800e-04
1370 5.7284e-15 5.8967e-15 1.8842e-12 6.3696e-09 4.1816e-04
1371 5.7284e-15 5.8967e-15 1.7477e-12 6.1259e-09 4.0929e-04
1372 5.7284e-15 5.8967e-15 1.7350e-12 5.4233e-09 3.8632e-04
1373 5.7284e-15 5.8967e-15 1.6287e-12 5.3282e-09 3.8279e-04
1374 5.7284e-15 5.8967e-15 1.4447e-12 4.9485e-09 3.5829e-04
1375 5.7284e-15 5.8967e-15 1.3275e-12 4.7568e-09 3.5707e-04
1376 5.7284e-15 5.8967e-15 1.2645e-12 4.5984e-09 3.3563e-04
1377 5.7284e-15 5.8967e-15 1.2110e-12 4.3174e-09 3.3019e-04
1378 5.7284e-15 5.8967e-15 1.1169e-12 4.0589e-09 3.1466e-04
1379 5.7284e-15 5.8967e-15 1.0892e-12 3.7347e-09 3.0549e-04
1380 5.7284e-15 5.8967e-15 1.0732e-12 3.4774e-09 2.9523e-04
1381 5.7284e-15 5.8967e-15 1.0097e-12 3.1864e-09 2.8277e-04
1382 5.7284e-15 5.8967e-15 9.7082e-13 3.1273e-09 2.7722e-04
1383 5.7284e-15 5.8967e-15 8.6995e-13 2.9002e-09 2.6186e-04
1384 5.7284e-15 5.8967e-15 8.3139e-13 2.8269e-09 2.6052e-04
1385 5.7284e-15 5.8967e-15 7.9622e-13 2.7366e-09 2.4500e-04
1386 5.7284e-15 5.8967e-15 7.8598e-13 2.5410e-09 2.4261e-04
1387 5.7284e-15 5.8967e-15 7.2337e-13 2.2953e-09 2.3059e-04
1388 5.7284e-15 5.8967e-15 6.9760e-13 2.1821e-09 2.2488e-04
1389 5.7284e-15 5.8967e-15 6.3587e-13 2.1412e-09 2.1718e-04
1390 5.7284e-15 5.8967e-15 6.0865e-13 1.9829e-09 2.0854e-04
1391 5.7284e-15 5.8967e-15 5.5629e-13 1.9006e-09 2.0469e-04
1392 5.7284e-15 5.8967e-15 4.9467e-13 1.7474e-09 1.9348e-04
1393 5.7284e-15 5.8967e-15 4.5265e-13 1.6381e-09 1.9306e-04
1394 5.7284e-15 5.8967e-15 4.4449e-13 1.5484e-09 1.8221e-04
1395 5.7284e-15 5.8967e-15 4.2448e-13 1.5042e-09 1.7958e-04
1396 5.7284e-15 5.8967e-15 4.0738e-13 1.3940e-09 1.7209e-04
1397 5.7284e-15 5.8967e-15 3.9888e-13 1.3690e-09 1.6675e-04
1398 5.7284e-15 5.8967e-15 3.6722e-13 1.2597e-09 1.6263e-04
1399 5.7284e-15 5.8967e-15 3.6163e-13 1.1738e-09 1.5490e-04
1400 5.7284e-15 5.8967e-15 3.3280e-13 1.1128e-09 1.5378e-04
1401 5.7284e-15 5.8967e-15 3.2538e-13 1.0901e-09 1.4550e-04
1402 5.7284e-15 5.8967e-15 2.9739e-13 1.0701e-09 1.4395e-04
1403 5.7284e-15 5.8967e-15 2.9289e-13 1.0150e-09 1.3774e-04
1404 5.7284e-15 5.8967e-15 2.6575e-13 9.3657e-10 1.3383e-04
1405 5.7284e-15 5.8967e-15 2.5189e-13 9.0222e-10 1.3047e-04
1406 5.7284e-15 5.8967e-15 2.4001e-13 8.6375e-10 1.2447e-04
1407 5.7284e-15 5.8967e-15 2.3770e-13 8.5407e-10 1.2365e-04
1408 5.7284e-15 5.8967e-15 2.2318e-13 8.0807e-10 1.1724e-04
1409 5.7284e-15 5.8967e-15 2.1069e-13 7.5896e-10 1.1581e-04
1410 5.7284e-15 5.8967e-15 1.9249e-13 6.9382e-10 1.1122e-04
1411 5.7284e-15 5.8967e-15 1.8256e-13 6.6923e-10 1.0779e-04
1412 5.7284e-15 5.8967e-15 1.6447e-13 6.1446e-10 1.0555e-04
1413 5.7284e-15 5.8967e-15 1.6371e-13 5.8380e-10 1.0037e-04
1414 5.7284e-15 5.8967e-15 1.6042e-13 5.4536e-10 1.0022e-04
1415 5.7284e-15 5.8967e-15 1.4859e-13 5.3928e-10 9.5196e-05
1416 5.7284e-15 5.8967e-15 1.3528e-13 5.0869e-10 9.3499e-05
1417 5.7284e-15 5.8967e-15 1.2450e-13 4.9036e-10 9.0461e-05
1418 5.7284e-15 5.8967e-15 1.2379e-13 4.4421e-10 8.7133e-05
1419 5.7284e-15 5.8967e-15 1.2233e-13 3.9496e-10 8.5996e-05
1420 5.7284e-15 5.8967e-15 1.1685e-13 3.7900e-10 8.1782e-05
1421 5.7284e-15 5.8967e-15 1.0548e-13 3.6022e-10 8.1236e-05
1422 5.7284e-15 5.8967e-15 9.6049e-14 3.5232e-10 7.7804e-05
1423 5.7284e-15 5.8967e-15 9.0298e-14 3.3194e-10 7.5773e-05
1424 5.7284e-15 5.8967e-15 8.5249e-14 3.1092e-10 7.4045e-05
1425 5.7284e-15 5.8967e-15 7.7254e-14 3.0580e-10 7.0714e-05
1426 5.7284e-15 5.8967e-15 7.3751e-14 2.7450e-10 7.0493e-05
1427 5.7284e-15 5.8967e-15 7.1203e-14 2.6847e-10 6.7135e-05
1428 5.7284e-15 5.8967e-15 6.9857e-14 2.4389e-10 6.6029e-05
1429 5.7284e-15 5.8967e-15 6.6275e-14 2.3644e-10 6.3958e-05
1430 5.7284e-15 5.8967e-15 6.4339e-14 2.2644e-10 6.1692e-05
1431 5.7284e-15 5.8967e-15 5.8586e-14 2.1317e-10 6.0953e-05
1432 5.7284e-15 5.8967e-15 5.1843e-14 1.9807e-10 5.8109e-05
1433 5.7284e-15 5.8967e-15 5.0358e-14 1.9118e-10 5.7679e-05
1434 5.7284e-15 5.8967e-15 4.9469e-14 1.7297e-10 5.5418e-05
1435 5.7284e-15 5.8967e-15 4.7481e-14 1.5735e-10 5.3968e-05
1436 5.7284e-15 5.8967e-15 4.3995e-14 1.5341e-10 5.2870e-05
1437 5.7284e-15 5.8967e-15 4.1575e-14 1.4593e-10 5.0539e-05
1438 5.7284e-15 5.8967e-15 4.0637e-14 1.3864e-10 5.0458e-05
1439 5.7284e-15 5.8967e-15 3.8222e-14 1.3045e-10 4.8174e-05
1440 5.7284e-15 5.8967e-15 3.4912e-14 1.2868e-10 4.7374e-05
1441 5.7284e-15 5.8967e-15 3.3489e-14 1.1878e-10 4.6012e-05
1442 5.7284e-15 5.8967e-15 2.9803e-14 1.1227e-10 4.4455e-05
1443 5.7284e-15 5.8967e-15 2.8358e-14 1.0286e-10 4.3966e-05
1444 5.7284e-15 5.8967e-15 2.7836e-14 9.9220e-11 4.2030e-05
1445 5.7284e-15 5.8967e-15 2.6387e-14 9.4719e-11 4.1767e-05
1446 5.7284e-15 5.8967e-15 2.5643e-14 9.1031e-11 4.0198e-05
1447 5.7284e-15 5.8967e-15 2.3521e-14 8.6480e-11 3.9294e-05
1448 5.7284e-15 5.8967e-15 2.2529e-14 7.8362e-11 3.8466e-05
1449 5.7284e-15 5.8967e-15 2.0423e-14 7.2019e-11 3.7024e-05
1450 5.7284e-15 5.8967e-15 1.9006e-14 6.9975e-11 3.6829e-05
1451 5.7284e-15 5.8967e-15 1.8204e-14 6.9661e-11 3.5282e-05
1452 5.7284e-15 5.8967e-15 1.7218e-14 6.6136e-11 3.4943e-05
1453 5.7284e-15 5.8967e-15 1.6676e-14 6.2809e-11 3.3823e-05
1454 5.7284e-15 5.8967e-15 1.6385e-14 6.0317e-11 3.3038e-05
1455 5.7284e-15 5.8967e-15 1.5609e-14 5.7201e-11 3.2447e-05
1456 5.7284e-15 5.8967e-15 1.4517e-14 5.3160e-11 3.1299e-05
1457 5.7284e-15 5.8967e-15 1.3410e-14 5.0545e-11 3.1151e-05
1458 5.7284e-15 5.8967e-15 1.3061e-14 4.8710e-11 2.9932e-05
1459 5.7284e-15 5.8967e-15 1.1426e-14 4.6214e-11 2.9715e-05
1460 5.7284e-15 5.8967e-15 1.0216e-14 4.4625e-11 2.8787e-05
1461 5.7284e-15 5.8967e-15 1.0097e-14 4.3302e-11 2.8274e-05
1462 5.7284e-15 5.8967e-15 9.5331e-15 4.1234e-11 2.7713e-05
1463 5.7284e-15 5.8967e-15 9.5168e-15 3.8668e-11 2.7098e-05
1464 5.7284e-15 5.8967e-15 9.2480e-15 3.7532e-11 2.7087e-05
1465 5.7284e-15 5.8967e-15 8.0085e-15 3.6430e-11 2.7085e-05
1466 5.7284e-15 5.8967e-15 6.9786e-15 3.4765e-11 2.7051e-05
1467 5.7284e-15 5.8967e-15 6.1084e-15 3.2308e-11 2.7049e-05
1468 5.7284e-15 5.8967e-15 6.0168e-15 2.9081e-11 2.6990e-05
1469 5.7284e-15 5.8967e-15 5.6727e-15 2.6507e-11 2.6988e-05
1470 5.7284e-15 5.8967e-15 5.5215e-15 2.5671e-11 2.6968e-05
1471 5.7284e-15 5.8967e-15 5.5215e-15 2.4518e-11 2.6906e-05
1472 5.7284e-15 5.8967e-15 5.5215e-15 2.3380e-11 2.6905e-05
1473 5.7284e-15 5.8967e-15 5.5215e-15 2.2252e-11 2.6799e-05
1474 5.7284e-15 5.8967e-15 5.5215e-15 2.0170e-11 2.6798e-05
1475 5.7284e-15 5.8967e-15 5.5215e-15 1.9425e-11 2.6707e-05
1476 5.7284e-15 5.8967e-15 5.5215e-15 1.8186e-11 2.6673e-05
1477 5.7284e-15 5.8967e-15 5.5215e-15 1.7455e-11 2.6667e-05
1478 5.7284e-15 5.8967e-15 5.5215e-15 1.6162e-11 2.6527e-05
1479 5.7284e-15 5.8967e-15 5.5215e-15 1.5595e-11 2.6514e-05
1480 5.7284e-15 5.8967e-15 5.5215e-15 1.4992e-11 2.6362e-05
1481 5.7284e-15 5.8967e-15 5.5215e-15 1.4384e-11 2.6340e-05
1482 5.7284e-15 5.8967e-15 5.5215e-15 1.3901e-11 2.6333e-05
1483 5.7284e-15 5.8967e-15 5.5215e-15 1.3161e-11 2.6332e-05
1484 5.7284e-15 5.8967e-15 5.5215e-15 1.2772e-11 2.6332e-05
1485 5.7284e-15 5.8967e-15 5.5215e-15 1.1777e-11 2.6330e-05
1486 5.7284e-15 5.8967e-15 5.5215e-15 1.1648e-11 2.6330e-05
1487 5.7284e-15 5.8967e-15 5.5215e-15 1.0923e-11 2.6328e-05
1488 5.7284e-15 5.8967e-15 5.5215e-15 1.0213e-11 2.6326e-05
1489 5.7284e-15 5.8967e-15 5.5215e-15 9.0639e-12 2.6325e-05
1490 5.7284e-15 5.8967e-15 5.5215e-15 8.7383e-12 2.6322e-05
1491 5.7284e-15 5.8967e-15 5.5215e-15 8.6736e-12 2.6320e-05
1492 5.7284e-15 5.8967e-15 5.5215e-15 8.4874e-12 2.6319e-05
1493 5.7284e-15 5.8967e-15 5.5215e-15 7.7641e-12 2.6316e-05
1494 5.7284e-15 5.8967e-15 5.5215e-15 7.7081e-12 2.6314e-05
1495 5.7284e-15 5.8967e-15 5.5215e-15 7.4522e-12 2.6312e-05
1496 5.7284e-15 5.8967e-15 5.5215e-15 7.2020e-12 2.6311e-05
1497 5.7284e-15 5.8967e-15 5.5215e-15 6.5336e-12 2.6310e-05
1498 5.7284e-15 5.8967e-15 5.5215e-15 6.2417e-12 2.6309e-05
1499 5.7284e-15 5.8967e-15 5.5215e-15 6.1246e-12 2.6307e-05
1500 5.7284e-15 5.8967e-15 5.5215e-15 5.5346e-12 2.6305e-05
1501 5.7284e-15 5.8967e-15 5.5215e-15 5.3697e-12 2.6303e-05
1502 5.7284e-15 5.8967e-15 5.5215e-15 5.0505e-12 2.6301e-05
1503 5.7284e-15 5.8967e-15 5.5215e-15 4.7467e-12 2.6299e-05
1504 5.7284e-15 5.8967e-15 5.5215e-15 4.6651e-12 2.6296e-05
1505 5.7284e-15 5.8967e-15 5.5215e-15 4.5837e-12 2.6291e-05
1506 5.7284e-15 5.8967e-15 5.5215e-15 4.2986e-12 2.6285e-05
1507 5.7284e-15 5.8967e-15 5.5215e-15 4.0323e-12 2.6283e-05
1508 5.7284e-15 5.8967e-15 5.5215e-15 3.7737e-12 2.6273e-05
1509 5.7284e-15 5.8967e-15 5.5215e-15 3.7645e-12 2.6267e-05
1510 5.7284e-15 5.8967e-15 5.5215e-15 3.5847e-12 2.6260e-05
1511 5.7284e-15 5.8967e-15 5.5215e-15 3.4587e-12 2.6247e-05
1512 5.7284e-15 5.8967e-15 5.5215e-15 3.3281e-12 2.6243e-05
1513 5.7284e-15 5.8967e-15 5.5215e-15 3.1015e-12 2.6223e-05
1514 5.7284e-15 5.8967e-15 5.5215e-15 2.9805e-12 2.6222e-05
1515 5.7284e-15 5.8967e-15 5.5215e-15 2.9004e-12 2.6197e-05
1516 5.7284e-15 5.8967e-15 5.5215e-15 2.8809e-12 2.6196e-05
1517 5.7284e-15 5.8967e-15 5.5215e-15 2.8260e-12 2.6182e-05
1518 5.7284e-15 5.8967e-15 5.5215e-15 2.6965e-12 2.6167e-05
1519 5.7284e-15 5.8967e-15 5.5215e-15 2.6588e-12 2.6166e-05
1520 5.7284e-15 5.8967e-15 5.5215e-15 2.5678e-12 2.6146e-05
1521 5.7284e-15 5.8967e-15 5.5215e-15 2.5103e-12 2.6133e-05
1522 5.7284e-15 5.8967e-15 5.5215e-15 2.4835e-12 2.6133e-05
1523 5.7284e-15 5.8967e-15 5.5215e-15 2.2957e-12 2.6097e-05
1524 5.7284e-15 5.8967e-15 5.5215e-15 2.2862e-12 2.6093e-05
1525 5.7284e-15 5.8967e-15 5.5215e-15 2.2553e-12 2.6059e-05
1526 5.7284e-15 5.8967e-15 5.5215e-15 2.1074e-12 2.6048e-05
1527 5.7284e-15 5.8967e-15 5.5215e-15 2.0910e-12 2.6019e-05
1528 5.7284e-15 5.8967e-15 5.5215e-15 2.0571e-12 2.5997e-05
1529 5.7284e-15 5.8967e-15 5.5215e-15 2.0060e-12 2.5986e-05
1530 5.7284e-15 5.8967e-15 5.5215e-15 1.9492e-12 2.5977e-05
1531 5.7284e-15 5.8967e-15 5.5215e-15 1.9270e-12 2.5941e-05
1532 5.7284e-15 5.8967e-15 5.5215e-15 1.8459e-12 2.5935e-05
1533 5.7284e-15 5.8967e-15 5.5215e-15 1.8141e-12 2.5933e-05
1534 5.7284e-15 5.8967e-15 5.5215e-15 1.7958e-12 2.5891e-05
1535 5.7284e-15 5.8967e-15 5.5215e-15 1.7686e-12 2.5880e-05
1536 5.7284e-15 5.8967e-15 5.5215e-15 1.6969e-12 2.5848e-05
1537 5.7284e-15 5.8967e-15 5.5215e-15 1.6278e-12 2.5813e-05
1538 5.7284e-15 5.8967e-15 5.5215e-15 1.5797e-12 2.5805e-05
1539 5.7284e-15 5.8967e-15 5.5215e-15 1.5428e-12 2.5785e-05
1540 5.7284e-15 5.8967e-15 5.5215e-15 1.5308e-12 2.5778e-05
1541 5.7284e-15 5.8967e-15 5.5215e-15 1.5231e-12 2.5768e-05
1542 5.7284e-15 5.8967e-15 5.5215e-15 1.4528e-12 2.5763e-05
1543 5.7284e-15 5.8967e-15 5.5215e-15 1.4311e-12 2.5742e-05
1544 5.7284e-15 5.8967e-15 5.5215e-15 1.4162e-12 2.5723e-05
1545 5.7284e-15 5.8967e-15 5.5215e-15 1.4050e-12 2.5719e-05
1546 5.7284e-15 5.8967e-15 5.5215e-15 1.3862e-12 2.5718e-05
1547 5.7284e-15 5.8967e-15 5.5215e-15 1.3210e-12 2.5713e-05
1548 5.7284e-15 5.8967e-15 5.5215e-15 1.3113e-12 2.5711e-05
1549 5.7284e-15 5.8967e-15 5.5215e-15 1.2688e-12 2.5703e-05
1550 5.7284e-15 5.8967e-15 5.5215e-15 1.2443e-12 2.5700e-05
1551 5.7284e-15 5.8967e-15 5.5215e-15 1.2259e-12 2.5698e-05
1552 5.7284e-15 5.8967e-15 5.5215e-15 1.2094e-12 2.5685e-05
1553 5.7284e-15 5.8967e-15 5.5215e-15 1.1794e-12 2.5682e-05
1554 5.7284e-15 5.8967e-15 5.5215e-15 1.1387e-12 2.5678e-05
1555 5.7284e-15 5.8967e-15 5.5215e-15 1.1182e-12 2.5666e-05
1556 5.7284e-15 5.8967e-15 5.5215e-15 1.0803e-12 2.5664e-05
1557 5.7284e-15 5.8967e-15 5.5215e-15 1.0668e-12 2.5650e-05
1558 5.7284e-15 5.8967e-15 5.5215e-15 1.0487e-12 2.5647e-05
1559 5.7284e-15 5.8967e-15 5.5215e-15 1.0368e-12 2.5643e-05
1560 5.7284e-15 5.8967e-15 5.5215e-15 1.0030e-12 2.5621e-05
1561 5.7284e-15 5.8967e-15 5.5215e-15 9.6511e-13 2.5618e-05
1562 5.7284e-15 5.8967e-15 5.5215e-15 9.5938e-13 2.5605e-05
1563 5.7284e-15 5.8967e-15 5.5215e-15 9.4145e-13 2.5600e-05
1564 5.7284e-15 5.8967e-15 5.5215e-15 9.3959e-13 2.5591e-05
1565 5.7284e-15 5.8967e-15 5.5215e-15 9.2820e-13 2.5586e-05
1566 5.7284e-15 5.8967e-15 5.5215e-15 8.7947e-13 2.5580e-05
1567 5.7284e-15 5.8967e-15 5.5215e-15 8.7596e-13 2.5567e-05
1568 5.7284e-15 5.8967e-15 5.5215e-15 8.4570e-13 2.5561e-05
1569 5.7284e-15 5.8967e-15 5.5215e-15 8.3320e-13 2.5559e-05
1570 5.7284e-15 5.8967e-15 5.5215e-15 8.2338e-13 2.5553e-05
1571 5.7284e-15 5.8967e-15 5.5215e-15 8.0597e-13 2.5548e-05
1572 5.7284e-15 5.8967e-15 5.5215e-15 7.9537e-13 2.5545e-05
1573 5.7284e-15 5.8967e-15 5.5215e-15 7.8861e-13 2.5533e-05
1574 5.7284e-15 5.8967e-15 5.5215e-15 7.7024e-13 2.5533e-05
1575 5.7284e-15 5.8967e-15 5.5215e-15 7.5829e-13 2.5524e-05
1576 5.7284e-15 5.8967e-15 5.5215e-15 7.4635e-13 2.5524e-05
1577 5.7284e-15 5.8967e-15 5.5215e-15 7.3600e-13 2.5519e-05
1578 5.7284e-15 5.8967e-15 5.5215e-15 7.1927e-13 2.5519e-05
1579 5.7284e-15 5.8967e-15 5.5215e-15 7.0465e-13 2.5503e-05
1580 5.7284e-15 5.8967e-15 5.5215e-15 6.8734e-13 2.5490e-05
1581 5.7284e-15 5.8967e-15 5.5215e-15 6.6914e-13 2.5457e-05
1582 5.7284e-15 5.8967e-15 5.5215e-15 6.5261e-13 2.5416e-05
1583 5.7284e-15 5.8967e-15 5.5215e-15 6.3754e-13 2.5416e-05
1584 5.7284e-15 5.8967e-15 5.5215e-15 6.2724e-13 2.5350e-05
1585 5.7284e-15 5.8967e-15 5.5215e-15 6.0390e-13 2.5348e-05
1586 5.7284e-15 5.8967e-15 5.5215e-15 5.9471e-13 2.5343e-05
1587 5.7284e-15 5.8967e-15 5.5215e-15 5.8313e-13 2.5336e-05
1588 5.7284e-15 5.8967e-15 5.5215e-15 5.7300e-13 2.5332e-05
1589 5.7284e-15 5.8967e-15 5.5215e-15 5.5998e-13 2.5330e-05
1590 5.7284e-15 5.8967e-15 5.5215e-15 5.5337e-13 2.5327e-05
1591 5.7284e-15 5.8967e-15 5.5215e-15 5.3710e-13 2.5326e-05
1592 5.7284e-15 5.8967e-15 5.5215e-15 5.3491e-13 2.5315e-05
1593 5.7284e-15 5.8967e-15 5.5215e-15 5.2053e-13 2.5301e-05
1594 5.7284e-15 5.8967e-15 5.5215e-15 5.0971e-13 2.5284e-05
1595 5.7284e-15 5.8967e-15 5.5215e-15 5.0562e-13 2.5267e-05
1596 5.7284e-15 5.8967e-15 5.5215e-15 5.0019e-13 2.5244e-05
1597 5.7284e-15 5.8967e-15 5.5215e-15 4.9881e-13 2.5235e-05
1598 5.7284e-15 5.8967e-15 5.5215e-15 4.8876e-13 2.5232e-05
1599 5.7284e-15 5.8967e-15 5.5215e-15 4.8254e-13 2.5223e-05
1600 5.7284e-15 5.8967e-15 5.5215e-15 4.7510e-13 2.5197e-05
1601 5.7284e-15 5.8967e-15 5.5215e-15 4.5936e-13 2.5195e-05
1602 5.7284e-15 5.8967e-15 5.5215e-15 4.5564e-13 2.5172e-05
1603 5.7284e-15 5.8967e-15 5.5215e-15 4.3900e-13 2.5142e-05
1604 5.7284e-15 5.8967e-15 5.5215e-15 4.3582e-13 2.5136e-05
1605 5.7284e-15 5.8967e-15 5.5215e-15 4.3480e-13 2.5123e-05
1606 5.7284e-15 5.8967e-15 5.5215e-15 4.2987e-13 2.5112e-05
1607 5.7284e-15 5.8967e-15 5.5215e-15 4.1915e-13 2.5099e-05
1608 5.7284e-15 5.8967e-15 5.5215e-15 4.1563e-13 2.5068e-05
1609 5.7284e-15 5.8967e-15 5.5215e-15 4.1109e-13 2.5048e-05
1610 5.7284e-15 5.8967e-15 5.5215e-15 4.0252e-13 2.5044e-05
1611 5.7284e-15 5.8967e-15 5.5215e-15 3.9609e-13 2.5003e-05
1612 5.7284e-15 5.8967e-15 5.5215e-15 3.8979e-13 2.4992e-05
1613 5.7284e-15 5.8967e-15 5.5215e-15 3.8150e-13 2.4969e-05
1614 5.7284e-15 5.8967e-15 5.5215e-15 3.7237e-13 2.4953e-05
1615 5.7284e-15 5.8967e-15 5.5215e-15 3.7076e-13 2.4924e-05
1616 5.7284e-15 5.8967e-15 5.5215e-15 3.6783e-13 2.4906e-05
1617 5.7284e-15 5.8967e-15 5.5215e-15 3.6351e-13 2.4893e-05
1618 5.7284e-15 5.8967e-15 5.5215e-15 3.5954e-13 2.4887e-05
1619 5.7284e-15 5.8967e-15 5.5215e-15 3.5418e-13 2.4871e-05
1620 5.7284e-15 5.8967e-15 5.5215e-15 3.5067e-13 2.4862e-05
1621 5.7284e-15 5.8967e-15 5.5215e-15 3.4046e-13 2.4858e-05
1622 5.7284e-15 5.8967e-15 5.5215e-15 3.3726e-13 2.4812e-05
1623 5.7284e-15 5.8967e-15 5.5215e-15 3.3277e-13 2.4798e-05
1624 5.7284e-15 5.8967e-15 5.5215e-15 3.2787e-13 2.4764e-05
1625 5.7284e-15 5.8967e-15 5.5215e-15 3.2364e-13 2.4728e-05
1626 5.7284e-15 5.8967e-15 5.5215e-15 3.2211e-13 2.4717e-05
1627 5.7284e-15 5.8967e-15 5.5215e-15 3.1501e-13 2.4710e-05
1628 5.7284e-15 5.8967e-15 5.5215e-15 3.1265e-13 2.4703e-05
1629 5.7284e-15 5.8967e-15 5.5215e-15 3.0415e-13 2.4669e-05
1630 5.7284e-15 5.8967e-15 5.5215e-15 2.9885e-13 2.4641e-05
1631 5.7284e-15 5.8967e-15 5.5215e-15 2.9742e-13 2.4624e-05
1632 5.7284e-15 5.8967e-15 5.5215e-15 2.9074e-13 2.4602e-05
1633 5.7284e-15 5.8967e-15 5.5215e-15 2.9014e-13 2.4601e-05
1634 5.7284e-15 5.8967e-15 5.5215e-15 2.8440e-13 2.4576e-05
1635 5.7284e-15 5.8967e-15 5.5215e-15 2.8026e-13 2.4576e-05
1636 5.7284e-15 5.8967e-15 5.5215e-15 2.7670e-13 2.4497e-05
1637 5.7284e-15 5.8967e-15 5.5215e-15 2.7199e-13 2.4485e-05
1638 5.7284e-15 5.8967e-15 5.5215e-15 2.6914e-13 2.4484e-05
1639 5.7284e-15 5.8967e-15 5.5215e-15 2.6713e-13 2.4413e-05
1640 5.7284e-15 5.8967e-15 5.5215e-15 2.6066e-13 2.4393e-05
1641 5.7284e-15 5.8967e-15 5.5215e-15 2.5895e-13 2.4387e-05
1642 5.7284e-15 5.8967e-15 5.5215e-15 2.5586e-13 2.4386e-05
1643 5.7284e-15 5.8967e-15 5.5215e-15 2.5010e-13 2.4362e-05
1644 5.7284e-15 5.8967e-15 5.5215e-15 2.4629e-13 2.4349e-05
1645 5.7284e-15 5.8967e-15 5.5215e-15 2.4245e-13 2.4303e-05
1646 5.7284e-15 5.8967e-15 5.5215e-15 2.3976e-13 2.4272e-05
1647 5.7284e-15 5.8967e-15 5.5215e-15 2.3705e-13 2.4242e-05
1648 5.7284e-15 5.8967e-15 5.5215e-15 2.3172e-13 2.4234e-05
1649 5.7284e-15 5.8967e-15 5.5215e-15 2.2937e-13 2.4215e-05
1650 5.7284e-15 5.8967e-15 5.5215e-15 2.2644e-13 2.4155e-05
1651 5.7284e-15 5.8967e-15 5.5215e-15 2.2417e-13 2.4154e-05
1652 5.7284e-15 5.8967e-15 5.5215e-15 2.1981e-13 2.4128e-05
1653 5.7284e-15 5.8967e-15 5.5215e-15 2.1666e-13 2.4101e-05
1654 5.7284e-15 5.8967e-15 5.5215e-15 2.1502e-13 2.4080e-05
1655 5.7284e-15 5.8967e-15 5.5215e-15 2.1146e-13 2.4063e-05
1656 5.7284e-15 5.8967e-15 5.5215e-15 2.0995e-13 2.4050e-05
1657 5.7284e-15 5.8967e-15 5.5215e-15 2.0655e-13 2.4042e-05
1658 5.7284e-15 5.8967e-15 5.5215e-15 2.0520e-13 2.4035e-05
1659 5.7284e-15 5.8967e-15 5.5215e-15 2.0289e-13 2.3964e-05
1660 5.7284e-15 5.8967e-15 5.5215e-15 2.0174e-13 2.3957e-05
1661 5.7284e-15 5.8967e-15 5.5215e-15 1.9706e-13 2.3927e-05
1662 5.7284e-15 5.8967e-15 5.5215e-15 1.9667e-13 2.3914e-05
1663 5.7284e-15 5.8967e-15 5.5215e-15 1.9192e-13 2.3876e-05
1664 5.7284e-15 5.8967e-15 5.5215e-15 1.9077e-13 2.3872e-05
1665 5.7284e-15 5.8967e-15 5.5215e-15 1.8957e-13 2.3825e-05
1666 5.7284e-15 5.8967e-15 5.5215e-15 1.8574e-13 2.3791e-05
1667 5.7284e-15 5.8967e-15 5.5215e-15 1.8403e-13 2.3789e-05
1668 5.7284e-15 5.8967e-15 5.5215e-15 1.8300e-13 2.3756e-05
1669 5.7284e-15 5.8967e-15 5.5215e-15 1.8004e-13 2.3747e-05
1670 5.7284e-15 5.8967e-15 5.5215e-15 1.7668e-13 2.3708e-05
1671 5.7284e-15 5.8967e-15 5.5215e-15 1.7638e-13 2.3705e-05
1672 5.7284e-15 5.8967e-15 5.5215e-15 1.7514e-13 2.3683e-05
1673 5.7284e-15 5.8967e-15 5.5215e-15 1.7105e-13 2.3683e-05
1674 5.7284e-15 5.8967e-15 5.5215e-15 1.6746e-13 2.3668e-05
1675 5.7284e-15 5.8967e-15 5.5215e-15 1.6574e-13 2.3622e-05
1676 5.7284e-15 5.8967e-15 5.5215e-15 1.6456e-13 2.3545e-05
1677 5.7284e-15 5.8967e-15 5.5215e-15 1.6424e-13 2.3542e-05
1678 5.7284e-15 5.8967e-15 5.5215e-15 1.6084e-13 2.3539e-05
1679 5.7284e-15 5.8967e-15 5.5215e-15 1.5890e-13 2.3500e-05
1680 5.7284e-15 5.8967e-15 5.5215e-15 1.5692e-13 2.3484e-05
1681 5.7284e-15 5.8967e-15 5.5215e-15 1.5543e-13 2.3456e-05
1682 5.7284e-15 5.8967e-15 5.5215e-15 1.5314e-13 2.3440e-05
1683 5.7284e-15 5.8967e-15 5.5215e-15 1.5263e-13 2.3422e-05
1684 5.7284e-15 5.8967e-15 5.5215e-15 1.4934e-13 2.3401e-05
1685 5.7284e-15 5.8967e-15 5.5215e-15 1.4825e-13 2.3372e-05
1686 5.7284e-15 5.8967e-15 5.5215e-15 1.4632e-13 2.3325e-05
1687 5.7284e-15 5.8967e-15 5.5215e-15 1.4437e-13 2.3305e-05
1688 5.7284e-15 5.8967e-15 5.5215e-15 1.4345e-13 2.3301e-05
1689 5.7284e-15 5.8967e-15 5.5215e-15 1.4316e-13 2.3287e-05
1690 5.7284e-15 5.8967e-15 5.5215e-15 1.4064e-13 2.3281e-05
1691 5.7284e-15 5.8967e-15 5.5215e-15 1.3907e-13 2.3263e-05
1692 5.7284e-15 5.8967e-15 5.5215e-15 1.3850e-13 2.3202e-05
1693 5.7284e-15 5.8967e-15 5.5215e-15 1.3768e-13 2.3183e-05
1694 5.7284e-15 5.8967e-15 5.5215e-15 1.3662e-13 2.3134e-05
1695 5.7284e-15 5.8967e-15 5.5215e-15 1.3647e-13 2.3128e-05
1696 5.7284e-15 5.8967e-15 5.5215e-15 1.3528e-13 2.3124e-05
1697 5.7284e-15 5.8967e-15 5.5215e-15 1.3206e-13 2.3116e-05
1698 5.7284e-15 5.8967e-15 5.5215e-15 1.3093e-13 2.3074e-05
1699 5.7284e-15 5.8967e-15 5.5215e-15 1.3037e-13 2.3066e-05
1700 5.7284e-15 5.8967e-15 5.5215e-15 1.2866e-13 2.3029e-05
1701 5.7284e-15 5.8967e-15 5.5215e-15 1.2746e-13 2.2999e-05
1702 5.7284e-15 5.8967e-15 5.5215e-15 1.2662e-13 2.2959e-05
1703 5.7284e-15 5.8967e-15 5.5215e-15 1.2425e-13 2.2953e-05
1704 5.7284e-15 5.8967e-15 5.5215e-15 1.2328e-13 2.2941e-05
1705 5.7284e-15 5.8967e-15 5.5215e-15 1.2165e-13 2.2892e-05
1706 5.7284e-15 5.8967e-15 5.5215e-15 1.2117e-13 2.2877e-05
1707 5.7284e-15 5.8967e-15 5.5215e-15 1.1958e-13 2.2865e-05
1708 5.7284e-15 5.8967e-15 5.5215e-15 1.1896e-13 2.2851e-05
1709 5.7284e-15 5.8967e-15 5.5215e-15 1.1783e-13 2.2843e-05
1710 5.7284e-15 5.8967e-15 5.5215e-15 1.1568e-13 2.2828e-05
1711 5.7284e-15 5.8967e-15 5.5215e-15 1.1496e-13 2.2811e-05
1712 5.7284e-15 5.8967e-15 5.5215e-15 1.1346e-13 2.2763e-05
1713 5.7284e-15 5.8967e-15 5.5215e-15 1.1295e-13 2.2761e-05
1714 5.7284e-15 5.8967e-15 5.5215e-15 1.1181e-13 2.2737e-05
1715 5.7284e-15 5.8967e-15 5.5215e-15 1.1129e-13 2.2682e-05
1716 5.7284e-15 5.8967e-15 5.5215e-15 1.1028e-13 2.2670e-05
1717 5.7284e-15 5.8967e-15 5.5215e-15 1.0861e-13 2.2659e-05
1718 5.7284e-15 5.8967e-15 5.5215e-15 1.0848e-13 2.2654e-05
1719 5.7284e-15 5.8967e-15 5.5215e-15 1.0628e-13 2.2636e-05
1720 5.7284e-15 5.8967e-15 5.5215e-15 1.0538e-13 2.2629e-05
1721 5.7284e-15 5.8967e-15 5.5215e-15 1.0430e-13 2.2578e-05
1722 5.7284e-15 5.8967e-15 5.5215e-15 1.0366e-13 2.2573e-05
1723 5.7284e-15 5.8967e-15 5.5215e-15 1.0263e-13 2.2567e-05
1724 5.7284e-15 5.8967e-15 5.5215e-15 1.0124e-13 2.2538e-05
1725 5.7284e-15 5.8967e-15 5.5215e-15 1.0076e-13 2.2527e-05
1726 5.7284e-15 5.8967e-15 5.5215e-15 1.0017e-13 2.2488e-05
1727 5.7284e-15 5.8967e-15 5.5215e-15 9.9384e-14 2.2485e-05
1728 5.7284e-15 5.8967e-15 5.5215e-15 9.8890e-14 2.2484e-05
1729 5.7284e-15 5.8967e-15 5.5215e-15 9.8615e-14 2.2446e-05
1730 5.7284e-15 5.8967e-15 5.5215e-15 9.7462e-14 2.2442e-05
1731 5.7284e-15 5.8967e-15 5.5215e-15 9.6754e-14 2.2424e-05
1732 5.7284e-15 5.8967e-15 5.5215e-15 9.5711e-14 2.2416e-05
1733 5.7284e-15 5.8967e-15 5.5215e-15 9.5119e-14 2.2392e-05
1734 5.7284e-15 5.8967e-15 5.5215e-15 9.3780e-14 2.2376e-05
1735 5.7284e-15 5.8967e-15 5.5215e-15 9.3215e-14 2.2368e-05
1736 5.7284e-15 5.8967e-15 5.5215e-15 9.2748e-14 2.2359e-05
1737 5.7284e-15 5.8967e-15 5.5215e-15 9.1603e-14 2.2346e-05
1738 5.7284e-15 5.8967e-15 5.5215e-15 9.0960e-14 2.2341e-05
1739 5.7284e-15 5.8967e-15 5.5215e-15 9.0303e-14 2.2334e-05
1740 5.7284e-15 5.8967e-15 5.5215e-15 9.0072e-14 2.2297e-05
1741 5.7284e-15 5.8967e-15 5.5215e-15 8.9359e-14 2.2277e-05
1742 5.7284e-15 5.8967e-15 5.5215e-15 8.8375e-14 2.2231e-05
1743 5.7284e-15 5.8967e-15 5.5215e-15 8.7339e-14 2.2229e-05
1744 5.7284e-15 5.8967e-15 5.5215e-15 8.6842e-14 2.2203e-05
1745 5.7284e-15 5.8967e-15 5.5215e-15 8.6223e-14 2.2201e-05
1746 5.7284e-15 5.8967e-15 5.5215e-15 8.5769e-14 2.2130e-05
1747 5.7284e-15 5.8967e-15 5.5215e-15 8.5466e-14 2.2117e-05
1748 5.7284e-15 5.8967e-15 5.5215e-15 8.4544e-14 2.2108e-05
1749 5.7284e-15 5.8967e-15 5.5215e-15 8.4294e-14 2.2064e-05
1750 5.7284e-15 5.8967e-15 5.5215e-15 8.3757e-14 2.2018e-05
1751 5.7284e-15 5.8967e-15 5.5215e-15 8.2192e-14 2.2012e-05
1752 5.7284e-15 5.8967e-15 5.5215e-15 8.1972e-14 2.2005e-05
1753 5.7284e-15 5.8967e-15 5.5215e-15 8.1230e-14 2.1987e-05
1754 5.7284e-15 5.8967e-15 5.5215e-15 8.0763e-14 2.1950e-05
1755 5.7284e-15 5.8967e-15 5.5215e-15 8.0370e-14 2.1943e-05
1756 5.7284e-15 5.8967e-15 5.5215e-15 7.9627e-14 2.1916e-05
1757 5.7284e-15 5.8967e-15 5.5215e-15 7.8771e-14 2.1902e-05
1758 5.7284e-15 5.8967e-15 5.5215e-15 7.8314e-14 2.1858e-05
1759 5.7284e-15 5.8967e-15 5.5215e-15 7.8230e-14 2.1821e-05
1760 5.7284e-15 5.8967e-15 5.5215e-15 7.7172e-14 2.1820e-05
1761 5.7284e-15 5.8967e-15 5.5215e-15 7.6521e-14 2.1808e-05
1762 5.7284e-15 5.8967e-15 5.5215e-15 7.6208e-14 2.1787e-05
1763 5.7284e-15 5.8967e-15 5.5215e-15 7.5290e-14 2.1759e-05
1764 5.7284e-15 5.8967e-15 5.5215e-15 7.5102e-14 2.1736e-05
1765 5.7284e-15 5.8967e-15 5.5215e-15 7.4667e-14 2.1725e-05
1766 5.7284e-15 5.8967e-15 5.5215e-15 7.4048e-14 2.1717e-05
1767 5.7284e-15 5.8967e-15 5.5215e-15 7.3715e-14 2.1702e-05
1768 5.7284e-15 5.8967e-15 5.5215e-15 7.3368e-14 2.1690e-05
1769 5.7284e-15 5.8967e-15 5.5215e-15 7.2691e-14 2.1681e-05
1770 5.7284e-15 5.8967e-15 5.5215e-15 7.2171e-14 2.1675e-05
1771 5.7284e-15 5.8967e-15 5.5215e-15 7.1719e-14 2.1671e-05
1772 5.7284e-15 5.8967e-15 5.5215e-15 7.1528e-14 2.1669e-05
1773 5.7284e-15 5.8967e-15 5.5215e-15 7.0402e-14 2.1667e-05
1774 5.7284e-15 5.8967e-15 5.5215e-15 7.0144e-14 2.1665e-05
1775 5.7284e-15 5.8967e-15 5.5215e-15 6.9274e-14 2.1665e-05
1776 5.7284e-15 5.8967e-15 5.5215e-15 6.9195e-14 2.1663e-05
1777 5.7284e-15 5.8967e-15 5.5215e-15 6.8310e-14 2.1659e-05
1778 5.7284e-15 5.8967e-15 5.5215e-15 6.7751e-14 2.1653e-05
1779 5.7284e-15 5.8967e-15 5.5215e-15 6.7415e-14 2.1645e-05
1780 5.7284e-15 5.8967e-15 5.5215e-15 6.7128e-14 2.1634e-05
1781 5.7284e-15 5.8967e-15 5.5215e-15 6.6804e-14 2.1629e-05
1782 5.7284e-15 5.8967e-15 5.5215e-15 6.6294e-14 2.1619e-05
1783 5.7284e-15 5.8967e-15 5.5215e-15 6.5513e-14 2.1600e-05
1784 5.7284e-15 5.8967e-15 5.5215e-15 6.5119e-14 2.1599e-05
1785 5.7284e-15 5.8967e-15 5.5215e-15 6.4863e-14 2.1574e-05
1786 5.7284e-15 5.8967e-15 5.5215e-15 6.4500e-14 2.1544e-05
1787 5.7284e-15 5.8967e-15 5.5215e-15 6.4069e-14 2.1534e-05
1788 5.7284e-15 5.8967e-15 5.5215e-15 6.3742e-14 2.1509e-05
1789 5.7284e-15 5.8967e-15 5.5215e-15 6.3195e-14 2.1467e-05
1790 5.7284e-15 5.8967e-15 5.5215e-15 6.2926e-14 2.1438e-05
1791 5.7284e-15 5.8967e-15 5.5215e-15 6.2384e-14 2.1425e-05
1792 5.7284e-15 5.8967e-15 5.5215e-15 6.2179e-14 2.1419e-05
1793 5.7284e-15 5.8967e-15 5.5215e-15 6.1974e-14 2.1399e-05
1794 5.7284e-15 5.8967e-15 5.5215e-15 6.1591e-14 2.1398e-05
1795 5.7284e-15 5.8967e-15 5.5215e-15 6.1415e-14 2.1395e-05
1796 5.7284e-15 5.8967e-15 5.5215e-15 6.1116e-14 2.1365e-05
1797 5.7284e-15 5.8967e-15 5.5215e-15 6.0746e-14 2.1343e-05
1798 5.7284e-15 5.8967e-15 5.5215e-15 5.9783e-14 2.1305e-05
1799 5.7284e-15 5.8967e-15 5.5215e-15 5.9439e-14 2.1248e-05
1800 5.7284e-15 5.8967e-15 5.5215e-15 5.8736e-14 2.1239e-05
1801 5.7284e-15 5.8967e-15 5.5215e-15 5.8101e-14 2.1194e-05
1802 5.7284e-15 5.8967e-15 5.5215e-15 5.8031e-14 2.1166e-05
1803 5.7284e-15 5.8967e-15 5.5215e-15 5.7814e-14 2.1153e-05
1804 5.7284e-15 5.8967e-15 5.5215e-15 5.7665e-14 2.1147e-05
1805 5.7284e-15 5.8967e-15 5.5215e-15 5.7333e-14 2.1093e-05
1806 5.7284e-15 5.8967e-15 5.5215e-15 5.7025e-14 2.1091e-05
1807 5.7284e-15 5.8967e-15 5.5215e-15 5.6522e-14 2.1088e-05
1808 5.7284e-15 5.8967e-15 5.5215e-15 5.6034e-14 2.1083e-05
1809 5.7284e-15 5.8967e-15 5.5215e-15 5.5986e-14 2.1079e-05
1810 5.7284e-15 5.8967e-15 5.5215e-15 5.5446e-14 2.1064e-05
1811 5.7284e-15 5.8967e-15 5.5215e-15 5.4933e-14 2.1058e-05
1812 5.7284e-15 5.8967e-15 5.5215e-15 5.4819e-14 2.1056e-05
1813 5.7284e-15 5.8967e-15 5.5215e-15 5.4473e-14 2.1033e-05
1814 5.7284e-15 5.8967e-15 5.5215e-15 5.4204e-14 2.1023e-05
1815 5.7284e-15 5.8967e-15 5.5215e-15 5.3823e-14 2.1005e-05
1816 5.7284e-15 5.8967e-15 5.5215e-15 5.3738e-14 2.0996e-05
1817 5.7284e-15 5.8967e-15 5.5215e-15 5.3622e-14 2.0992e-05
1818 5.7284e-15 5.8967e-15 5.5215e-15 5.3119e-14 2.0979e-05
1819 5.7284e-15 5.8967e-15 5.5215e-15 5.2906e-14 2.0964e-05
1820 5.7284e-15 5.8967e-15 5.5215e-15 5.2673e-14 2.0942e-05
1821 5.7284e-15 5.8967e-15 5.5215e-15 5.2128e-14 2.0927e-05
1822 5.7284e-15 5.8967e-15 5.5215e-15 5.1927e-14 2.0917e-05
1823 5.7284e-15 5.8967e-15 5.5215e-15 5.1620e-14 2.0910e-05
1824 5.7284e-15 5.8967e-15 5.5215e-15 5.1488e-14 2.0881e-05
1825 5.7284e-15 5.8967e-15 5.5215e-15 5.0774e-14 2.0870e-05
1826 5.7284e-15 5.8967e-15 5.5215e-15 5.0454e-14 2.0865e-05
1827 5.7284e-15 5.8967e-15 5.5215e-15 5.0189e-14 2.0860e-05
1828 5.7284e-15 5.8967e-15 5.5215e-15 4.9542e-14 2.0825e-05
1829 5.7284e-15 5.8967e-15 5.5215e-15 4.9176e-14 2.0812e-05
1830 5.7284e-15 5.8967e-15 5.5215e-15 4.8756e-14 2.0807e-05
1831 5.7284e-15 5.8967e-15 5.5215e-15 4.8595e-14 2.0803e-05
1832 5.7284e-15 5.8967e-15 5.5215e-15 4.8416e-14 2.0795e-05
1833 5.7284e-15 5.8967e-15 5.5215e-15 4.8366e-14 2.0775e-05
1834 5.7284e-15 5.8967e-15 5.5215e-15 4.7998e-14 2.0734e-05
1835 5.7284e-15 5.8967e-15 5.5215e-15 4.7770e-14 2.0730e-05
1836 5.7284e-15 5.8967e-15 5.5215e-15 4.7479e-14 2.0718e-05
1837 5.7284e-15 5.8967e-15 5.5215e-15 4.7113e-14 2.0690e-05
1838 5.7284e-15 5.8967e-15 5.5215e-15 4.6903e-14 2.0681e-05
1839 5.7284e-15 5.8967e-15 5.5215e-15 4.6515e-14 2.0648e-05
1840 5.7284e-15 5.8967e-15 5.5215e-15 4.6360e-14 2.0635e-05
1841 5.7284e-15 5.8967e-15 5.5215e-15 4.6274e-14 2.0631e-05
1842 5.7284e-15 5.8967e-15 5.5215e-15 4.5982e-14 2.0615e-05
1843 5.7284e-15 5.8967e-15 5.5215e-15 4.5840e-14 2.0587e-05
1844 5.7284e-15 5.8967e-15 5.5215e-15 4.5586e-14 2.0554e-05
1845 5.7284e-15 5.8967e-15 5.5215e-15 4.5298e-14 2.0547e-05
1846 5.7284e-15 5.8967e-15 5.5215e-15 4.4936e-14 2.0530e-05
1847 5.7284e-15 5.8967e-15 5.5215e-15 4.4395e-14 2.0492e-05
1848 5.7284e-15 5.8967e-15 5.5215e-15 4.4202e-14 2.0488e-05
1849 5.7284e-15 5.8967e-15 5.5215e-15 4.3872e-14 2.0454e-05
1850 5.7284e-15 5.8967e-15 5.5215e-15 4.3799e-14 2.0453e-05
1851 5.7284e-15 5.8967e-15 5.5215e-15 4.3489e-14 2.0433e-05
1852 5.7284e-15 5.8967e-15 5.5215e-15 4.3055e-14 2.0428e-05
1853 5.7284e-15 5.8967e-15 5.5215e-15 4.3044e-14 2.0398e-05
1854 5.7284e-15 5.8967e-15 5.5215e-15 4.2661e-14 2.0371e-05
1855 5.7284e-15 5.8967e-15 5.5215e-15 4.2503e-14 2.0359e-05
1856 5.7284e-15 5.8967e-15 5.5215e-15 4.2160e-14 2.0346e-05
1857 5.7284e-15 5.8967e-15 5.5215e-15 4.1922e-14 2.0326e-05
1858 5.7284e-15 5.8967e-15 5.5215e-15 4.1761e-14 2.0305e-05
1859 5.7284e-15 5.8967e-15 5.5215e-15 4.1630e-14 2.0303e-05
1860 5.7284e-15 5.8967e-15 5.5215e-15 4.1362e-14 2.0263e-05
1861 5.7284e-15 5.8967e-15 5.5215e-15 4.1119e-14 2.0257e-05
1862 5.7284e-15 5.8967e-15 5.5215e-15 4.0873e-14 2.0256e-05
1863 5.7284e-15 5.8967e-15 5.5215e-15 4.0505e-14 2.0233e-05
1864 5.7284e-15 5.8967e-15 5.5215e-15 4.0260e-14 2.0224e-05
1865 5.7284e-15 5.8967e-15 5.5215e-15 4.0028e-14 2.0208e-05
1866 5.7284e-15 5.8967e-15 5.5215e-15 3.9854e-14 2.0166e-05
1867 5.7284e-15 5.8967e-15 5.5215e-15 3.9485e-14 2.0143e-05
1868 5.7284e-15 5.8967e-15 5.5215e-15 3.9276e-14 2.0122e-05
1869 5.7284e-15 5.8967e-15 5.5215e-15 3.9130e-14 2.0115e-05
1870 5.7284e-15 5.8967e-15 5.5215e-15 3.8836e-14 2.0113e-05
1871 5.7284e-15 5.8967e-15 5.5215e-15 3.8565e-14 2.0085e-05
1872 5.7284e-15 5.8967e-15 5.5215e-15 3.8447e-14 2.0072e-05
1873 5.7284e-15 5.8967e-15 5.5215e-15 3.8244e-14 2.0023e-05
1874 5.7284e-15 5.8967e-15 5.5215e-15 3.8179e-14 2.0018e-05
1875 5.7284e-15 5.8967e-15 5.5215e-15 3.7912e-14 2.0001e-05
1876 5.7284e-15 5.8967e-15 5.5215e-15 3.7740e-14 1.9993e-05
1877 5.7284e-15 5.8967e-15 5.5215e-15 3.7643e-14 1.9982e-05
1878 5.7284e-15 5.8967e-15 5.5215e-15 3.7267e-14 1.9927e-05
1879 5.7284e-15 5.8967e-15 5.5215e-15 3.7141e-14 1.9926e-05
1880 5.7284e-15 5.8967e-15 5.5215e-15 3.6933e-14 1.9922e-05
1881 5.7284e-15 5.8967e-15 5.5215e-15 3.6520e-14 1.9921e-05
1882 5.7284e-15 5.8967e-15 5.5215e-15 3.6378e-14 1.9896e-05
1883 5.7284e-15 5.8967e-15 5.5215e-15 3.6211e-14 1.9881e-05
1884 5.7284e-15 5.8967e-15 5.5215e-15 3.6144e-14 1.9866e-05
1885 5.7284e-15 5.8967e-15 5.5215e-15 3.5694e-14 1.9832e-05
1886 5.7284e-15 5.8967e-15 5.5215e-15 3.5474e-14 1.9826e-05
1887 5.7284e-15 5.8967e-15 5.5215e-15 3.5253e-14 1.9818e-05
1888 5.7284e-15 5.8967e-15 5.5215e-15 3.5118e-14 1.9782e-05
1889 5.7284e-15 5.8967e-15 5.5215e-15 3.4836e-14 1.9770e-05
1890 5.7284e-15 5.8967e-15 5.5215e-15 3.4656e-14 1.9763e-05
1891 5.7284e-15 5.8967e-15 5.5215e-15 3.4616e-14 1.9748e-05
1892 5.7284e-15 5.8967e-15 5.5215e-15 3.4287e-14 1.9743e-05
1893 5.7284e-15 5.8967e-15 5.5215e-15 3.4174e-14 1.9736e-05
1894 5.7284e-15 5.8967e-15 5.5215e-15 3.3905e-14 1.9730e-05
1895 5.7284e-15 5.8967e-15 5.5215e-15 3.3675e-14 1.9704e-05
1896 5.7284e-15 5.8967e-15 5.5215e-15 3.3577e-14 1.9689e-05
1897 5.7284e-15 5.8967e-15 5.5215e-15 3.3314e-14 1.9657e-05
1898 5.7284e-15 5.8967e-15 5.5215e-15 3.3091e-14 1.9647e-05
1899 5.7284e-15 5.8967e-15 5.5215e-15 3.3025e-14 1.9643e-05
1900 5.7284e-15 5.8967e-15 5.5215e-15 3.2928e-14 1.9633e-05
1901 5.7284e-15 5.8967e-15 5.5215e-15 3.2910e-14 1.9613e-05
1902 5.7284e-15 5.8967e-15 5.5215e-15 3.2536e-14 1.9610e-05
1903 5.7284e-15 5.8967e-15 5.5215e-15 3.2258e-14 1.9610e-05
1904 5.7284e-15 5.8967e-15 5.5215e-15 3.2119e-14 1.9604e-05
1905 5.7284e-15 5.8967e-15 5.5215e-15 3.1925e-14 1.9592e-05
1906 5.7284e-15 5.8967e-15 5.5215e-15 3.1837e-14 1.9592e-05
1907 5.7284e-15 5.8967e-15 5.5215e-15 3.1783e-14 1.9577e-05
1908 5.7284e-15 5.8967e-15 5.5215e-15 3.1520e-14 1.9536e-05
1909 5.7284e-15 5.8967e-15 5.5215e-15 3.1192e-14 1.9528e-05
1910 5.7284e-15 5.8967e-15 5.5215e-15 3.0930e-14 1.9502e-05
1911 5.7284e-15 5.8967e-15 5.5215e-15 3.0693e-14 1.9470e-05
1912 5.7284e-15 5.8967e-15 5.5215e-15 3.0544e-14 1.9469e-05
1913 5.7284e-15 5.8967e-15 5.5215e-15 3.0500e-14 1.9440e-05
1914 5.7284e-15 5.8967e-15 5.5215e-15 3.0365e-14 1.9432e-05
1915 5.7284e-15 5.8967e-15 5.5215e-15 3.0126e-14 1.9368e-05
1916 5.7284e-15 5.8967e-15 5.5215e-15 2.9998e-14 1.9342e-05
1917 5.7284e-15 5.8967e-15 5.5215e-15 2.9853e-14 1.9338e-05
1918 5.7284e-15 5.8967e-15 5.5215e-15 2.9481e-14 1.9334e-05
1919 5.7284e-15 5.8967e-15 5.5215e-15 2.9364e-14 1.9334e-05
1920 5.7284e-15 5.8967e-15 5.5215e-15 2.9050e-14 1.9310e-05
1921 5.7284e-15 5.8967e-15 5.5215e-15 2.8950e-14 1.9258e-05
1922 5.7284e-15 5.8967e-15 5.5215e-15 2.8877e-14 1.9245e-05
1923 5.7284e-15 5.8967e-15 5.5215e-15 2.8611e-14 1.9211e-05
1924 5.7284e-15 5.8967e-15 5.5215e-15 2.8427e-14 1.9206e-05
1925 5.7284e-15 5.8967e-15 5.5215e-15 2.8373e-14 1.9197e-05
1926 5.7284e-15 5.8967e-15 5.5215e-15 2.8165e-14 1.9171e-05
1927 5.7284e-15 5.8967e-15 5.5215e-15 2.7942e-14 1.9169e-05
1928 5.7284e-15 5.8967e-15 5.5215e-15 2.7892e-14 1.9148e-05
1929 5.7284e-15 5.8967e-15 5.5215e-15 2.7617e-14 1.9132e-05
1930 5.7284e-15 5.8967e-15 5.5215e-15 2.7449e-14 1.9099e-05
1931 5.7284e-15 5.8967e-15 5.5215e-15 2.7233e-14 1.9086e-05
1932 5.7284e-15 5.8967e-15 5.5215e-15 2.7111e-14 1.9070e-05
1933 5.7284e-15 5.8967e-15 5.5215e-15 2.6964e-14 1.9060e-05
1934 5.7284e-15 5.8967e-15 5.5215e-15 2.6740e-14 1.9052e-05
1935 5.7284e-15 5.8967e-15 5.5215e-15 2.6546e-14 1.9044e-05
1936 5.7284e-15 5.8967e-15 5.5215e-15 2.6424e-14 1.9020e-05
1937 5.7284e-15 5.8967e-15 5.5215e-15 2.6215e-14 1.8999e-05
1938 5.7284e-15 5.8967e-15 5.5215e-15 2.6117e-14 1.8979e-05
1939 5.7284e-15 5.8967e-15 5.5215e-15 2.6011e-14 1.8975e-05
1940 5.7284e-15 5.8967e-15 5.5215e-15 2.5802e-14 1.8959e-05
1941 5.7284e-15 5.8967e-15 5.5215e-15 2.5623e-14 1.8957e-05
1942 5.7284e-15 5.8967e-15 5.5215e-15 2.5447e-14 1.8955e-05
1943 5.7284e-15 5.8967e-15 5.5215e-15 2.5203e-14 1.8939e-05
1944 5.7284e-15 5.8967e-15 5.5215e-15 2.5131e-14 1.8924e-05
1945 5.7284e-15 5.8967e-15 5.5215e-15 2.5049e-14 1.8918e-05
1946 5.7284e-15 5.8967e-15 5.5215e-15 2.4806e-14 1.8897e-05
1947 5.7284e-15 5.8967e-15 5.5215e-15 2.4613e-14 1.8874e-05
1948 5.7284e-15 5.8967e-15 5.5215e-15 2.4318e-14 1.8872e-05
1949 5.7284e-15 5.8967e-15 5.5215e-15 2.4077e-14 1.8859e-05
1950 5.7284e-15 5.8967e-15 5.5215e-15 2.3975e-14 1.8853e-05
1951 5.7284e-15 5.8967e-15 5.5215e-15 2.3941e-14 1.8849e-05
1952 5.7284e-15 5.8967e-15 5.5215e-15 2.3857e-14 1.8822e-05
1953 5.7284e-15 5.8967e-15 5.5215e-15 2.3594e-14 1.8792e-05
1954 5.7284e-15 5.8967e-15 5.5215e-15 2.3492e-14 1.8788e-05
1955 5.7284e-15 5.8967e-15 5.5215e-15 2.3169e-14 1.8778e-05
1956 5.7284e-15 5.8967e-15 5.5215e-15 2.3086e-14 1.8764e-05
1957 5.7284e-15 5.8967e-15 5.5215e-15 2.2885e-14 1.8761e-05
1958 5.7284e-15 5.8967e-15 5.5215e-15 2.2605e-14 1.8728e-05
1959 5.7284e-15 5.8967e-15 5.5215e-15 2.2579e-14 1.8693e-05
1960 5.7284e-15 5.8967e-15 5.5215e-15 2.2408e-14 1.8693e-05
1961 5.7284e-15 5.8967e-15 5.5215e-15 2.2225e-14 1.8669e-05
1962 5.7284e-15 5.8967e-15 5.5215e-15 2.2173e-14 1.8656e-05
1963 5.7284e-15 5.8967e-15 5.5215e-15 2.2073e-14 1.8653e-05
1964 5.7284e-15 5.8967e-15 5.5215e-15 2.1982e-14 1.8622e-05
1965 5.7284e-15 5.8967e-15 5.5215e-15 2.1871e-14 1.8619e-05
1966 5.7284e-15 5.8967e-15 5.5215e-15 2.1804e-14 1.8617e-05
1967 5.6887e-15 5.8967e-15 5.5215e-15 2.1692e-14 1.8581e-05
1968 5.6039e-15 5.8967e-15 5.5215e-15 2.1476e-14 1.8575e-05
1969 5.5141e-15 5.8967e-15 5.5215e-15 2.1422e-14 1.8573e-05
1970 5.4545e-15 5.8967e-15 5.5215e-15 2.1422e-14 1.8551e-05
1971 5.3730e-15 5.8967e-15 5.5215e-15 2.1388e-14 1.8544e-05
1972 5.2870e-15 5.8967e-15 5.5215e-15 2.1277e-14 1.8520e-05
1973 5.2047e-15 5.8967e-15 5.5215e-15 2.1213e-14 1.8507e-05
1974 5.1543e-15 5.8967e-15 5.5215e-15 2.1022e-14 1.8494e-05
1975 5.0594e-15 5.8967e-15 5.5215e-15 2.0999e-14 1.8482e-05
1976 4.9647e-15 5.8967e-15 5.5215e-15 2.0973e-14 1.8472e-05
1977 4.9264e-15 5.8967e-15 5.5215e-15 2.0801e-14 1.8445e-05
1978 4.8865e-15 5.8967e-15 5.5215e-15 2.0769e-14 1.8439e-05
1979 4.8192e-15 5.8967e-15 5.5215e-15 2.0661e-14 1.8410e-05
1980 4.7670e-15 5.8967e-15 5.5215e-15 2.0641e-14 1.8406e-05
1981 4.6478e-15 5.8967e-15 5.5215e-15 2.0610e-14 1.8390e-05
1982 4.5765e-15 5.8967e-15 5.5215e-15 2.0492e-14 1.8390e-05
1983 4.4924e-15 5.8967e-15 5.5215e-15 2.0376e-14 1.8384e-05
1984 4.4232e-15 5.8967e-15 5.5215e-15 2.0337e-14 1.8376e-05
1985 4.3438e-15 5.8967e-15 5.5215e-15 2.0247e-14 1.8363e-05
1986 4.2612e-15 5.8967e-15 5.5215e-15 2.0198e-14 1.8355e-05
1987 4.1891e-15 5.8967e-15 5.5215e-15 2.0187e-14 1.8348e-05
1988 4.0896e-15 5.8967e-15 5.5215e-15 2.0090e-14 1.8342e-05
1989 4.0056e-15 5.8967e-15 5.5215e-15 1.9891e-14 1.8339e-05
1990 3.9227e-15 5.8967e-15 5.5215e-15 1.9749e-14 1.8337e-05
1991 3.8566e-15 5.8967e-15 5.5215e-15 1.9622e-14 1.8330e-05
1992 3.7602e-15 5.8967e-15 5.5215e-15 1.9428e-14 1.8327e-05
1993 3.6885e-15 5.8967e-15 5.5215e-15 1.9195e-14 1.8300e-05
1994 3.6218e-15 5.8967e-15 5.5215e-15 1.9145e-14 1.8262e-05
1995 3.5928e-15 5.8967e-15 5.5215e-15 1.9005e-14 1.8211e-05
1996 3.5898e-15 5.8967e-15 5.5215e-15 1.8907e-14 1.8137e-05
1997 3.5546e-15 5.8967e-15 5.5215e-15 1.8634e-14 1.8124e-05
1998 3.5378e-15 5.8967e-15 5.5215e-15 1.8502e-14 1.8113e-05
1999 3.5129e-15 5.8967e-15 5.5215e-15 1.8497e-14 1.8075e-05
2000 3.4884e-15 5.8967e-15 5.5215e-15 1.8396e-14 1.8039e-05
2001 3.4490e-15 5.8967e-15 5.5215e-15 1.8221e-14 1.8016e-05
2002 3.4431e-15 5.8967e-15 5.5215e-15 1.7941e-14 1.7957e-05
2003 3.3691e-15 5.8967e-15 5.5215e-15 1.7780e-14 1.7930e-05
2004 3.3619e-15 5.8967e-15 5.5215e-15 1.7656e-14 1.7900e-05
2005 3.2796e-15 5.8967e-15 5.5215e-15 1.7520e-14 1.7876e-05
2006 3.2106e-15 5.8967e-15 5.5215e-15 1.7281e-14 1.7854e-05
2007 3.1164e-15 5.7578e-15 5.5215e-15 1.7163e-14 1.7799e-05
2008 3.0453e-15 5.6301e-15 5.5215e-15 1.7089e-14 1.7788e-05
2009 2.9760e-15 5.3848e-15 5.5215e-15 1.6979e-14 1.7774e-05
2010 2.8870e-15 4.7522e-15 5.5215e-15 1.6851e-14 1.7725e-05
2011 2.8133e-15 4.6649e-15 5.5215e-15 1.6611e-14 1.7681e-05
2012 2.7292e-15 4.3294e-15 5.5215e-15 1.6504e-14 1.7665e-05
2013 2.6289e-15 4.2599e-15 5.5215e-15 1.6265e-14 1.7655e-05
2014 2.5862e-15 4.1607e-15 5.5215e-15 1.6108e-14 1.7644e-05
2015 2.5564e-15 4.0664e-15 5.5215e-15 1.6042e-14 1.7589e-05
2016 2.4720e-15 3.6483e-15 5.5215e-15 1.5896e-14 1.7580e-05
2017 2.3858e-15 3.5012e-15 5.5215e-15 1.5648e-14 1.7538e-05
2018 2.3187e-15 3.4596e-15 5.5215e-15 1.5555e-14 1.7528e-05
2019 2.2137e-15 3.2099e-15 5.5215e-15 1.5468e-14 1.7505e-05
2020 2.1490e-15 3.0478e-15 5.5215e-15 1.5375e-14 1.7485e-05
2021 2.1445e-15 2.8804e-15 5.5215e-15 1.5198e-14 1.7471e-05
2022 2.1167e-15 2.8032e-15 5.5215e-15 1.5044e-14 1.7453e-05
2023 2.0667e-15 2.6952e-15 5.5215e-15 1.4863e-14 1.7421e-05
2024 1.9647e-15 2.6455e-15 5.5215e-15 1.4843e-14 1.7396e-05
2025 1.8863e-15 2.5840e-15 5.5215e-15 1.4715e-14 1.7387e-05
2026 1.8303e-15 2.4815e-15 5.5215e-15 1.4523e-14 1.7378e-05
2027 1.7364e-15 2.4103e-15 5.5215e-15 1.4445e-14 1.7371e-05
2028 1.6421e-15 2.3309e-15 5.5215e-15 1.4268e-14 1.7341e-05
2029 1.6378e-15 2.2515e-15 5.5215e-15 1.4092e-14 1.7340e-05
2030 1.5801e-15 2.1123e-15 5.5215e-15 1.3968e-14 1.7315e-05
2031 1.5203e-15 2.0982e-15 5.5215e-15 1.3854e-14 1.7314e-05
2032 1.3896e-15 2.0086e-15 5.5215e-15 1.3656e-14 1.7308e-05
2033 1.3362e-15 1.9579e-15 5.5215e-15 1.3519e-14 1.7295e-05
2034 1.2558e-15 1.7706e-15 5.5215e-15 1.3265e-14 1.7291e-05
2035 1.1658e-15 1.6787e-15 5.5215e-15 1.3211e-14 1.7288e-05
2036 1.0387e-15 1.4656e-15 5.5215e-15 1.2959e-14 1.7261e-05
2037 9.8993e-16 1.4417e-15 5.5215e-15 1.2886e-14 1.7241e-05
2038 9.0176e-16 1.3122e-15 5.5215e-15 1.2776e-14 1.7176e-05
2039 8.1754e-16 1.2289e-15 5.5215e-15 1.2636e-14 1.7173e-05
2040 7.1858e-16 1.1476e-15 5.5215e-15 1.2538e-14 1.7121e-05
2041 6.2868e-16 1.0186e-15 5.2149e-15 1.2381e-14 1.7105e-05
2042 5.6240e-16 8.1490e-16 3.7611e-15 1.2135e-14 1.7075e-05
2043 4.6100e-16 7.4232e-16 3.5604e-15 1.1944e-14 1.7055e-05
2044 3.7558e-16 6.2947e-16 3.3103e-15 1.1678e-14 1.7039e-05
2045 3.0780e-16 4.7145e-16 3.2966e-15 1.1275e-14 1.7023e-05
2046 2.2223e-16 3.6165e-16 2.8599e-15 1.1114e-14 1.7015e-05
2047 1.5968e-16 2.1723e-16 1.7461e-15 1.0921e-14 1.7006e-05
2048 5.8391e-17 9.1125e-17 7.7273e-16 1.0628e-14 1.7004e-05

==> Sy_sv.txt <==
svind sv
1 6.6546e+02
2 1.8051e+02
3 1.7996e+02
4 1.7646e+02
5 1.7413e+02
6 1.6955e+02
7 1.6398e+02
8 1.5952e+02
9 1.5393e+02
10 1.4994e+02
11 1.4464e+02
12 1.3837e+02
13 1.3578e+02
14 1.2873e+02
15 1.2550e+02
16 1.1329e+02
17 1.0126e+02
18 8.9449e+01
19 7.8923e+01
20 6.9282e+01
21 6.0571e+01
22 5.2777e+01
23 4.6038e+01
24 4.0002e+01
25 3.4710e+01
26 3.0192e+01
27 2.6144e+01
28 2.2616e+01
29 1.9697e+01
30 1.6998e+01
31 1.4782e+01
32 1.2721e+01
33 1.1097e+01
34 9.5946e+00
35 8.3218e+00
36 7.1986e+00
37 6.2476e+00
38 5.4474e+00
39 4.6641e+00
40 4.0732e+00
41 3.5733e+00
42 3.1234e+00
43 2.6491e+00
44 2.2900e+00
45 2.0444e+00
46 1.8450e+00
47 1.6157e+00
48 1.2944e+00
49 1.1526e+00
50 1.0885e+00
51 1.0262e+00
52 8.9432e-01
53 6.8250e-01
54 6.7714e-01
55 6.4659e-01
56 5.7312e-01
57 5.2188e-01
58 4.9772e-01
59 4.7119e-01
60 4.2754e-01
61 4.1906e-01
62 3.7088e-01
63 3.5763e-01
64 3.2070e-01
65 2.9907e-01
66 2.9148e-01
67 2.6613e-01
68 2.5816e-01
69 2.5658e-01
70 2.4473e-01
71 2.1834e-01
72 2.1680e-01
73 1.8303e-01
74 1.8117e-01
75 1.7488e-01
76 1.5188e-01
77 1.5052e-01
78 1.2879e-01
79 1.2859e-01
80 1.2480e-01
81 1.2011e-01
82 1.0762e-01
83 1.0590e-01
84 1.0038e-01
85 9.1289e-02
86 9.0626e-02
87 7.9029e-02
88 7.6957e-02
89 6.9566e-02
90 6.6597e-02
91 6.6285e-02
92 5.9473e-02
93 5.8780e-02
94 5.3151e-02
95 5.2238e-02
96 4.7507e-02
97 4.6299e-02
98 4.3787e-02
99 3.9505e-02
100 3.9192e-02
101 3.5132e-02
102 3.3165e-02
103 3.1838e-02
104 2.9062e-02
105 2.8768e-02
106 2.6334e-02
107 2.5757e-02
108 2.4130e-02
109 2.3411e-02
110 2.2786e-02
111 2.0138e-02
112 1.9919e-02
113 1.9162e-02
114 1.7170e-02
115 1.6624e-02
116 1.5359e-02
117 1.4706e-02
118 1.4469e-02
119 1.3687e-02
120 1.3264e-02
121 1.2455e-02
122 1.1991e-02
123 1.0987e-02
124 1.0672e-02
125 9.9293e-03
126 9.7209e-03
127 9.1091e-03
128 8.8351e-03
129 8.5590e-03
130 8.1682e-03
131 8.0840e-03
132 7.5216e-03
133 7.2537e-03
134 7.0924e-03
135 6.2247e-03
136 6.1684e-03
137 6.0779e-03
138 5.7171e-03
139 5.5107e-03
140 5.3853e-03
141 5.0102e-03
142 4.8978e-03
143 4.5354e-03
144 4.4131e-03
145 4.2766e-03
146 4.0883e-03
147 3.8595e-03
148 3.7213e-03
149 3.6275e-03
150 3.5195e-03
151 3.3060e-03
152 3.0831e-03
153 3.0034e-03
154 2.8862e-03
155 2.7556e-03
156 2.6762e-03
157 2.6312e-03
158 2.5565e-03
159 2.4418e-03
160 2.3194e-03
161 2.2505e-03
162 2.1745e-03
163 2.0999e-03
164 2.0288e-03
165 1.9778e-03
166 1.8468e-03
167 1.7977e-03
168 1.7661e-03
169 1.6139e-03
170 1.5976e-03
171 1.5172e-03
172 1.4527e-03
173 1.4344e-03
174 1.3575e-03
175 1.3001e-03
176 1.2574e-03
177 1.2173e-03
178 1.1854e-03
179 1.1274e-03
180 1.0879e-03
181 1.0547e-03
182 1.0007e-03
183 9.6340e-04
184 9.0631e-04
185 8.9678e-04
186 8.5951e-04
187 8.5417e-04
188 7.8937e-04
189 7.4884e-04
190 7.4123e-04
191 7.0346e-04
192 6.6334e-04
193 6.5369e-04
194 6.2273e-04
195 6.1385e-04
196 6.0974e-04
197 5.9980e-04
198 5.5274e-04
199 5.2328e-04
200 5.1139e-04
201 4.9108e-04
202 4.6680e-04
203 4.5002e-04
204 4.3873e-04
205 4.0559e-04
206 4.0055e-04
207 3.9632e-04
208 3.7892e-04
209 3.6852e-04
210 3.4507e-04
211 3.3204e-04
212 3.1962e-04
213 3.1455e-04
214 2.9139e-04
215 2.8461e-04
216 2.7023e-04
217 2.6200e-04
218 2.6097e-04
219 2.4377e-04
220 2.3430e-04
221 2.3386e-04
222 2.1005e-04
223 1.9985e-04
224 1.9842e-04
225 1.9292e-04
226 1.8514e-04
227 1.7347e-04
228 1.7103e-04
229 1.6438e-04
230 1.6192e-04
231 1.5632e-04
232 1.5140e-04
233 1.4283e-04
234 1.3810e-04
235 1.3158e-04
236 1.3123e-04
237 1.2774e-04
238 1.1648e-04
239 1.1415e-04
240 1.1222e-04
241 1.0711e-04
242 1.0466e-04
243 9.9253e-05
244 9.6941e-05
245 9.6743e-05
246 9.2311e-05
247 8.3548e-05
248 8.2785e-05
249 7.8908e-05
250 7.6348e-05
251 7.2765e-05
252 7.1462e-05
253 6.8947e-05
254 6.6913e-05
255 6.4106e-05
256 6.2850e-05
257 6.1349e-05
258 5.8373e-05
259 5.6938e-05
260 5.3833e-05
261 5.1115e-05
262 5.0027e-05
263 4.9020e-05
264 4.6172e-05
265 4.3792e-05
266 4.2048e-05
267 4.1550e-05
268 4.0438e-05
269 3.9561e-05
270 3.6408e-05
271 3.5652e-05
272 3.4940e-05
273 3.3650e-05
274 3.2583e-05
275 3.0468e-05
276 2.8929e-05
277 2.8415e-05
278 2.6601e-05
279 2.5800e-05
280 2.4572e-05
281 2.4349e-05
282 2.3710e-05
283 2.2362e-05
284 2.1321e-05
285 2.1120e-05
286 1.9449e-05
287 1.8689e-05
288 1.8376e-05
289 1.7454e-05
290 1.6808e-05
291 1.6754e-05
292 1.5403e-05
293 1.5185e-05
294 1.4152e-05
295 1.3950e-05
296 1.3542e-05
297 1.2747e-05
298 1.2704e-05
299 1.2523e-05
300 1.1964e-05
301 1.1383e-05
302 1.0705e-05
303 1.0529e-05
304 1.0061e-05
305 9.7827e-06
306 8.9033e-06
307 8.8081e-06
308 8.5382e-06
309 8.3331e-06
310 8.2418e-06
311 7.9908e-06
312 7.4345e-06
313 7.3392e-06
314 7.2042e-06
315 6.6237e-06
316 6.4377e-06
317 6.3338e-06
318 6.1333e-06
319 6.0747e-06
320 5.8159e-06
321 5.3461e-06
322 5.2509e-06
323 4.9770e-06
324 4.6849e-06
325 4.5468e-06
326 4.4826e-06
327 4.4031e-06
328 4.2360e-06
329 4.1664e-06
330 4.0174e-06
331 3.7860e-06
332 3.7178e-06
333 3.6030e-06
334 3.2409e-06
335 3.2159e-06
336 3.1819e-06
337 3.0328e-06
338 3.0161e-06
339 2.9044e-06
340 2.7321e-06
341 2.6370e-06
342 2.5687e-06
343 2.4633e-06
344 2.4064e-06
345 2.2794e-06
346 2.2335e-06
347 2.0836e-06
348 1.9437e-06
349 1.9151e-06
350 1.8234e-06
351 1.8194e-06
352 1.6767e-06
353 1.6362e-06
354 1.6138e-06
355 1.5717e-06
356 1.5089e-06
357 1.4487e-06
358 1.3488e-06
359 1.3193e-06
360 1.3160e-06
361 1.2746e-06
362 1.1849e-06
363 1.1718e-06
364 1.1251e-06
365 1.0825e-06
366 1.0437e-06
367 9.7870e-07
368 9.5757e-07
369 9.2800e-07
370 8.5720e-07
371 8.1047e-07
372 7.9519e-07
373 7.7843e-07
374 7.2093e-07
375 7.0745e-07
376 6.7765e-07
377 6.6966e-07
378 6.5453e-07
379 6.2829e-07
380 6.1560e-07
381 5.6441e-07
382 5.5367e-07
383 5.3801e-07
384 5.1252e-07
385 4.8705e-07
386 4.7570e-07
387 4.5280e-07
388 4.2920e-07
389 4.2198e-07
390 4.1040e-07
391 3.9824e-07
392 3.8244e-07
393 3.6834e-07
394 3.5324e-07
395 3.4517e-07
396 3.4179e-07
397 3.3307e-07
398 3.0278e-07
399 2.9981e-07
400 2.8007e-07
401 2.6595e-07
402 2.5666e-07
403 2.4840e-07
404 2.4105e-07
405 2.3724e-07
406 2.2444e-07
407 2.1150e-07
408 2.0469e-07
409 1.9934e-07
410 1.9317e-07
411 1.8163e-07
412 1.7919e-07
413 1.7314e-07
414 1.6704e-07
415 1.6487e-07
416 1.5259e-07
417 1.4831e-07
418 1.4456e-07
419 1.3934e-07
420 1.3452e-07
421 1.3213e-07
422 1.2241e-07
423 1.1879e-07
424 1.1820e-07
425 1.1063e-07
426 1.0803e-07
427 1.0374e-07
428 9.8973e-08
429 9.5804e-08
430 9.2101e-08
431 8.9399e-08
432 8.7836e-08
433 8.1218e-08
434 8.0441e-08
435 7.5634e-08
436 7.3080e-08
437 7.1277e-08
438 7.0094e-08
439 6.6208e-08
440 6.2604e-08
441 6.1713e-08
442 6.0963e-08
443 6.0443e-08
444 5.8581e-08
445 5.5318e-08
446 5.0706e-08
447 4.9843e-08
448 4.7818e-08
449 4.7127e-08
450 4.4593e-08
451 4.3314e-08
452 4.2347e-08
453 4.0833e-08
454 3.9633e-08
455 3.7784e-08
456 3.5097e-08
457 3.4036e-08
458 3.3039e-08
459 3.1280e-08
460 2.9236e-08
461 2.8777e-08
462 2.8315e-08
463 2.6864e-08
464 2.5965e-08
465 2.5288e-08
466 2.4145e-08
467 2.2855e-08
468 2.2264e-08
469 2.1720e-08
470 2.1407e-08
471 2.0103e-08
472 1.8995e-08
473 1.8180e-08
474 1.7680e-08
475 1.7410e-08
476 1.6930e-08
477 1.6680e-08
478 1.6157e-08
479 1.5238e-08
480 1.4194e-08
481 1.3837e-08
482 1.3441e-08
483 1.2842e-08
484 1.2558e-08
485 1.2088e-08
486 1.2060e-08
487 1.1208e-08
488 1.0693e-08
489 1.0402e-08
490 9.9308e-09
491 9.6762e-09
492 9.1119e-09
493 8.8621e-09
494 8.2191e-09
495 7.9816e-09
496 7.6999e-09
497 7.6017e-09
498 6.9991e-09
499 6.8902e-09
500 6.8241e-09
501 6.4818e-09
502 6.2710e-09
503 5.9731e-09
504 5.7807e-09
505 5.5008e-09
506 5.3829e-09
507 5.3731e-09
508 5.1054e-09
509 4.9608e-09
510 4.7251e-09
511 4.6648e-09
512 4.3653e-09
513 4.2316e-09
514 4.1624e-09
515 4.0632e-09
516 3.7296e-09
517 3.5741e-09
518 3.4858e-09
519 3.3632e-09
520 3.2022e-09
521 3.1434e-09
522 2.8597e-09
523 2.7313e-09
524 2.6451e-09
525 2.5706e-09
526 2.4834e-09
527 2.3617e-09
528 2.2902e-09
529 2.1533e-09
530 2.0880e-09
531 2.0268e-09
532 1.9855e-09
533 1.9402e-09
534 1.7404e-09
535 1.7202e-09
536 1.6773e-09
537 1.6518e-09
538 1.5857e-09
539 1.5620e-09
540 1.4284e-09
541 1.4077e-09
542 1.3357e-09
543 1.2677e-09
544 1.2561e-09
545 1.2173e-09
546 1.1548e-09
547 1.0968e-09
548 1.0550e-09
549 1.0339e-09
550 9.7833e-10
551 9.4558e-10
552 9.2419e-10
553 8.7783e-10
554 8.3495e-10
555 7.8415e-10
556 7.4946e-10
557 7.3110e-10
558 6.8261e-10
559 6.6345e-10
560 6.3338e-10
561 6.1985e-10
562 6.0270e-10
563 5.8814e-10
564 5.5663e-10
565 5.2867e-10
566 5.1748e-10
567 5.0756e-10
568 4.9801e-10
569 4.8475e-10
570 4.6504e-10
571 4.4646e-10
572 4.3361e-10
573 3.9970e-10
574 3.8921e-10
575 3.6450e-10
576 3.5582e-10
577 3.4800e-10
578 3.2531e-10
579 3.1467e-10
580 3.0982e-10
581 2.9456e-10
582 2.7708e-10
583 2.7357e-10
584 2.6190e-10
585 2.5286e-10
586 2.3541e-10
587 2.3399e-10
588 2.2117e-10
589 2.1022e-10
590 2.0225e-10
591 1.9168e-10
592 1.8668e-10
593 1.7747e-10
594 1.6586e-10
595 1.5933e-10
596 1.5688e-10
597 1.5358e-10
598 1.4441e-10
599 1.4056e-10
600 1.3385e-10
601 1.2866e-10
602 1.2546e-10
603 1.2426e-10
604 1.2127e-10
605 1.1576e-10
606 1.1047e-10
607 1.0463e-10
608 1.0157e-10
609 9.6678e-11
610 9.5861e-11
611 9.0198e-11
612 8.4347e-11
613 8.2879e-11
614 8.0980e-11
615 7.8495e-11
616 7.0808e-11
617 6.9495e-11
618 6.7115e-11
619 6.2057e-11
620 6.1183e-11
621 5.8652e-11
622 5.7542e-11
623 5.3706e-11
624 5.0396e-11
625 4.8827e-11
626 4.7278e-11
627 4.6184e-11
628 4.2735e-11
629 4.2417e-11
630 4.0308e-11
631 3.9172e-11
632 3.8696e-11
633 3.5115e-11
634 3.3157e-11
635 3.2921e-11
636 3.1662e-11
637 3.1018e-11
638 2.9370e-11
639 2.7704e-11
640 2.6593e-11
641 2.5989e-11
642 2.5037e-11
643 2.4543e-11
644 2.3529e-11
645 2.2050e-11
646 2.1753e-11
647 2.1126e-11
648 1.9380e-11
649 1.8293e-11
650 1.7662e-11
651 1.7457e-11
652 1.5757e-11
653 1.5244e-11
654 1.4960e-11
655 1.4164e-11
656 1.3076e-11
657 1.2870e-11
658 1.2161e-11
659 1.1888e-11
660 1.1110e-11
661 1.0726e-11
662 1.0468e-11
663 1.0215e-11
664 9.9462e-12
665 9.2378e-12
666 8.8595e-12
667 8.3747e-12
668 8.1122e-12
669 7.9237e-12
670 7.7831e-12
671 7.4427e-12
672 7.0507e-12
673 6.8435e-12
674 6.7538e-12
675 6.5375e-12
676 6.3781e-12
677 6.0828e-12
678 5.9136e-12
679 5.5948e-12
680 5.3220e-12
681 5.0563e-12
682 4.6891e-12
683 4.4892e-12
684 4.3399e-12
685 4.2281e-12
686 3.9588e-12
687 3.8206e-12
688 3.5808e-12
689 3.3680e-12
690 3.1590e-12
691 3.0982e-12
692 3.0411e-12
693 2.9314e-12
694 2.8012e-12
695 2.7930e-12
696 2.7299e-12
697 2.5897e-12
698 2.4948e-12
699 2.3954e-12
700 2.3422e-12
701 2.1459e-12
702 2.0504e-12
703 2.0383e-12
704 1.9108e-12
705 1.8440e-12
706 1.7599e-12
707 1.7285e-12
708 1.6390e-12
709 1.5734e-12
710 1.5353e-12
711 1.4508e-12
712 1.4382e-12
713 1.4009e-12
714 1.3700e-12
715 1.2699e-12
716 1.2500e-12
717 1.1805e-12
718 1.1493e-12
719 1.1227e-12
720 1.1194e-12
721 1.0915e-12
722 1.0265e-12
723 1.0014e-12
724 9.6277e-13
725 9.5198e-13
726 9.1859e-13
727 8.9187e-13
728 8.3923e-13
729 8.3246e-13
730 8.1822e-13
731 8.0850e-13
732 7.9995e-13
733 7.8535e-13
734 7.6083e-13
735 7.5605e-13
736 7.5496e-13
737 7.5330e-13
738 7.3249e-13
739 7.1559e-13
740 7.1208e-13
741 7.0693e-13
742 7.0286e-13
743 6.6187e-13
744 6.6055e-13
745 6.5831e-13
746 6.5689e-13
747 6.4148e-13
748 6.3005e-13
749 6.2615e-13
750 6.2456e-13
751 6.2431e-13
752 6.2186e-13
753 6.1795e-13
754 6.0954e-13
755 6.0697e-13
756 6.0059e-13
757 6.0027e-13
758 5.9766e-13
759 5.9736e-13
760 5.9479e-13
761 5.9315e-13
762 5.8604e-13
763 5.8090e-13
764 5.7744e-13
765 5.7655e-13
766 5.7434e-13
767 5.6918e-13
768 5.6809e-13
769 5.6066e-13
770 5.5718e-13
771 5.5414e-13
772 5.5021e-13
773 5.4960e-13
774 5.4796e-13
775 5.4280e-13
776 5.3237e-13
777 5.2922e-13
778 5.2752e-13
779 5.2656e-13
780 5.2604e-13
781 5.2027e-13
782 5.1929e-13
783 5.1514e-13
784 5.1469e-13
785 5.1391e-13
786 5.1313e-13
787 5.1139e-13
788 5.0634e-13
789 5.0587e-13
790 4.9619e-13
791 4.9379e-13
792 4.9337e-13
793 4.9188e-13
794 4.9049e-13
795 4.9020e-13
796 4.8782e-13
797 4.8734e-13
798 4.8362e-13
799 4.8261e-13
800 4.8225e-13
801 4.7907e-13
802 4.7853e-13
803 4.7344e-13
804 4.7332e-13
805 4.7281e-13
806 4.7247e-13
807 4.7224e-13
808 4.7136e-13
809 4.6258e-13
810 4.6117e-13
811 4.6015e-13
812 4.5915e-13
813 4.5599e-13
814 4.5274e-13
815 4.5159e-13
816 4.4994e-13
817 4.4894e-13
818 4.4720e-13
819 4.4380e-13
820 4.4325e-13
821 4.4273e-13
822 4.3908e-13
823 4.3429e-13
824 4.3339e-13
825 4.3254e-13
826 4.2742e-13
827 4.2548e-13
828 4.2503e-13
829 4.2456e-13
830 4.2367e-13
831 4.2337e-13
832 4.1888e-13
833 4.1810e-13
834 4.1727e-13
835 4.1511e-13
836 4.1413e-13
837 4.0945e-13
838 4.0871e-13
839 4.0831e-13
840 4.0777e-13
841 4.0610e-13
842 4.0433e-13
843 4.0300e-13
844 4.0228e-13
845 4.0181e-13
846 3.9872e-13
847 3.9686e-13
848 3.9590e-13
849 3.9497e-13
850 3.9456e-13
851 3.9274e-13
852 3.9223e-13
853 3.9199e-13
854 3.9142e-13
855 3.8994e-13
856 3.8936e-13
857 3.8918e-13
858 3.8846e-13
859 3.8804e-13
860 3.8488e-13
861 3.8482e-13
862 3.8410e-13
863 3.8255e-13
864 3.8230e-13
865 3.8120e-13
866 3.8056e-13
867 3.8022e-13
868 3.7921e-13
869 3.7899e-13
870 3.7784e-13
871 3.7681e-13
872 3.7610e-13
873 3.7265e-13
874 3.7243e-13
875 3.7192e-13
876 3.7051e-13
877 3.6953e-13
878 3.6907e-13
879 3.6882e-13
880 3.6768e-13
881 3.6605e-13
882 3.6519e-13
883 3.6369e-13
884 3.6350e-13
885 3.6340e-13
886 3.6249e-13
887 3.6200e-13
888 3.6082e-13
889 3.6050e-13
890 3.5974e-13
891 3.5932e-13
892 3.5888e-13
893 3.5848e-13
894 3.5801e-13
895 3.5744e-13
896 3.5662e-13
897 3.5489e-13
898 3.5377e-13
899 3.5286e-13
900 3.5143e-13
901 3.5102e-13
902 3.5026e-13
903 3.4967e-13
904 3.4801e-13
905 3.4762e-13
906 3.4693e-13
907 3.4676e-13
908 3.4531e-13
909 3.4296e-13
910 3.4214e-13
911 3.4200e-13
912 3.4136e-13
913 3.4083e-13
914 3.4046e-13
915 3.3982e-13
916 3.3892e-13
917 3.3826e-13
918 3.3781e-13
919 3.3673e-13
920 3.3670e-13
921 3.3607e-13
922 3.3585e-13
923 3.3493e-13
924 3.3351e-13
925 3.3334e-13
926 3.3216e-13
927 3.3177e-13
928 3.3119e-13
929 3.3072e-13
930 3.3006e-13
931 3.2962e-13
932 3.2865e-13
933 3.2797e-13
934 3.2709e-13
935 3.2684e-13
936 3.2608e-13
937 3.2596e-13
938 3.2467e-13
939 3.2440e-13
940 3.2384e-13
941 3.2267e-13
942 3.2229e-13
943 3.2150e-13
944 3.2021e-13
945 3.1890e-13
946 3.1855e-13
947 3.1801e-13
948 3.1743e-13
949 3.1658e-13
950 3.1633e-13
951 3.1561e-13
952 3.1500e-13
953 3.1456e-13
954 3.1436e-13
955 3.1380e-13
956 3.1295e-13
957 3.1293e-13
958 3.1137e-13
959 3.0933e-13
960 3.0905e-13
961 3.0888e-13
962 3.0825e-13
963 3.0745e-13
964 3.0601e-13
965 3.0581e-13
966 3.0505e-13
967 3.0270e-13
968 3.0258e-13
969 3.0193e-13
970 3.0056e-13
971 3.0001e-13
972 2.9943e-13
973 2.9912e-13
974 2.9859e-13
975 2.9804e-13
976 2.9706e-13
977 2.9688e-13
978 2.9658e-13
979 2.9546e-13
980 2.9502e-13
981 2.9482e-13
982 2.9330e-13
983 2.9308e-13
984 2.9264e-13
985 2.9218e-13
986 2.9195e-13
987 2.9151e-13
988 2.9081e-13
989 2.9008e-13
990 2.8974e-13
991 2.8898e-13
992 2.8873e-13
993 2.8843e-13
994 2.8799e-13
995 2.8750e-13
996 2.8737e-13
997 2.8653e-13
998 2.8599e-13
999 2.8473e-13
1000 2.8434e-13
1001 2.8371e-13
1002 2.8324e-13
1003 2.8266e-13
1004 2.8222e-13
1005 2.8207e-13
1006 2.8152e-13
1007 2.8065e-13
1008 2.8035e-13
1009 2.7906e-13
1010 2.7828e-13
1011 2.7799e-13
1012 2.7746e-13
1013 2.7679e-13
1014 2.7658e-13
1015 2.7517e-13
1016 2.7490e-13
1017 2.7474e-13
1018 2.7389e-13
1019 2.7322e-13
1020 2.7250e-13
1021 2.7222e-13
1022 2.7053e-13
1023 2.6952e-13
1024 2.6933e-13
1025 2.6782e-13
1026 2.6625e-13
1027 2.6543e-13
1028 2.6508e-13
1029 2.6476e-13
1030 2.6379e-13
1031 2.6352e-13
1032 2.6316e-13
1033 2.6257e-13
1034 2.6174e-13
1035 2.6114e-13
1036 2.6043e-13
1037 2.6026e-13
1038 2.5958e-13
1039 2.5926e-13
1040 2.5892e-13
1041 2.5851e-13
1042 2.5824e-13
1043 2.5784e-13
1044 2.5639e-13
1045 2.5619e-13
1046 2.5589e-13
1047 2.5518e-13
1048 2.5479e-13
1049 2.5441e-13
1050 2.5434e-13
1051 2.5387e-13
1052 2.5343e-13
1053 2.5218e-13
1054 2.5162e-13
1055 2.5127e-13
1056 2.5106e-13
1057 2.5002e-13
1058 2.4959e-13
1059 2.4913e-13
1060 2.4902e-13
1061 2.4838e-13
1062 2.4824e-13
1063 2.4730e-13
1064 2.4679e-13
1065 2.4630e-13
1066 2.4590e-13
1067 2.4511e-13
1068 2.4441e-13
1069 2.4398e-13
1070 2.4270e-13
1071 2.4231e-13
1072 2.4175e-13
1073 2.4135e-13
1074 2.4114e-13
1075 2.4101e-13
1076 2.4081e-13
1077 2.3967e-13
1078 2.3921e-13
1079 2.3859e-13
1080 2.3834e-13
1081 2.3700e-13
1082 2.3637e-13
1083 2.3615e-13
1084 2.3555e-13
1085 2.3422e-13
1086 2.3385e-13
1087 2.3348e-13
1088 2.3304e-13
1089 2.3263e-13
1090 2.3242e-13
1091 2.3208e-13
1092 2.3167e-13
1093 2.2987e-13
1094 2.2959e-13
1095 2.2710e-13
1096 2.2667e-13
1097 2.2595e-13
1098 2.2575e-13
1099 2.2496e-13
1100 2.2426e-13
1101 2.2413e-13
1102 2.2337e-13
1103 2.2255e-13
1104 2.2234e-13
1105 2.2203e-13
1106 2.2165e-13
1107 2.2155e-13
1108 2.2059e-13
1109 2.1955e-13
1110 2.1876e-13
1111 2.1830e-13
1112 2.1799e-13
1113 2.1753e-13
1114 2.1723e-13
1115 2.1694e-13
1116 2.1654e-13
1117 2.1562e-13
1118 2.1497e-13
1119 2.1398e-13
1120 2.1353e-13
1121 2.1261e-13
1122 2.1188e-13
1123 2.1154e-13
1124 2.1093e-13
1125 2.1079e-13
1126 2.0903e-13
1127 2.0863e-13
1128 2.0778e-13
1129 2.0752e-13
1130 2.0669e-13
1131 2.0614e-13
1132 2.0555e-13
1133 2.0526e-13
1134 2.0469e-13
1135 2.0357e-13
1136 2.0299e-13
1137 2.0242e-13
1138 2.0202e-13
1139 2.0102e-13
1140 2.0047e-13
1141 1.9970e-13
1142 1.9853e-13
1143 1.9827e-13
1144 1.9711e-13
1145 1.9556e-13
1146 1.9487e-13
1147 1.9422e-13
1148 1.9400e-13
1149 1.9306e-13
1150 1.9198e-13
1151 1.9190e-13
1152 1.9165e-13
1153 1.9088e-13
1154 1.8994e-13
1155 1.8907e-13
1156 1.8839e-13
1157 1.8800e-13
1158 1.8758e-13
1159 1.8738e-13
1160 1.8706e-13
1161 1.8536e-13
1162 1.8478e-13
1163 1.8408e-13
1164 1.8377e-13
1165 1.8319e-13
1166 1.8284e-13
1167 1.8191e-13
1168 1.8111e-13
1169 1.8047e-13
1170 1.7971e-13
1171 1.7883e-13
1172 1.7859e-13
1173 1.7844e-13
1174 1.7793e-13
1175 1.7658e-13
1176 1.7596e-13
1177 1.7548e-13
1178 1.7459e-13
1179 1.7425e-13
1180 1.7371e-13
1181 1.7291e-13
1182 1.7259e-13
1183 1.7249e-13
1184 1.7173e-13
1185 1.7086e-13
1186 1.6982e-13
1187 1.6891e-13
1188 1.6880e-13
1189 1.6804e-13
1190 1.6775e-13
1191 1.6707e-13
1192 1.6693e-13
1193 1.6644e-13
1194 1.6601e-13
1195 1.6427e-13
1196 1.6378e-13
1197 1.6339e-13
1198 1.6303e-13
1199 1.6234e-13
1200 1.6162e-13
1201 1.6127e-13
1202 1.6038e-13
1203 1.6034e-13
1204 1.5981e-13
1205 1.5951e-13
1206 1.5900e-13
1207 1.5852e-13
1208 1.5723e-13
1209 1.5657e-13
1210 1.5535e-13
1211 1.5422e-13
1212 1.5330e-13
1213 1.5287e-13
1214 1.5212e-13
1215 1.5164e-13
1216 1.5144e-13
1217 1.5044e-13
1218 1.5027e-13
1219 1.4963e-13
1220 1.4894e-13
1221 1.4778e-13
1222 1.4683e-13
1223 1.4659e-13
1224 1.4613e-13
1225 1.4542e-13
1226 1.4453e-13
1227 1.4422e-13
1228 1.4396e-13
1229 1.4329e-13
1230 1.4285e-13
1231 1.4225e-13
1232 1.4208e-13
1233 1.4161e-13
1234 1.4128e-13
1235 1.4069e-13
1236 1.4031e-13
1237 1.3983e-13
1238 1.3901e-13
1239 1.3847e-13
1240 1.3793e-13
1241 1.3770e-13
1242 1.3720e-13
1243 1.3657e-13
1244 1.3652e-13
1245 1.3595e-13
1246 1.3478e-13
1247 1.3441e-13
1248 1.3372e-13
1249 1.3264e-13
1250 1.3247e-13
1251 1.3233e-13
1252 1.3179e-13
1253 1.3124e-13
1254 1.3083e-13
1255 1.3020e-13
1256 1.2985e-13
1257 1.2886e-13
1258 1.2826e-13
1259 1.2780e-13
1260 1.2710e-13
1261 1.2695e-13
1262 1.2589e-13
1263 1.2513e-13
1264 1.2452e-13
1265 1.2359e-13
1266 1.2338e-13
1267 1.2259e-13
1268 1.2183e-13
1269 1.2128e-13
1270 1.2095e-13
1271 1.2044e-13
1272 1.1932e-13
1273 1.1886e-13
1274 1.1848e-13
1275 1.1812e-13
1276 1.1748e-13
1277 1.1727e-13
1278 1.1643e-13
1279 1.1555e-13
1280 1.1538e-13
1281 1.1504e-13
1282 1.1408e-13
1283 1.1332e-13
1284 1.1309e-13
1285 1.1285e-13
1286 1.1175e-13
1287 1.1097e-13
1288 1.1068e-13
1289 1.1043e-13
1290 1.1011e-13
1291 1.0832e-13
1292 1.0791e-13
1293 1.0772e-13
1294 1.0672e-13
1295 1.0647e-13
1296 1.0615e-13
1297 1.0525e-13
1298 1.0456e-13
1299 1.0376e-13
1300 1.0357e-13
1301 1.0323e-13
1302 1.0297e-13
1303 1.0276e-13
1304 1.0221e-13
1305 1.0171e-13
1306 1.0133e-13
1307 1.0128e-13
1308 1.0115e-13
1309 1.0035e-13
1310 1.0007e-13
1311 9.9762e-14
1312 9.8910e-14
1313 9.8238e-14
1314 9.8132e-14
1315 9.7632e-14
1316 9.6995e-14
1317 9.6373e-14
1318 9.6082e-14
1319 9.5725e-14
1320 9.5337e-14
1321 9.4926e-14
1322 9.4248e-14
1323 9.4169e-14
1324 9.3515e-14
1325 9.3004e-14
1326 9.0740e-14
1327 9.0358e-14
1328 9.0236e-14
1329 8.9739e-14
1330 8.9371e-14
1331 8.8774e-14
1332 8.8436e-14
1333 8.7976e-14
1334 8.7296e-14
1335 8.6725e-14
1336 8.6647e-14
1337 8.5571e-14
1338 8.5063e-14
1339 8.4677e-14
1340 8.4014e-14
1341 8.3638e-14
1342 8.2579e-14
1343 8.2390e-14
1344 8.2219e-14
1345 8.1467e-14
1346 8.1232e-14
1347 8.0854e-14
1348 8.0016e-14
1349 7.8827e-14
1350 7.8751e-14
1351 7.8193e-14
1352 7.7621e-14
1353 7.7137e-14
1354 7.6955e-14
1355 7.6032e-14
1356 7.5919e-14
1357 7.5549e-14
1358 7.4956e-14
1359 7.4665e-14
1360 7.4360e-14
1361 7.3857e-14
1362 7.3573e-14
1363 7.3350e-14
1364 7.2813e-14
1365 7.2095e-14
1366 7.2034e-14
1367 7.1698e-14
1368 7.1379e-14
1369 7.0764e-14
1370 7.0611e-14
1371 6.9726e-14
1372 6.9422e-14
1373 6.9023e-14
1374 6.8554e-14
1375 6.7497e-14
1376 6.7339e-14
1377 6.6931e-14
1378 6.6788e-14
1379 6.6535e-14
1380 6.5578e-14
1381 6.5100e-14
1382 6.4977e-14
1383 6.4698e-14
1384 6.4366e-14
1385 6.3892e-14
1386 6.3661e-14
1387 6.2442e-14
1388 6.1963e-14
1389 6.1214e-14
1390 6.0625e-14
1391 6.0213e-14
1392 5.9687e-14
1393 5.9470e-14
1394 5.9029e-14
1395 5.8165e-14
1396 5.7963e-14
1397 5.7332e-14
1398 5.7245e-14
1399 5.6893e-14
1400 5.5872e-14
1401 5.5460e-14
1402 5.4939e-14
1403 5.4579e-14
1404 5.4338e-14
1405 5.3817e-14
1406 5.3640e-14
1407 5.3198e-14
1408 5.2855e-14
1409 5.2690e-14
1410 5.1823e-14
1411 5.0802e-14
1412 5.0547e-14
1413 4.9706e-14
1414 4.9447e-14
1415 4.9131e-14
1416 4.9031e-14
1417 4.8530e-14
1418 4.8272e-14
1419 4.7929e-14
1420 4.7411e-14
1421 4.7295e-14
1422 4.7143e-14
1423 4.6521e-14
1424 4.5491e-14
1425 4.5005e-14
1426 4.4799e-14
1427 4.4372e-14
1428 4.4172e-14
1429 4.4065e-14
1430 4.3701e-14
1431 4.3404e-14
1432 4.2695e-14
1433 4.2594e-14
1434 4.1591e-14
1435 4.1303e-14
1436 4.0700e-14
1437 4.0419e-14
1438 3.9956e-14
1439 3.9640e-14
1440 3.9283e-14
1441 3.8819e-14
1442 3.8450e-14
1443 3.8160e-14
1444 3.7543e-14
1445 3.7047e-14
1446 3.6619e-14
1447 3.6370e-14
1448 3.6047e-14
1449 3.5742e-14
1450 3.5482e-14
1451 3.5003e-14
1452 3.4869e-14
1453 3.4705e-14
1454 3.4256e-14
1455 3.4106e-14
1456 3.3524e-14
1457 3.3479e-14
1458 3.2754e-14
1459 3.2681e-14
1460 3.2127e-14
1461 3.1879e-14
1462 3.1493e-14
1463 3.1157e-14
1464 3.0797e-14
1465 3.0294e-14
1466 3.0000e-14
1467 2.9738e-14
1468 2.9697e-14
1469 2.9559e-14
1470 2.9177e-14
1471 2.9009e-14
1472 2.8883e-14
1473 2.8779e-14
1474 2.8427e-14
1475 2.8319e-14
1476 2.7994e-14
1477 2.7634e-14
1478 2.7186e-14
1479 2.6887e-14
1480 2.6671e-14
1481 2.6224e-14
1482 2.6188e-14
1483 2.5831e-14
1484 2.5662e-14
1485 2.5513e-14
1486 2.5495e-14
1487 2.5166e-14
1488 2.4697e-14
1489 2.4547e-14
1490 2.4242e-14
1491 2.4066e-14
1492 2.3753e-14
1493 2.3289e-14
1494 2.3223e-14
1495 2.2960e-14
1496 2.2647e-14
1497 2.2337e-14
1498 2.1982e-14
1499 2.1653e-14
1500 2.1506e-14
1501 2.1361e-14
1502 2.1219e-14
1503 2.0960e-14
1504 2.0897e-14
1505 2.0700e-14
1506 2.0487e-14
1507 2.0339e-14
1508 2.0006e-14
1509 1.9739e-14
1510 1.9393e-14
1511 1.9309e-14
1512 1.9013e-14
1513 1.8876e-14
1514 1.8715e-14
1515 1.8638e-14
1516 1.8390e-14
1517 1.8308e-14
1518 1.8279e-14
1519 1.7764e-14
1520 1.7672e-14
1521 1.7504e-14
1522 1.7415e-14
1523 1.7214e-14
1524 1.7081e-14
1525 1.7024e-14
1526 1.6923e-14
1527 1.6596e-14
1528 1.6452e-14
1529 1.6238e-14
1530 1.6146e-14
1531 1.6032e-14
1532 1.5901e-14
1533 1.5737e-14
1534 1.5678e-14
1535 1.5552e-14
1536 1.5518e-14
1537 1.5231e-14
1538 1.4953e-14
1539 1.4813e-14
1540 1.4761e-14
1541 1.4300e-14
1542 1.4099e-14
1543 1.3628e-14
1544 1.3410e-14
1545 1.2790e-14
1546 1.2374e-14
1547 1.2135e-14
1548 1.1930e-14
1549 1.1314e-14
1550 1.0970e-14
1551 1.0779e-14
1552 1.0555e-14
1553 1.0398e-14
1554 1.0010e-14
1555 9.8935e-15
1556 9.6035e-15
1557 9.2468e-15
1558 9.0734e-15
1559 8.9342e-15
1560 8.8763e-15
1561 8.7483e-15
1562 8.6934e-15
1563 8.6761e-15
1564 8.5263e-15
1565 8.4817e-15
1566 8.4015e-15
1567 8.2698e-15
1568 8.2411e-15
1569 8.1774e-15
1570 8.1435e-15
1571 8.0802e-15
1572 7.9660e-15
1573 7.9518e-15
1574 7.8915e-15
1575 7.8164e-15
1576 7.8037e-15
1577 7.7499e-15
1578 7.6851e-15
1579 7.6239e-15
1580 7.5597e-15
1581 7.5221e-15
1582 7.4948e-15
1583 7.4629e-15
1584 7.3949e-15
1585 7.3725e-15
1586 7.3165e-15
1587 7.2469e-15
1588 7.1993e-15
1589 7.1548e-15
1590 7.0934e-15
1591 7.0485e-15
1592 7.0026e-15
1593 6.9858e-15
1594 6.9289e-15
1595 6.8635e-15
1596 6.8338e-15
1597 6.8174e-15
1598 6.7613e-15
1599 6.7221e-15
1600 6.7060e-15
1601 6.6470e-15
1602 6.6017e-15
1603 6.5682e-15
1604 6.5404e-15
1605 6.4884e-15
1606 6.4771e-15
1607 6.3814e-15
1608 6.3615e-15
1609 6.3399e-15
1610 6.3279e-15
1611 6.2795e-15
1612 6.2678e-15
1613 6.2097e-15
1614 6.1605e-15
1615 6.1565e-15
1616 6.0970e-15
1617 6.0677e-15
1618 6.0158e-15
1619 5.9975e-15
1620 5.9629e-15
1621 5.9343e-15
1622 5.9055e-15
1623 5.8287e-15
1624 5.8172e-15
1625 5.7741e-15
1626 5.6824e-15
1627 5.6388e-15
1628 5.6145e-15
1629 5.5942e-15
1630 5.5314e-15
1631 5.4918e-15
1632 5.4688e-15
1633 5.3964e-15
1634 5.3750e-15
1635 5.3671e-15
1636 5.3071e-15
1637 5.2775e-15
1638 5.2564e-15
1639 5.1999e-15
1640 5.1906e-15
1641 5.1469e-15
1642 5.1328e-15
1643 5.1002e-15
1644 5.0643e-15
1645 5.0442e-15
1646 5.0118e-15
1647 4.9863e-15
1648 4.9616e-15
1649 4.9451e-15
1650 4.9192e-15
1651 4.8940e-15
1652 4.8759e-15
1653 4.8664e-15
1654 4.8411e-15
1655 4.8208e-15
1656 4.8040e-15
1657 4.7829e-15
1658 4.7779e-15
1659 4.7455e-15
1660 4.7347e-15
1661 4.7040e-15
1662 4.6963e-15
1663 4.6694e-15
1664 4.6510e-15
1665 4.6397e-15
1666 4.6176e-15
1667 4.5866e-15
1668 4.5773e-15
1669 4.5538e-15
1670 4.5507e-15
1671 4.5427e-15
1672 4.5351e-15
1673 4.5249e-15
1674 4.5145e-15
1675 4.4934e-15
1676 4.4866e-15
1677 4.4594e-15
1678 4.4577e-15
1679 4.4373e-15
1680 4.4254e-15
1681 4.3996e-15
1682 4.3944e-15
1683 4.3813e-15
1684 4.3682e-15
1685 4.3664e-15
1686 4.3575e-15
1687 4.3358e-15
1688 4.3270e-15
1689 4.3223e-15
1690 4.3158e-15
1691 4.2999e-15
1692 4.2691e-15
1693 4.2608e-15
1694 4.2558e-15
1695 4.2374e-15
1696 4.2276e-15
1697 4.2120e-15
1698 4.2037e-15
1699 4.1837e-15
1700 4.1804e-15
1701 4.1712e-15
1702 4.1609e-15
1703 4.1487e-15
1704 4.1329e-15
1705 4.1286e-15
1706 4.1160e-15
1707 4.1114e-15
1708 4.0981e-15
1709 4.0903e-15
1710 4.0736e-15
1711 4.0574e-15
1712 4.0548e-15
1713 4.0498e-15
1714 4.0401e-15
1715 4.0292e-15
1716 4.0201e-15
1717 4.0076e-15
1718 3.9996e-15
1719 3.9968e-15
1720 3.9832e-15
1721 3.9743e-15
1722 3.9606e-15
1723 3.9435e-15
1724 3.9378e-15
1725 3.9332e-15
1726 3.9239e-15
1727 3.9216e-15
1728 3.9125e-15
1729 3.8971e-15
1730 3.8956e-15
1731 3.8908e-15
1732 3.8716e-15
1733 3.8629e-15
1734 3.8492e-15
1735 3.8446e-15
1736 3.8381e-15
1737 3.8317e-15
1738 3.8228e-15
1739 3.8141e-15
1740 3.8091e-15
1741 3.7989e-15
1742 3.7837e-15
1743 3.7799e-15
1744 3.7784e-15
1745 3.7734e-15
1746 3.7596e-15
1747 3.7555e-15
1748 3.7425e-15
1749 3.7324e-15
1750 3.7281e-15
1751 3.7169e-15
1752 3.7127e-15
1753 3.6969e-15
1754 3.6959e-15
1755 3.6919e-15
1756 3.6849e-15
1757 3.6707e-15
1758 3.6650e-15
1759 3.6641e-15
1760 3.6623e-15
1761 3.6521e-15
1762 3.6404e-15
1763 3.6354e-15
1764 3.6308e-15
1765 3.6158e-15
1766 3.6113e-15
1767 3.6060e-15
1768 3.5952e-15
1769 3.5865e-15
1770 3.5854e-15
1771 3.5743e-15
1772 3.5656e-15
1773 3.5553e-15
1774 3.5508e-15
1775 3.5442e-15
1776 3.5420e-15
1777 3.5348e-15
1778 3.5274e-15
1779 3.5182e-15
1780 3.5149e-15
1781 3.5113e-15
1782 3.5056e-15
1783 3.4945e-15
1784 3.4926e-15
1785 3.4810e-15
1786 3.4781e-15
1787 3.4654e-15
1788 3.4573e-15
1789 3.4552e-15
1790 3.4499e-15
1791 3.4452e-15
1792 3.4301e-15
1793 3.4241e-15
1794 3.4224e-15
1795 3.4170e-15
1796 3.4061e-15
1797 3.4053e-15
1798 3.3983e-15
1799 3.3919e-15
1800 3.3830e-15
1801 3.3812e-15
1802 3.3785e-15
1803 3.3709e-15
1804 3.3623e-15
1805 3.3587e-15
1806 3.3533e-15
1807 3.3475e-15
1808 3.3394e-15
1809 3.3356e-15
1810 3.3295e-15
1811 3.3271e-15
1812 3.3226e-15
1813 3.3180e-15
1814 3.3163e-15
1815 3.3007e-15
1816 3.2947e-15
1817 3.2908e-15
1818 3.2881e-15
1819 3.2827e-15
1820 3.2788e-15
1821 3.2748e-15
1822 3.2709e-15
1823 3.2597e-15
1824 3.2579e-15
1825 3.2504e-15
1826 3.2449e-15
1827 3.2387e-15
1828 3.2322e-15
1829 3.2262e-15
1830 3.2248e-15
1831 3.2214e-15
1832 3.2156e-15
1833 3.2078e-15
1834 3.2063e-15
1835 3.2007e-15
1836 3.1950e-15
1837 3.1942e-15
1838 3.1884e-15
1839 3.1855e-15
1840 3.1783e-15
1841 3.1763e-15
1842 3.1669e-15
1843 3.1570e-15
1844 3.1529e-15
1845 3.1511e-15
1846 3.1479e-15
1847 3.1409e-15
1848 3.1340e-15
1849 3.1303e-15
1850 3.1247e-15
1851 3.1199e-15
1852 3.1182e-15
1853 3.1089e-15
1854 3.1013e-15
1855 3.0960e-15
1856 3.0929e-15
1857 3.0886e-15
1858 3.0873e-15
1859 3.0744e-15
1860 3.0698e-15
1861 3.0665e-15
1862 3.0637e-15
1863 3.0576e-15
1864 3.0532e-15
1865 3.0502e-15
1866 3.0392e-15
1867 3.0365e-15
1868 3.0307e-15
1869 3.0213e-15
1870 3.0206e-15
1871 3.0128e-15
1872 3.0098e-15
1873 3.0042e-15
1874 2.9961e-15
1875 2.9931e-15
1876 2.9924e-15
1877 2.9880e-15
1878 2.9819e-15
1879 2.9750e-15
1880 2.9675e-15
1881 2.9639e-15
1882 2.9575e-15
1883 2.9559e-15
1884 2.9549e-15
1885 2.9478e-15
1886 2.9413e-15
1887 2.9388e-15
1888 2.9326e-15
1889 2.9294e-15
1890 2.9275e-15
1891 2.9221e-15
1892 2.9187e-15
1893 2.9128e-15
1894 2.9094e-15
1895 2.9077e-15
1896 2.9042e-15
1897 2.9008e-15
1898 2.8950e-15
1899 2.8938e-15
1900 2.8892e-15
1901 2.8842e-15
1902 2.8788e-15
1903 2.8733e-15
1904 2.8699e-15
1905 2.8678e-15
1906 2.8652e-15
1907 2.8617e-15
1908 2.8578e-15
1909 2.8521e-15
1910 2.8502e-15
1911 2.8450e-15
1912 2.8411e-15
1913 2.8369e-15
1914 2.8365e-15
1915 2.8266e-15
1916 2.8241e-15
1917 2.8200e-15
1918 2.8120e-15
1919 2.8073e-15
1920 2.8018e-15
1921 2.7989e-15
1922 2.7966e-15
1923 2.7897e-15
1924 2.7862e-15
1925 2.7846e-15
1926 2.7812e-15
1927 2.7761e-15
1928 2.7702e-15
1929 2.7694e-15
1930 2.7670e-15
1931 2.7630e-15
1932 2.7568e-15
1933 2.7558e-15
1934 2.7525e-15
1935 2.7464e-15
1936 2.7403e-15
1937 2.7380e-15
1938 2.7349e-15
1939 2.7305e-15
1940 2.7242e-15
1941 2.7171e-15
1942 2.7130e-15
1943 2.7106e-15
1944 2.7053e-15
1945 2.7041e-15
1946 2.7007e-15
1947 2.6913e-15
1948 2.6899e-15
1949 2.6879e-15
1950 2.6863e-15
1951 2.6842e-15
1952 2.6759e-15
1953 2.6713e-15
1954 2.6652e-15
1955 2.6612e-15
1956 2.6603e-15
1957 2.6551e-15
1958 2.6531e-15
1959 2.6484e-15
1960 2.6457e-15
1961 2.6450e-15
1962 2.6404e-15
1963 2.6327e-15
1964 2.6260e-15
1965 2.6221e-15
1966 2.6198e-15
1967 2.6159e-15
1968 2.6144e-15
1969 2.6105e-15
1970 2.6036e-15
1971 2.6016e-15
1972 2.6003e-15
1973 2.5935e-15
1974 2.5908e-15
1975 2.5881e-15
1976 2.5833e-15
1977 2.5791e-15
1978 2.5750e-15
1979 2.5695e-15
1980 2.5651e-15
1981 2.5603e-15
1982 2.5578e-15
1983 2.5546e-15
1984 2.5541e-15
1985 2.5485e-15
1986 2.5455e-15
1987 2.5431e-15
1988 2.5401e-15
1989 2.5315e-15
1990 2.5303e-15
1991 2.5291e-15
1992 2.5244e-15
1993 2.5200e-15
1994 2.5134e-15
1995 2.5099e-15
1996 2.5078e-15
1997 2.5008e-15
1998 2.4972e-15
1999 2.4953e-15
2000 2.4900e-15
2001 2.4852e-15
2002 2.4828e-15
2003 2.4810e-15
2004 2.4749e-15
2005 2.4698e-15
2006 2.4676e-15
2007 2.4630e-15
2008 2.4629e-15
2009 2.4609e-15
2010 2.4570e-15
2011 2.4550e-15
2012 2.4485e-15
2013 2.4450e-15
2014 2.4393e-15
2015 2.4375e-15
2016 2.4338e-15
2017 2.4293e-15
2018 2.4246e-15
2019 2.4205e-15
2020 2.4186e-15
2021 2.4159e-15
2022 2.4101e-15
2023 2.4078e-15
2024 2.4019e-15
2025 2.3986e-15
2026 2.3971e-15
2027 2.3945e-15
2028 2.3927e-15
2029 2.3906e-15
2030 2.3869e-15
2031 2.3812e-15
2032 2.3801e-15
2033 2.3763e-15
2034 2.3715e-15
2035 2.3685e-15
2036 2.3671e-15
2037 2.3613e-15
2038 2.3582e-15
2039 2.3565e-15
2040 2.3532e-15
2041 2.3504e-15
2042 2.3482e-15
2043 2.3434e-15
2044 2.3377e-15
2045 2.3352e-15
2046 2.3333e-15
2047 2.3285e-15
2048 2.3262e-15
2049 2.3233e-15
2050 2.3188e-15
2051 2.3163e-15
2052 2.3157e-15
2053 2.3097e-15
2054 2.3060e-15
2055 2.3019e-15
2056 2.2996e-15
2057 2.2937e-15
2058 2.2893e-15
2059 2.2841e-15
2060 2.2822e-15
2061 2.2795e-15
2062 2.2774e-15
2063 2.2683e-15
2064 2.2678e-15
2065 2.2654e-15
2066 2.2614e-15
2067 2.2602e-15
2068 2.2590e-15
2069 2.2544e-15
2070 2.2507e-15
2071 2.2488e-15
2072 2.2409e-15
2073 2.2374e-15
2074 2.2365e-15
2075 2.2313e-15
2076 2.2263e-15
2077 2.2239e-15
2078 2.2234e-15
2079 2.2215e-15
2080 2.2165e-15
2081 2.2141e-15
2082 2.2137e-15
2083 2.2058e-15
2084 2.2051e-15
2085 2.1997e-15
2086 2.1948e-15
2087 2.1932e-15
2088 2.1919e-15
2089 2.1846e-15
2090 2.1844e-15
2091 2.1782e-15
2092 2.1780e-15
2093 2.1737e-15
2094 2.1728e-15
2095 2.1680e-15
2096 2.1659e-15
2097 2.1607e-15
2098 2.1589e-15
2099 2.1565e-15
2100 2.1542e-15
2101 2.1529e-15
2102 2.1513e-15
2103 2.1476e-15
2104 2.1408e-15
2105 2.1385e-15
2106 2.1375e-15
2107 2.1351e-15
2108 2.1301e-15
2109 2.1256e-15
2110 2.1229e-15
2111 2.1200e-15
2112 2.1147e-15
2113 2.1106e-15
2114 2.1091e-15
2115 2.1070e-15
2116 2.1029e-15
2117 2.0999e-15
2118 2.0976e-15
2119 2.0950e-15
2120 2.0922e-15
2121 2.0885e-15
2122 2.0848e-15
2123 2.0843e-15
2124 2.0769e-15
2125 2.0745e-15
2126 2.0735e-15
2127 2.0705e-15
2128 2.0652e-15
2129 2.0617e-15
2130 2.0576e-15
2131 2.0566e-15
2132 2.0541e-15
2133 2.0517e-15
2134 2.0448e-15
2135 2.0444e-15
2136 2.0419e-15
2137 2.0370e-15
2138 2.0336e-15
2139 2.0316e-15
2140 2.0286e-15
2141 2.0228e-15
2142 2.0220e-15
2143 2.0188e-15
2144 2.0167e-15
2145 2.0155e-15
2146 2.0116e-15
2147 2.0052e-15
2148 2.0046e-15
2149 2.0025e-15
2150 1.9996e-15
2151 1.9969e-15
2152 1.9952e-15
2153 1.9906e-15
2154 1.9863e-15
2155 1.9840e-15
2156 1.9795e-15
2157 1.9786e-15
2158 1.9775e-15
2159 1.9753e-15
2160 1.9738e-15
2161 1.9671e-15
2162 1.9646e-15
2163 1.9627e-15
2164 1.9575e-15
2165 1.9527e-15
2166 1.9521e-15
2167 1.9504e-15
2168 1.9467e-15
2169 1.9423e-15
2170 1.9413e-15
2171 1.9382e-15
2172 1.9341e-15
2173 1.9329e-15
2174 1.9264e-15
2175 1.9257e-15
2176 1.9228e-15
2177 1.9216e-15
2178 1.9178e-15
2179 1.9153e-15
2180 1.9133e-15
2181 1.9088e-15
2182 1.9051e-15
2183 1.9018e-15
2184 1.8966e-15
2185 1.8925e-15
2186 1.8910e-15
2187 1.8909e-15
2188 1.8892e-15
2189 1.8851e-15
2190 1.8828e-15
2191 1.8779e-15
2192 1.8749e-15
2193 1.8722e-15
2194 1.8691e-15
2195 1.8679e-15
2196 1.8645e-15
2197 1.8631e-15
2198 1.8592e-15
2199 1.8570e-15
2200 1.8548e-15
2201 1.8532e-15
2202 1.8506e-15
2203 1.8481e-15
2204 1.8436e-15
2205 1.8409e-15
2206 1.8386e-15
2207 1.8369e-15
2208 1.8367e-15
2209 1.8276e-15
2210 1.8267e-15
2211 1.8227e-15
2212 1.8213e-15
2213 1.8175e-15
2214 1.8125e-15
2215 1.8110e-15
2216 1.8093e-15
2217 1.8066e-15
2218 1.8048e-15
2219 1.7994e-15
2220 1.7984e-15
2221 1.7962e-15
2222 1.7924e-15
2223 1.7899e-15
2224 1.7881e-15
2225 1.7849e-15
2226 1.7822e-15
2227 1.7785e-15
2228 1.7739e-15
2229 1.7721e-15
2230 1.7663e-15
2231 1.7655e-15
2232 1.7626e-15
2233 1.7614e-15
2234 1.7580e-15
2235 1.7567e-15
2236 1.7545e-15
2237 1.7522e-15
2238 1.7497e-15
2239 1.7471e-15
2240 1.7437e-15
2241 1.7424e-15
2242 1.7407e-15
2243 1.7350e-15
2244 1.7333e-15
2245 1.7288e-15
2246 1.7284e-15
2247 1.7250e-15
2248 1.7207e-15
2249 1.7191e-15
2250 1.7165e-15
2251 1.7117e-15
2252 1.7083e-15
2253 1.7075e-15
2254 1.7059e-15
2255 1.7030e-15
2256 1.7008e-15
2257 1.6957e-15
2258 1.6929e-15
2259 1.6920e-15
2260 1.6869e-15
2261 1.6848e-15
2262 1.6815e-15
2263 1.6772e-15
2264 1.6755e-15
2265 1.6747e-15
2266 1.6705e-15
2267 1.6686e-15
2268 1.6643e-15
2269 1.6616e-15
2270 1.6588e-15
2271 1.6554e-15
2272 1.6501e-15
2273 1.6481e-15
2274 1.6478e-15
2275 1.6431e-15
2276 1.6402e-15
2277 1.6376e-15
2278 1.6364e-15
2279 1.6338e-15
2280 1.6298e-15
2281 1.6275e-15
2282 1.6257e-15
2283 1.6227e-15
2284 1.6214e-15
2285 1.6171e-15
2286 1.6156e-15
2287 1.6125e-15
2288 1.6096e-15
2289 1.6090e-15
2290 1.6056e-15
2291 1.6019e-15
2292 1.5994e-15
2293 1.5964e-15
2294 1.5936e-15
2295 1.5923e-15
2296 1.5895e-15
2297 1.5872e-15
2298 1.5839e-15
2299 1.5820e-15
2300 1.5787e-15
2301 1.5764e-15
2302 1.5742e-15
2303 1.5711e-15
2304 1.5687e-15
2305 1.5663e-15
2306 1.5631e-15
2307 1.5608e-15
2308 1.5583e-15
2309 1.5549e-15
2310 1.5515e-15
2311 1.5492e-15
2312 1.5465e-15
2313 1.5452e-15
2314 1.5443e-15
2315 1.5430e-15
2316 1.5376e-15
2317 1.5361e-15
2318 1.5348e-15
2319 1.5337e-15
2320 1.5301e-15
2321 1.5266e-15
2322 1.5244e-15
2323 1.5199e-15
2324 1.5182e-15
2325 1.5170e-15
2326 1.5159e-15
2327 1.5089e-15
2328 1.5061e-15
2329 1.5047e-15
2330 1.5046e-15
2331 1.5031e-15
2332 1.5008e-15
2333 1.4976e-15
2334 1.4952e-15
2335 1.4910e-15
2336 1.4894e-15
2337 1.4870e-15
2338 1.4840e-15
2339 1.4816e-15
2340 1.4807e-15
2341 1.4790e-15
2342 1.4768e-15
2343 1.4751e-15
2344 1.4725e-15
2345 1.4702e-15
2346 1.4669e-15
2347 1.4643e-15
2348 1.4609e-15
2349 1.4601e-15
2350 1.4572e-15
2351 1.4548e-15
2352 1.4493e-15
2353 1.4482e-15
2354 1.4450e-15
2355 1.4432e-15
2356 1.4396e-15
2357 1.4380e-15
2358 1.4336e-15
2359 1.4311e-15
2360 1.4284e-15
2361 1.4276e-15
2362 1.4257e-15
2363 1.4213e-15
2364 1.4198e-15
2365 1.4186e-15
2366 1.4159e-15
2367 1.4142e-15
2368 1.4096e-15
2369 1.4088e-15
2370 1.4049e-15
2371 1.4044e-15
2372 1.4018e-15
2373 1.3973e-15
2374 1.3933e-15
2375 1.3922e-15
2376 1.3903e-15
2377 1.3885e-15
2378 1.3866e-15
2379 1.3824e-15
2380 1.3815e-15
2381 1.3787e-15
2382 1.3760e-15
2383 1.3736e-15
2384 1.3713e-15
2385 1.3696e-15
2386 1.3687e-15
2387 1.3623e-15
2388 1.3615e-15
2389 1.3597e-15
2390 1.3553e-15
2391 1.3525e-15
2392 1.3507e-15
2393 1.3486e-15
2394 1.3458e-15
2395 1.3437e-15
2396 1.3432e-15
2397 1.3382e-15
2398 1.3360e-15
2399 1.3342e-15
2400 1.3317e-15
2401 1.3277e-15
2402 1.3261e-15
2403 1.3216e-15
2404 1.3196e-15
2405 1.3163e-15
2406 1.3160e-15
2407 1.3113e-15
2408 1.3101e-15
2409 1.3092e-15
2410 1.3029e-15
2411 1.3011e-15
2412 1.2987e-15
2413 1.2961e-15
2414 1.2951e-15
2415 1.2940e-15
2416 1.2917e-15
2417 1.2893e-15
2418 1.2861e-15
2419 1.2855e-15
2420 1.2840e-15
2421 1.2832e-15
2422 1.2786e-15
2423 1.2742e-15
2424 1.2735e-15
2425 1.2720e-15
2426 1.2698e-15
2427 1.2636e-15
2428 1.2627e-15
2429 1.2608e-15
2430 1.2581e-15
2431 1.2549e-15
2432 1.2533e-15
2433 1.2491e-15
2434 1.2446e-15
2435 1.2428e-15
2436 1.2418e-15
2437 1.2402e-15
2438 1.2382e-15
2439 1.2337e-15
2440 1.2324e-15
2441 1.2320e-15
2442 1.2280e-15
2443 1.2270e-15
2444 1.2258e-15
2445 1.2214e-15
2446 1.2188e-15
2447 1.2164e-15
2448 1.2153e-15
2449 1.2132e-15
2450 1.2115e-15
2451 1.2080e-15
2452 1.2058e-15
2453 1.2027e-15
2454 1.1997e-15
2455 1.1974e-15
2456 1.1951e-15
2457 1.1942e-15
2458 1.1928e-15
2459 1.1923e-15
2460 1.1902e-15
2461 1.1842e-15
2462 1.1824e-15
2463 1.1796e-15
2464 1.1782e-15
2465 1.1745e-15
2466 1.1740e-15
2467 1.1704e-15
2468 1.1690e-15
2469 1.1675e-15
2470 1.1618e-15
2471 1.1602e-15
2472 1.1595e-15
2473 1.1558e-15
2474 1.1551e-15
2475 1.1522e-15
2476 1.1514e-15
2477 1.1480e-15
2478 1.1450e-15
2479 1.1444e-15
2480 1.1412e-15
2481 1.1401e-15
2482 1.1367e-15
2483 1.1346e-15
2484 1.1307e-15
2485 1.1289e-15
2486 1.1282e-15
2487 1.1265e-15
2488 1.1222e-15
2489 1.1215e-15
2490 1.1190e-15
2491 1.1175e-15
2492 1.1149e-15
2493 1.1129e-15
2494 1.1105e-15
2495 1.1066e-15
2496 1.1058e-15
2497 1.1050e-15
2498 1.1014e-15
2499 1.0987e-15
2500 1.0977e-15
2501 1.0946e-15
2502 1.0935e-15
2503 1.0908e-15
2504 1.0863e-15
2505 1.0847e-15
2506 1.0834e-15
2507 1.0807e-15
2508 1.0773e-15
2509 1.0756e-15
2510 1.0740e-15
2511 1.0705e-15
2512 1.0700e-15
2513 1.0655e-15
2514 1.0639e-15
2515 1.0600e-15
2516 1.0591e-15
2517 1.0561e-15
2518 1.0535e-15
2519 1.0524e-15
2520 1.0493e-15
2521 1.0483e-15
2522 1.0460e-15
2523 1.0439e-15
2524 1.0422e-15
2525 1.0390e-15
2526 1.0383e-15
2527 1.0351e-15
2528 1.0328e-15
2529 1.0324e-15
2530 1.0282e-15
2531 1.0269e-15
2532 1.0247e-15
2533 1.0218e-15
2534 1.0207e-15
2535 1.0193e-15
2536 1.0189e-15
2537 1.0164e-15
2538 1.0132e-15
2539 1.0099e-15
2540 1.0085e-15
2541 1.0070e-15
2542 1.0054e-15
2543 1.0041e-15
2544 9.9890e-16
2545 9.9565e-16
2546 9.9412e-16
2547 9.9176e-16
2548 9.8890e-16
2549 9.8864e-16
2550 9.8636e-16
2551 9.8205e-16
2552 9.8051e-16
2553 9.7597e-16
2554 9.7458e-16
2555 9.7388e-16
2556 9.7284e-16
2557 9.7103e-16
2558 9.6643e-16
2559 9.6499e-16
2560 9.6263e-16
2561 9.6080e-16
2562 9.5873e-16
2563 9.5775e-16
2564 9.5380e-16
2565 9.5248e-16
2566 9.5007e-16
2567 9.4958e-16
2568 9.4740e-16
2569 9.4452e-16
2570 9.4202e-16
2571 9.3901e-16
2572 9.3824e-16
2573 9.3707e-16
2574 9.3561e-16
2575 9.3215e-16
2576 9.2996e-16
2577 9.2915e-16
2578 9.2483e-16
2579 9.2304e-16
2580 9.2102e-16
2581 9.1618e-16
2582 9.1386e-16
2583 9.1283e-16
2584 9.1078e-16
2585 9.0730e-16
2586 9.0294e-16
2587 9.0143e-16
2588 8.9978e-16
2589 8.9849e-16
2590 8.9602e-16
2591 8.9425e-16
2592 8.9257e-16
2593 8.8808e-16
2594 8.8684e-16
2595 8.8498e-16
2596 8.8395e-16
2597 8.8158e-16
2598 8.7805e-16
2599 8.7542e-16
2600 8.7355e-16
2601 8.7048e-16
2602 8.6918e-16
2603 8.6677e-16
2604 8.6383e-16
2605 8.6350e-16
2606 8.6066e-16
2607 8.5868e-16
2608 8.5728e-16
2609 8.5525e-16
2610 8.5286e-16
2611 8.4990e-16
2612 8.4933e-16
2613 8.4548e-16
2614 8.4454e-16
2615 8.4050e-16
2616 8.3917e-16
2617 8.3836e-16
2618 8.3624e-16
2619 8.3372e-16
2620 8.3035e-16
2621 8.2847e-16
2622 8.2529e-16
2623 8.2386e-16
2624 8.2294e-16
2625 8.1863e-16
2626 8.1715e-16
2627 8.1446e-16
2628 8.1251e-16
2629 8.0961e-16
2630 8.0828e-16
2631 8.0584e-16
2632 8.0426e-16
2633 8.0287e-16
2634 8.0184e-16
2635 7.9999e-16
2636 7.9592e-16
2637 7.9473e-16
2638 7.9214e-16
2639 7.9046e-16
2640 7.9018e-16
2641 7.8569e-16
2642 7.8245e-16
2643 7.8054e-16
2644 7.7875e-16
2645 7.7700e-16
2646 7.7405e-16
2647 7.7394e-16
2648 7.7256e-16
2649 7.6856e-16
2650 7.6640e-16
2651 7.6459e-16
2652 7.6377e-16
2653 7.6140e-16
2654 7.6051e-16
2655 7.5978e-16
2656 7.5438e-16
2657 7.5184e-16
2658 7.5058e-16
2659 7.4748e-16
2660 7.4604e-16
2661 7.4512e-16
2662 7.4031e-16
2663 7.4001e-16
2664 7.3810e-16
2665 7.3562e-16
2666 7.3316e-16
2667 7.3250e-16
2668 7.2993e-16
2669 7.2843e-16
2670 7.2498e-16
2671 7.2276e-16
2672 7.2154e-16
2673 7.1736e-16
2674 7.1620e-16
2675 7.1490e-16
2676 7.1333e-16
2677 7.1041e-16
2678 7.0841e-16
2679 7.0735e-16
2680 7.0577e-16
2681 7.0164e-16
2682 7.0056e-16
2683 7.0036e-16
2684 6.9748e-16
2685 6.9573e-16
2686 6.9193e-16
2687 6.8949e-16
2688 6.8912e-16
2689 6.8759e-16
2690 6.8423e-16
2691 6.8324e-16
2692 6.8277e-16
2693 6.8050e-16
2694 6.7660e-16
2695 6.7271e-16
2696 6.7046e-16
2697 6.6952e-16
2698 6.6907e-16
2699 6.6706e-16
2700 6.6325e-16
2701 6.6003e-16
2702 6.5953e-16
2703 6.5759e-16
2704 6.5677e-16
2705 6.5425e-16
2706 6.5281e-16
2707 6.5029e-16
2708 6.4896e-16
2709 6.4659e-16
2710 6.4581e-16
2711 6.4281e-16
2712 6.4050e-16
2713 6.3876e-16
2714 6.3836e-16
2715 6.3523e-16
2716 6.3296e-16
2717 6.3058e-16
2718 6.2937e-16
2719 6.2851e-16
2720 6.2707e-16
2721 6.2572e-16
2722 6.2207e-16
2723 6.1982e-16
2724 6.1569e-16
2725 6.1458e-16
2726 6.1132e-16
2727 6.1021e-16
2728 6.0691e-16
2729 6.0590e-16
2730 6.0281e-16
2731 6.0025e-16
2732 5.9909e-16
2733 5.9703e-16
2734 5.9517e-16
2735 5.9327e-16
2736 5.9150e-16
2737 5.8883e-16
2738 5.8806e-16
2739 5.8531e-16
2740 5.8457e-16
2741 5.8156e-16
2742 5.8112e-16
2743 5.7769e-16
2744 5.7478e-16
2745 5.7298e-16
2746 5.7220e-16
2747 5.6806e-16
2748 5.6740e-16
2749 5.6645e-16
2750 5.6513e-16
2751 5.6336e-16
2752 5.6208e-16
2753 5.5962e-16
2754 5.5704e-16
2755 5.5431e-16
2756 5.5275e-16
2757 5.5100e-16
2758 5.4995e-16
2759 5.4829e-16
2760 5.4376e-16
2761 5.4163e-16
2762 5.3905e-16
2763 5.3721e-16
2764 5.3668e-16
2765 5.3492e-16
2766 5.3103e-16
2767 5.2965e-16
2768 5.2905e-16
2769 5.2824e-16
2770 5.2605e-16
2771 5.2422e-16
2772 5.2286e-16
2773 5.2141e-16
2774 5.1845e-16
2775 5.1837e-16
2776 5.1598e-16
2777 5.1437e-16
2778 5.1043e-16
2779 5.0890e-16
2780 5.0788e-16
2781 5.0459e-16
2782 5.0216e-16
2783 5.0033e-16
2784 4.9672e-16
2785 4.9618e-16
2786 4.9459e-16
2787 4.9105e-16
2788 4.8871e-16
2789 4.8742e-16
2790 4.8403e-16
2791 4.8258e-16
2792 4.8159e-16
2793 4.8052e-16
2794 4.7805e-16
2795 4.7695e-16
2796 4.7453e-16
2797 4.7402e-16
2798 4.7285e-16
2799 4.6874e-16
2800 4.6732e-16
2801 4.6484e-16
2802 4.6164e-16
2803 4.6025e-16
2804 4.5818e-16
2805 4.5543e-16
2806 4.5406e-16
2807 4.5284e-16
2808 4.5059e-16
2809 4.4825e-16
2810 4.4687e-16
2811 4.4581e-16
2812 4.4391e-16
2813 4.4153e-16
2814 4.4059e-16
2815 4.3718e-16
2816 4.3554e-16
2817 4.3402e-16
2818 4.3312e-16
2819 4.3169e-16
2820 4.3003e-16
2821 4.2901e-16
2822 4.2473e-16
2823 4.2437e-16
2824 4.2192e-16
2825 4.2011e-16
2826 4.1978e-16
2827 4.1543e-16
2828 4.1515e-16
2829 4.1362e-16
2830 4.1218e-16
2831 4.1167e-16
2832 4.0945e-16
2833 4.0739e-16
2834 4.0590e-16
2835 4.0391e-16
2836 4.0250e-16
2837 4.0177e-16
2838 3.9807e-16
2839 3.9715e-16
2840 3.9325e-16
2841 3.9234e-16
2842 3.9103e-16
2843 3.8798e-16
2844 3.8692e-16
2845 3.8400e-16
2846 3.8336e-16
2847 3.8284e-16
2848 3.8124e-16
2849 3.8003e-16
2850 3.7623e-16
2851 3.7475e-16
2852 3.7347e-16
2853 3.7178e-16
2854 3.7061e-16
2855 3.6905e-16
2856 3.6748e-16
2857 3.6666e-16
2858 3.6467e-16
2859 3.6124e-16
2860 3.5928e-16
2861 3.5769e-16
2862 3.5742e-16
2863 3.5513e-16
2864 3.5269e-16
2865 3.5190e-16
2866 3.4858e-16
2867 3.4560e-16
2868 3.4443e-16
2869 3.4216e-16
2870 3.4101e-16
2871 3.3945e-16
2872 3.3880e-16
2873 3.3625e-16
2874 3.3470e-16
2875 3.3427e-16
2876 3.3146e-16
2877 3.2831e-16
2878 3.2623e-16
2879 3.2411e-16
2880 3.2206e-16
2881 3.2078e-16
2882 3.2050e-16
2883 3.1810e-16
2884 3.1450e-16
2885 3.1304e-16
2886 3.1280e-16
2887 3.1059e-16
2888 3.0903e-16
2889 3.0632e-16
2890 3.0598e-16
2891 3.0273e-16
2892 3.0121e-16
2893 2.9978e-16
2894 2.9790e-16
2895 2.9651e-16
2896 2.9566e-16
2897 2.9167e-16
2898 2.9031e-16
2899 2.8721e-16
2900 2.8652e-16
2901 2.8291e-16
2902 2.8216e-16
2903 2.7959e-16
2904 2.7889e-16
2905 2.7608e-16
2906 2.7532e-16
2907 2.7428e-16
2908 2.7267e-16
2909 2.7021e-16
2910 2.6625e-16
2911 2.6415e-16
2912 2.6309e-16
2913 2.6202e-16
2914 2.6155e-16
2915 2.5969e-16
2916 2.5758e-16
2917 2.5501e-16
2918 2.5450e-16
2919 2.5263e-16
2920 2.4947e-16
2921 2.4802e-16
2922 2.4583e-16
2923 2.4424e-16
2924 2.4170e-16
2925 2.4137e-16
2926 2.4034e-16
2927 2.3827e-16
2928 2.3713e-16
2929 2.3568e-16
2930 2.3470e-16
2931 2.3382e-16
2932 2.3140e-16
2933 2.2833e-16
2934 2.2704e-16
2935 2.2652e-16
2936 2.2464e-16
2937 2.2199e-16
2938 2.2060e-16
2939 2.1809e-16
2940 2.1732e-16
2941 2.1620e-16
2942 2.1358e-16
2943 2.1111e-16
2944 2.1059e-16
2945 2.0924e-16
2946 2.0730e-16
2947 2.0668e-16
2948 2.0498e-16
2949 2.0292e-16
2950 2.0138e-16
2951 1.9928e-16
2952 1.9680e-16
2953 1.9661e-16
2954 1.9441e-16
2955 1.9411e-16
2956 1.9223e-16
2957 1.9192e-16
2958 1.8948e-16
2959 1.8601e-16
2960 1.8379e-16
2961 1.8306e-16
2962 1.8231e-16
2963 1.8093e-16
2964 1.7696e-16
2965 1.7662e-16
2966 1.7471e-16
2967 1.7356e-16
2968 1.7121e-16
2969 1.6974e-16
2970 1.6871e-16
2971 1.6812e-16
2972 1.6641e-16
2973 1.6510e-16
2974 1.6181e-16
2975 1.5965e-16
2976 1.5851e-16
2977 1.5739e-16
2978 1.5604e-16
2979 1.5393e-16
2980 1.5279e-16
2981 1.5038e-16
2982 1.4816e-16
2983 1.4736e-16
2984 1.4531e-16
2985 1.4169e-16
2986 1.3708e-16
2987 1.3631e-16
2988 1.3542e-16
2989 1.3395e-16
2990 1.3254e-16
2991 1.3141e-16
2992 1.2950e-16
2993 1.2721e-16
2994 1.2493e-16
2995 1.2305e-16
2996 1.1938e-16
2997 1.1711e-16
2998 1.1260e-16
2999 1.1132e-16
3000 1.0786e-16
3001 0.0000e+00

==> error_vs_ctime_diffmarks.txt <==
tnonad errnonad tad errad labelNA labelA alignmentNA alignmentA xred errred
1.9718e+02 1.0365e+00 6.1274e+01 4.5934e-05 m=100 m=100 170 200 45 4.8979e-08
2.1793e+02 1.0045e-03 1.0413e+02 2.5576e-06 m=200 m=200 200 200 150 4.8979e-08
2.2966e+02 1.9879e-05 1.2994e+02 1.0443e-07 m=250 m=250 200 200 300 4.8979e-08

==> error_vs_ctime_diffmarks_2k160.txt <==
tnonad errnonad tad errad labelNA labelA alignmentNA alignmentA xred errred
0 0 9.6029e+00 1.9358e-01 0 m=10 0 200 5 3.1803e-03
0 0 1.0932e+01 3.2867e-03 0 m=20 0 200 100 3.1803e-03
7.7610e+01 1.4133e+00 0 0 m=20 0 0 0 100 3.1803e-03
7.9985e+01 4.0227e-02 0 0 m=100 0 0 0 100 3.1803e-03
8.0904e+01 3.1418e-03 0 0 m=130 0 15 0 100 3.1803e-03

==> error_vs_ctime_diffmarks_2k280.txt <==
tnonad errnonad tad errad labelNA labelA alignmentNA alignmentA xred errred
1.2222e+02 1.4080e+00 2.1684e+01 9.4131e-05 m=50 m=50 0 200 15 9.9479e-06
1.2472e+02 9.6616e-01 3.1834e+01 2.6530e-05 m=100 m=100 20 200 70 9.9479e-06
1.2706e+02 7.8858e-03 4.3704e+01 1.0051e-05 m=150 m=150 0 200 150 9.9479e-06
1.3077e+02 2.6941e-05 0 0 m=230 0 0 0 150 9.9479e-06
1.3543e+02 9.9553e-06 0 0 m=270 0 75 0 150 9.9479e-06

==> error_vs_m_and_ctime.txt <==
m tnonad errnonad tad errad errred
5.0000e+01 1.8814e+02 1.0091e+00 4.7105e+01 1.4845e-02 4.8979e-08
6.0000e+01 1.8982e+02 1.0094e+00 4.9959e+01 1.8152e-03 4.8979e-08
7.0000e+01 1.9082e+02 1.0076e+00 5.4144e+01 4.4095e-04 4.8979e-08
8.0000e+01 1.9164e+02 1.0083e+00 5.6296e+01 1.0370e-04 4.8979e-08
9.0000e+01 1.9249e+02 1.0139e+00 5.9760e+01 5.6822e-05 4.8979e-08
1.1000e+02 1.9548e+02 1.1707e+00 6.4256e+01 3.9176e-05 4.8979e-08
1.2000e+02 1.9689e+02 3.6283e-01 6.7140e+01 3.3005e-05 4.8979e-08
1.3000e+02 1.9791e+02 3.9295e-01 6.8682e+01 2.7393e-05 4.8979e-08
1.4000e+02 1.9941e+02 2.1081e-01 7.3188e+01 2.3498e-05 4.8979e-08
1.5000e+02 1.9989e+02 5.6252e-02 7.6952e+01 1.9487e-05 4.8979e-08
1.6000e+02 2.0103e+02 5.4848e-02 7.8305e+01 1.5698e-05 4.8979e-08
1.7000e+02 2.0744e+02 1.6184e-02 8.5956e+01 1.1728e-05 4.8979e-08
1.8000e+02 2.0702e+02 7.3860e-03 8.9171e+01 7.6445e-06 4.8979e-08
1.9000e+02 2.1629e+02 2.6443e-03 1.0209e+02 4.9367e-06 4.8979e-08
2.1000e+02 2.2040e+02 2.8521e-04 1.1017e+02 1.2270e-06 4.8979e-08
2.2000e+02 2.2230e+02 1.3369e-04 1.1409e+02 6.4091e-07 4.8979e-08
2.3000e+02 2.2544e+02 5.1483e-05 1.1963e+02 3.0545e-07 4.8979e-08
2.4000e+02 2.2671e+02 2.7030e-05 1.2376e+02 2.5123e-07 4.8979e-08
2.6000e+02 2.3180e+02 1.8397e-05 1.3427e+02 7.0900e-08 4.8979e-08
2.7000e+02 2.3456e+02 1.8511e-05 1.4000e+02 7.1392e-08 4.8979e-08
2.8000e+02 2.3665e+02 1.6520e-05 1.4512e+02 5.8148e-08 4.8979e-08
2.9000e+02 2.4056e+02 1.3109e-05 1.5123e+02 5.2499e-08 4.8979e-08
3.0000e+02 2.4188e+02 9.1351e-06 1.6261e+02 5.2958e-08 4.8979e-08
3.1000e+02 2.4514e+02 6.0411e-06 1.6927e+02 5.0566e-08 4.8979e-08
3.2000e+02 2.4765e+02 2.2770e-06 1.7536e+02 5.4210e-08 4.8979e-08
3.3000e+02 2.5072e+02 1.3354e-07 1.8058e+02 5.0984e-08 4.8979e-08
3.4000e+02 2.5217e+02 5.8015e-08 1.8510e+02 5.3703e-08 4.8979e-08
3.5000e+02 2.5627e+02 5.0507e-08 1.9118e+02 4.9997e-08 4.8979e-08
3.6000e+02 2.5911e+02 5.4017e-08 1.9455e+02 4.9436e-08 4.8979e-08
3.7000e+02 2.7175e+02 4.9132e-08 2.0987e+02 5.2103e-08 4.8979e-08
3.8000e+02 2.7509e+02 4.9070e-08 2.1503e+02 5.0507e-08 4.8979e-08
3.9000e+02 2.8007e+02 4.9147e-08 2.2164e+02 4.9619e-08 4.8979e-08
4.0000e+02 2.8307e+02 4.9001e-08 2.2692e+02 4.8985e-08 4.8979e-08


==> error_vs_m_and_ctime_2k160.txt <==
m tnonad errnonad tad errad errred
1.0000e+01 7.6806e+01 1.4137e+00 0 0 3.1803e-03
3.0000e+01 7.7949e+01 1.3856e+00 0 0 3.1803e-03
4.0000e+01 7.8520e+01 1.3715e+00 0 0 3.1803e-03
5.0000e+01 7.8632e+01 1.3367e+00 0 0 3.1803e-03
6.0000e+01 7.8970e+01 1.3181e+00 0 0 3.1803e-03
7.0000e+01 7.9363e+01 8.1950e-01 0 0 3.1803e-03
8.0000e+01 7.9974e+01 5.1518e-01 0 0 3.1803e-03
9.0000e+01 7.9795e+01 1.7878e-01 0 0 3.1803e-03
1.1000e+02 8.0364e+01 1.3361e-02 0 0 3.1803e-03
1.2000e+02 8.0595e+01 4.1104e-03 0 0 3.1803e-03
1.3000e+02 8.0904e+01 3.1418e-03 0 0 3.1803e-03
1.0000e+01 0 0 9.6029e+00 1.9358e-01 3.1803e-03
1.5000e+01 0 0 1.0275e+01 8.1935e-03 3.1803e-03
2.0000e+01 0 0 1.0932e+01 3.2867e-03 3.1803e-03
2.5000e+01 0 0 1.2049e+01 3.1828e-03 3.1803e-03
2.0000e+02 0 0 1.2049e+01 3.1828e-03 3.1803e-03
1.5000e+01 0 0 1.0275e+01 8.1935e-03 3.1803e-03
2.5000e+01 0 0 1.2049e+01 3.1828e-03 3.1803e-03

==> error_vs_m_and_ctime_2k280.txt <==
m tnonad errnonad tad errad errred
4.0000e+01 1.2148e+02 1.4108e+00 1.9944e+01 1.2548e-04 9.9479e-06
6.0000e+01 1.2250e+02 1.3878e+00 2.3034e+01 7.3047e-05 9.9479e-06
7.0000e+01 1.2315e+02 1.3499e+00 2.6454e+01 5.8080e-05 9.9479e-06
8.0000e+01 1.2330e+02 1.3348e+00 2.8364e+01 4.5283e-05 9.9479e-06
9.0000e+01 1.2384e+02 1.2476e+00 3.0614e+01 3.4384e-05 9.9479e-06
1.1000e+02 1.2419e+02 7.3146e-01 3.4524e+01 1.9709e-05 9.9479e-06
1.2000e+02 1.2555e+02 2.0106e-01 3.6354e+01 1.4903e-05 9.9479e-06
1.3000e+02 1.2606e+02 1.4779e-01 3.8464e+01 1.2101e-05 9.9479e-06
1.4000e+02 1.2625e+02 3.6737e-02 4.0954e+01 1.0455e-05 9.9479e-06
1.6000e+02 1.2700e+02 1.5973e-03 4.4674e+01 9.9774e-06 9.9479e-06
1.7000e+02 1.2754e+02 4.1501e-04 4.4674e+01 9.9774e-06 9.9479e-06
1.8000e+02 1.2839e+02 2.3091e-04 4.4674e+01 9.9774e-06 9.9479e-06
1.9000e+02 1.2894e+02 6.0880e-05 4.4674e+01 9.9774e-06 9.9479e-06
2.0000e+02 1.2928e+02 3.9244e-05 4.4674e+01 9.9774e-06 9.9479e-06
2.1000e+02 1.2949e+02 3.3953e-05 4.4674e+01 9.9774e-06 9.9479e-06
2.2000e+02 1.3056e+02 3.2475e-05 4.4674e+01 9.9774e-06 9.9479e-06
2.4000e+02 1.3441e+02 2.2027e-05 4.4674e+01 9.9774e-06 9.9479e-06
2.5000e+02 1.3550e+02 1.3821e-05 4.4674e+01 9.9774e-06 9.9479e-06
2.6000e+02 1.3554e+02 1.0058e-05 4.4674e+01 9.9774e-06 9.9479e-06
2.8000e+02 1.3543e+02 9.9553e-06 4.4674e+01 9.9774e-06 9.9479e-06
2.9000e+02 1.3543e+02 9.9553e-06 4.4674e+01 9.9774e-06 9.9479e-06
3.0000e+02 1.3543e+02 9.9553e-06 4.4674e+01 9.9774e-06 9.9479e-06

==> error_vs_m_diffmarks.txt <==
mnonad errnonad mad errad labelNA labelA alignmentNA alignmentA
1.0000e+02 1.0365e+00 1.0000e+02 4.5934e-05 m=100 m=100 30 50
2.0000e+02 1.0045e-03 2.0000e+02 2.5576e-06 m=200 m=200 200 20
2.5000e+02 1.9879e-05 2.5000e+02 1.0443e-07 m=250 m=250 200 20

==> ms_adapt_sc.txt <==
adapt taum4 taum6 taum8 taum10 taum12
1 100 100 100 100 100
2 100 100 100 100 100
3 100 100 100 100 100
4 100 100 100 100 100
5 100 100 100 100 100
6 100 100 100 100 100
7 100 100 100 100 100
8 100 100 100 100 100
9 100 100 100 100 100
10 100 100 100 100 100
11 100 100 100 100 100
12 100 100 100 100 100
13 100 100 100 100 100
14 100 100 100 100 100
15 100 100 100 100 100
16 100 100 100 100 100
17 100 100 100 100 100
18 100 100 100 100 100
19 100 100 100 100 100
20 100 100 100 100 100
21 100 100 100 100 100
22 100 100 100 100 100
23 100 100 100 100 100
24 100 100 100 100 100
25 100 100 100 100 100
26 100 100 100 100 100
27 100 100 100 100 100
28 100 100 100 100 100
29 100 100 100 100 100
30 100 100 100 100 100
31 100 100 100 100 100
32 100 100 100 100 100
33 100 100 100 100 100
34 100 100 100 100 121
35 100 100 100 100 199
36 100 100 100 100 160
37 100 100 100 100 123
38 100 100 100 100 160
39 100 100 100 100 104
40 100 100 100 100 116
41 100 100 100 100 100
42 100 100 100 100 156
43 100 100 100 100 105
44 100 100 100 100 100
45 100 100 100 100 100
46 100 100 100 100 100
47 100 100 100 100 100
48 100 100 100 100 100
49 100 100 100 100 100
50 100 100 100 100 100
51 100 100 100 100 100
52 100 100 100 100 100
53 100 100 100 100 100
54 100 100 100 100 100
55 100 100 100 100 100
56 100 100 100 100 100
57 100 100 100 100 100
58 100 100 100 100 100
59 100 100 100 100 100
60 100 100 100 100 100
61 100 100 100 100 100
62 100 100 100 100 100
63 100 100 100 100 118
64 100 100 100 100 153
65 100 100 100 100 153
66 100 100 100 100 145
67 100 100 100 100 132
68 100 100 100 100 117
69 100 100 100 100 116
70 100 100 100 100 127
71 100 100 100 100 121
72 100 100 100 100 153
73 100 100 100 100 134
74 100 100 100 100 142
75 100 100 100 100 131
76 100 100 100 100 140
77 100 100 100 100 201
78 100 100 100 100 218
79 100 100 100 100 260
80 100 100 100 100 241
81 100 100 100 100 275
82 100 100 100 100 264
83 100 100 100 100 294
84 100 100 100 100 381
85 100 100 100 100 331
86 100 100 100 100 405
87 100 100 100 100 411
88 100 100 100 100 356
89 100 100 100 100 410
90 100 100 100 100 494
91 100 100 100 100 496
92 100 100 100 100 459
93 100 100 100 100 430
94 100 100 100 100 492
95 100 100 100 100 474
96 100 100 100 100 475
97 100 100 100 100 532
98 100 100 100 100 547
99 100 100 100 100 552
100 100 100 100 100 585
101 100 100 100 100 671
102 100 100 100 100 504
103 100 100 100 102 612
104 100 100 100 100 671
105 100 100 100 125 499
106 100 100 100 181 722
107 100 100 100 129 553
108 100 100 100 104 666
109 100 100 100 105 552
110 100 100 100 126 680
111 100 100 100 100 613
112 100 100 100 153 641
113 100 100 100 100 594
114 100 100 100 117 626
115 100 100 100 128 622
116 100 100 100 109 525
117 100 100 100 100 666
118 100 100 100 104 581
119 100 100 100 100 608
120 100 100 100 100 587
121 100 100 100 100 659
122 100 100 100 123 670
123 100 100 100 118 665
124 100 100 100 139 632
125 100 100 100 128 670
126 100 100 100 138 662
127 100 100 100 135 694
128 100 100 100 114 696
129 100 100 100 129 638
130 100 100 100 111 675
131 100 100 100 116 653
132 100 100 100 108 631
133 100 100 100 125 657
134 100 100 100 133 686
135 100 100 100 154 595
136 100 100 100 163 621
137 100 100 100 153 664
138 100 100 100 100 598
139 100 100 100 100 661
140 100 100 100 107 695
141 100 100 100 129 710
142 100 100 100 136 645
143 100 100 100 135 584
144 100 100 100 124 681
145 100 100 100 142 693
146 100 100 100 123 663
147 100 100 100 133 707
148 100 100 100 158 677
149 100 100 100 111 714
150 100 100 100 143 682
151 100 100 100 170 705
152 100 100 100 135 677
153 100 100 100 129 675
154 100 100 100 140 696
155 100 100 100 152 703
156 100 100 100 147 718
157 100 100 100 183 724
158 100 100 100 206 713
159 100 100 100 197 752
160 100 100 100 217 721
161 100 100 100 175 678
162 100 100 100 190 813
163 100 100 100 214 710
164 100 100 100 198 769
165 100 100 100 289 755
166 100 100 100 221 729
167 100 100 100 201 759
168 100 100 100 240 829
169 100 100 100 213 832
170 100 100 100 270 839
171 100 100 100 284 846
172 100 100 100 341 746
173 100 100 100 267 815
174 100 100 100 232 836
175 100 100 100 278 814
176 100 100 100 315 805
177 100 100 100 314 817
178 100 100 100 323 808
179 100 100 100 361 851
180 100 100 100 387 820
181 100 100 100 355 812
182 100 100 100 382 809
183 100 100 107 339 781
184 100 100 100 292 764
185 100 100 106 284 746
186 100 100 112 315 806
187 100 100 100 398 785
188 100 100 100 378 698
189 100 100 100 363 743
190 100 100 100 338 721
191 100 100 137 353 760
192 100 100 110 391 781
193 100 100 105 310 780
194 100 100 104 308 781
195 100 100 138 487 809
196 100 100 112 371 766
197 100 100 109 240 763
198 100 100 100 280 725
199 100 100 100 179 722
200 100 100 100 218 737
201 100 100 108 245 738
202 100 100 117 233 745
203 100 100 125 197 758
204 100 100 100 199 671
205 100 100 100 155 603
206 100 100 100 189 665
207 100 100 100 180 717
208 100 100 100 188 682
209 100 100 100 171 716
210 100 100 100 208 706
211 100 100 100 222 727
212 100 100 100 244 656
213 100 100 100 169 630
214 100 100 100 149 678
215 100 100 100 151 640
216 100 100 100 210 671
217 100 100 100 185 638
218 100 100 100 210 643
219 100 100 100 205 692
220 100 100 100 201 653
221 100 100 100 220 675
222 100 100 100 196 643
223 100 100 100 223 545
224 100 100 100 193 669
225 100 100 100 159 621
226 100 100 100 182 708
227 100 100 100 206 684
228 100 100 117 231 609
229 100 100 114 250 650
230 100 100 123 227 626
231 100 100 100 234 670
232 100 100 100 250 627
233 100 100 100 241 635
234 100 100 121 321 633
235 100 100 126 232 695
236 100 100 118 251 695
237 100 100 134 246 709
238 100 100 111 225 666
239 100 100 132 303 679
240 100 100 100 212 671
241 100 100 158 290 691
242 100 100 119 316 716
243 100 100 100 265 753
244 100 100 124 255 728
245 100 100 118 210 751
246 100 100 148 285 783
247 100 100 148 344 674
248 100 100 100 301 680
249 100 100 107 279 748
250 100 100 111 272 666
251 100 100 126 289 853
252 100 100 114 246 638
253 100 100 110 257 761
254 100 100 100 207 781
255 100 100 100 247 747
256 100 100 100 287 640
257 100 100 100 291 855
258 100 100 104 392 721
259 100 100 100 215 754
260 100 100 100 254 789
261 100 100 140 268 744
262 100 100 117 301 769
263 100 100 102 313 817
264 100 100 108 311 728
265 100 100 119 311 622
266 100 100 118 247 659
267 100 100 110 249 851
268 100 100 100 283 742
269 100 100 100 335 785
270 100 100 125 297 779
271 100 100 100 348 849
272 100 100 105 404 741
273 100 100 100 354 843
274 100 100 100 229 700
275 100 100 100 232 736
276 100 100 100 287 727
277 100 100 100 334 742
278 100 100 104 318 748
279 100 100 100 402 878
280 100 100 100 447 877
281 100 100 100 348 848
282 100 100 100 404 939
283 100 100 100 376 791
284 100 100 100 439 826
285 100 100 100 364 887
286 100 100 116 480 843
287 100 100 100 477 862
288 100 100 100 421 830
289 100 100 100 416 828
290 100 100 100 376 846
291 100 100 100 302 825
292 100 100 100 387 846
293 100 100 100 474 889
294 100 100 113 506 877
295 100 100 110 398 839
296 100 100 136 339 809
297 100 100 169 417 895
298 100 100 120 329 820
299 100 100 110 379 833
300 100 100 112 400 900
301 100 100 103 365 888
302 100 100 130 380 896
303 100 100 103 323 768
304 100 100 163 506 896
305 100 100 123 392 842
306 100 100 182 341 915
307 100 100 118 415 913
308 100 100 170 435 953
309 100 100 182 429 935
310 100 100 141 482 887
311 100 100 146 490 872
312 100 100 100 452 918
313 100 100 133 413 900
314 100 100 161 363 919
315 100 100 129 427 909
316 100 100 146 381 884
317 100 100 143 409 919
318 100 100 124 425 916
319 100 100 115 448 956
320 100 100 105 521 921
321 100 100 116 496 940
322 100 100 106 484 967
323 100 100 165 467 928
324 100 100 150 501 931
325 100 100 131 435 916
326 100 100 151 460 946
327 100 100 142 516 964
328 100 100 131 503 959
329 100 100 147 481 965
330 100 100 107 420 934
331 100 100 127 546 949
332 100 100 185 630 999
333 100 100 177 633 989
334 100 100 179 498 988
335 100 100 179 530 981
336 100 100 173 551 972
337 100 100 177 352 946
338 100 100 148 435 986
339 100 100 152 531 913
340 100 100 135 374 923
341 100 100 148 438 921
342 100 100 197 420 907
343 100 100 141 522 920
344 100 100 146 426 880
345 100 100 188 393 885
346 100 100 109 330 860
347 100 100 139 328 887
348 100 100 127 440 858
349 100 100 118 314 917
350 100 100 114 298 895
351 100 100 100 282 926
352 100 100 100 325 927
353 100 100 100 309 838
354 100 100 117 315 765
355 100 100 100 242 848
356 100 100 100 224 866
357 100 100 100 280 867
358 100 100 100 302 856
359 100 100 100 287 748
360 100 100 100 310 807
361 100 100 100 222 763
362 100 100 100 227 811
363 100 100 100 307 718
364 100 100 100 343 789
365 100 100 100 227 781
366 100 100 100 214 782
367 100 100 100 240 809
368 100 100 128 248 765
369 100 100 194 284 783
370 100 100 101 266 785
371 100 100 121 291 727
372 100 100 125 378 761
373 100 100 104 319 813
374 100 100 104 284 787
375 100 100 120 268 789
376 100 100 102 275 858
377 100 100 100 275 841
378 100 100 100 359 879
379 100 100 117 326 855
380 100 100 100 326 871
381 100 100 107 346 889
382 100 100 101 334 885
383 100 100 117 331 931
384 100 100 100 354 887
385 100 100 100 358 875
386 100 100 232 400 876
387 100 100 100 389 997
388 100 100 100 389 1007
389 100 100 100 417 948
390 100 100 112 450 989
391 100 100 125 475 921
392 100 100 141 485 977
393 100 100 167 571 1038
394 100 100 174 482 996
395 100 100 186 428 1039
396 100 100 136 463 1049
397 100 100 175 451 938
398 100 100 162 374 950
399 100 100 122 489 994
400 100 100 122 485 1041
401 100 100 201 428 1041
402 100 100 135 488 1076
403 100 100 155 531 1067
404 100 100 136 467 1099
405 100 100 106 545 1095
406 100 100 111 488 1010
407 100 100 116 469 1019
408 100 100 103 528 1085
409 100 100 107 522 1057
410 100 100 154 475 1071
411 100 100 119 514 1023
412 100 100 178 507 1028
413 100 100 138 521 1076
414 100 100 194 458 1084
415 100 100 128 522 1060
416 100 100 108 516 1022
417 100 100 131 519 1103
418 100 100 142 532 1029
419 100 100 127 464 1035
420 100 100 129 529 1035
421 100 100 145 461 1024
422 100 100 129 489 1085
423 100 100 127 419 1069
424 100 100 130 449 1036
425 100 100 156 506 1081
426 100 100 155 587 1045
427 100 100 113 444 1069
428 100 100 131 547 1032
429 100 100 111 397 1012
430 100 100 146 510 944
431 100 100 179 445 962
432 100 100 147 547 944
433 100 100 154 589 954
434 100 100 127 568 1005
435 100 100 100 500 989
436 100 100 120 522 1002
437 100 100 140 542 1019
438 100 100 108 547 951
439 100 100 191 401 976
440 100 100 135 417 980
441 100 100 144 476 989
442 100 100 122 525 1005
443 100 100 127 452 955
444 100 100 145 493 1047
445 100 100 209 431 1025
446 100 100 198 456 1025
447 100 100 159 455 1066
448 100 100 153 514 1108
449 100 100 124 526 1038
450 100 100 100 354 924
451 100 100 108 449 961
452 100 100 150 355 1054
453 100 100 106 478 1085
454 100 100 165 561 1117
455 100 100 154 392 994
456 100 100 107 388 1018
457 100 100 116 461 1028
458 100 100 129 502 1016
459 100 100 141 451 1106
460 100 100 100 499 1092
461 100 100 104 489 1128
462 100 100 140 408 990
463 100 100 122 325 1053
464 100 100 100 387 1019
465 100 100 180 444 1065
466 100 100 127 385 992
467 100 100 153 435 990
468 100 100 123 450 900
469 100 100 100 541 962
470 100 100 142 470 1056
471 100 100 146 510 981
472 100 100 142 421 996
473 100 100 118 425 965
474 100 100 123 502 1049
475 100 100 100 487 1012
476 100 100 104 617 1046
477 100 100 108 409 1051
478 100 100 138 405 983
479 100 100 174 394 1019
480 100 100 102 470 1050
481 100 100 159 477 1054
482 100 100 117 465 1038
483 100 100 133 547 1065
484 100 100 137 604 1054
485 100 100 123 555 1170
486 100 100 138 586 1092
487 100 100 165 631 1112
488 100 100 122 558 1118
489 100 100 150 477 1135
490 100 100 135 524 1119
491 100 100 107 511 1169
492 100 100 100 637 1210
493 100 100 100 510 1152
494 100 100 123 619 1209
495 100 100 108 546 1168
496 100 100 102 554 1181
497 100 100 125 640 1217
498 100 100 155 634 1253
499 100 100 181 608 1205
500 100 100 120 464 1147
501 100 100 175 360 1085
502 100 100 118 527 1206
503 100 100 113 452 1235
504 100 100 119 522 1241
505 100 100 147 506 1220
506 100 100 161 560 1242
507 100 100 105 482 1197
508 100 100 126 437 1241
509 100 100 151 475 1217
510 100 100 100 501 1263
511 100 100 100 512 1228
512 100 100 100 347 1141
513 100 100 100 420 1158
514 100 100 118 329 1102
515 100 100 100 305 1111
516 100 100 100 384 1185
517 100 100 246 379 1171
518 100 100 151 435 1178
519 100 100 115 352 1098
520 100 100 140 414 1126
521 100 100 131 473 1136
522 100 100 138 377 1111
523 100 100 132 406 1149
524 100 100 179 452 1155
525 100 100 116 446 1158
526 100 100 131 476 1174
527 100 100 130 550 1174
528 100 100 107 468 1171
529 100 100 100 636 1150
530 100 100 134 553 1124
531 100 100 172 502 1113
532 100 100 176 555 1127
533 100 100 186 434 1103
534 100 100 192 496 1121
535 100 100 161 527 1115
536 100 100 155 446 1093
537 100 100 187 422 1125
538 100 100 140 440 1120
539 100 100 147 476 1118
540 100 100 156 468 1161
541 100 100 138 509 1135
542 100 100 126 507 1180
543 100 100 135 431 1195
544 100 100 108 449 1218
545 100 100 119 416 1131
546 100 100 117 446 1167
547 100 100 134 416 1142
548 100 100 120 469 1144
549 100 100 110 493 1168
550 100 100 142 439 1223
551 100 100 129 484 1262
552 100 100 117 540 1301
553 100 100 138 410 1139
554 100 100 124 397 1153
555 100 100 142 488 1203
556 100 100 200 530 1305
557 100 100 168 452 1249
558 100 100 173 536 1256
559 100 100 136 582 1285
560 100 100 132 569 1318
561 100 100 128 630 1283
562 100 100 158 519 1300
563 100 100 144 581 1267
564 100 100 135 494 1174
565 100 100 141 326 1144
566 100 100 100 381 1218
567 100 100 100 418 1167
568 100 100 101 380 1171
569 100 100 143 415 1153
570 100 100 130 531 1297
571 100 100 179 511 1100
572 100 100 178 496 1185
573 100 100 148 490 1257
574 100 100 170 455 1218
575 100 100 148 496 1183
576 100 100 120 662 1161
577 100 100 120 454 1232
578 100 100 129 456 1170
579 100 100 131 403 1121
580 100 100 119 392 1178
581 100 100 138 338 1037
582 100 100 119 311 1078
583 100 100 148 345 1048
584 100 100 103 340 1004
585 100 100 115 378 985
586 100 100 125 410 980
587 100 100 137 473 1075
588 100 100 100 398 1010
589 100 100 114 400 1037
590 100 100 115 403 1098
591 100 100 102 521 1128
592 100 100 114 447 1091
593 100 100 125 432 1070
594 100 100 108 422 1045
595 100 100 100 462 1041
596 100 100 100 360 919
597 100 100 100 389 946
598 100 100 121 397 1028
599 100 100 108 380 1003

==> rank_adapt_sc.txt <==
adapt taum4 taum6 taum8 taum10 taum12
1 0 0 0 0 0
2 0 0 0 0 4
3 0 0 0 1 8
4 0 0 0 3 11
5 0 0 0 5 13
6 0 0 0 6 16
7 0 0 1 7 19
8 0 0 1 10 22
9 0 0 2 11 24
10 0 0 2 12 26
11 0 0 4 13 28
12 0 0 4 15 29
13 0 0 4 17 30
14 0 0 5 18 31
15 0 0 5 19 32
16 0 0 6 20 34
17 0 0 8 20 34
18 0 1 8 21 36
19 0 0 9 22 37
20 0 1 10 23 38
21 0 2 10 24 38
22 0 2 10 25 40
23 0 2 10 26 40
24 0 2 10 26 41
25 0 2 12 27 42
26 0 2 13 28 43
27 0 2 14 28 45
28 0 2 14 28 47
29 0 2 15 29 48
30 0 2 16 30 48
31 0 2 16 31 49
32 0 3 17 31 50
33 0 3 18 31 52
34 1 3 18 32 52
35 0 3 19 33 53
36 0 4 19 33 55
37 0 4 20 33 56
38 0 4 20 34 56
39 1 4 21 34 58
40 1 4 21 34 59
41 1 4 23 35 58
42 2 4 23 35 60
43 2 4 24 36 62
44 2 4 24 37 63
45 2 5 25 38 65
46 2 5 25 38 65
47 2 6 26 38 66
48 2 6 27 39 66
49 2 6 27 39 66
50 2 7 28 40 66
51 2 7 28 41 67
52 2 8 29 42 67
53 2 8 29 43 67
54 2 10 30 43 66
55 2 10 30 44 68
56 2 9 31 45 69
57 2 10 31 45 69
58 2 11 32 46 69
59 2 11 33 46 70
60 3 12 33 46 71
61 3 12 34 47 71
62 2 12 35 48 71
63 2 12 36 48 71
64 2 12 36 48 71
65 2 13 36 48 72
66 2 14 35 48 72
67 2 14 35 49 71
68 2 14 36 50 72
69 3 15 37 50 72
70 3 17 38 51 72
71 4 17 39 52 72
72 3 18 38 52 72
73 4 18 39 52 74
74 4 19 39 52 73
75 4 18 39 52 73
76 4 19 39 52 73
77 4 20 39 53 73
78 4 21 39 53 74
79 4 21 39 53 74
80 5 21 39 53 75
81 4 21 40 54 74
82 5 22 41 55 73
83 5 22 40 56 75
84 6 22 41 55 75
85 7 22 41 56 74
86 6 22 41 56 75
87 6 23 41 56 75
88 6 23 41 57 76
89 7 22 41 57 76
90 8 23 41 58 76
91 8 23 41 58 75
92 7 24 42 58 76
93 8 25 42 58 76
94 9 25 41 59 75
95 8 25 41 59 75
96 8 25 42 59 75
97 9 24 41 60 76
98 10 24 41 61 75
99 10 25 41 59 76
100 10 25 42 60 76
101 10 25 42 60 77
102 11 24 42 60 79
103 10 25 42 60 77
104 12 25 42 60 78
105 12 26 42 61 77
106 11 26 42 62 77
107 12 26 43 62 77
108 12 26 42 62 79
109 13 27 42 61 79
110 12 27 42 61 78
111 12 27 43 62 78
112 11 27 43 62 79
113 13 27 43 62 80
114 12 27 42 62 78
115 12 27 42 63 79
116 13 27 42 62 78
117 12 27 42 63 78
118 13 27 42 60 80
119 13 26 42 62 77
120 13 26 42 63 76
121 13 26 42 63 79
122 14 26 42 63 80
123 13 26 42 63 80
124 14 26 42 64 78
125 14 26 42 62 79
126 13 26 42 62 77
127 15 26 42 62 78
128 14 26 42 61 78
129 15 26 42 61 78
130 14 26 41 60 78
131 13 25 42 60 79
132 13 26 42 59 77
133 13 26 42 59 79
134 14 25 43 60 80
135 13 24 43 59 77
136 13 24 43 60 79
137 14 24 43 60 79
138 14 24 44 60 81
139 14 25 44 61 78
140 13 24 45 61 79
141 15 25 44 61 81
142 15 25 45 62 80
143 15 25 45 62 81
144 15 25 45 63 81
145 14 25 45 63 84
146 14 25 45 63 83
147 14 25 45 61 84
148 13 25 45 61 80
149 13 25 45 60 81
150 14 25 46 60 78
151 14 25 44 60 81
152 14 25 44 61 81
153 13 25 44 60 82
154 13 24 44 60 82
155 13 24 43 60 82
156 14 25 43 60 81
157 14 24 43 59 81
158 14 24 44 59 80
159 14 24 43 59 80
160 13 23 43 60 80
161 14 25 43 60 77
162 14 24 42 60 79
163 14 24 42 59 78
164 13 24 42 58 78
165 14 23 43 58 78
166 14 24 43 59 78
167 14 23 42 58 78
168 14 23 43 59 78
169 15 23 43 59 78
170 13 22 42 58 77
171 15 23 42 58 77
172 14 23 42 58 78
173 14 23 41 60 78
174 15 22 42 59 79
175 15 22 41 57 80
176 14 21 41 58 79
177 15 22 42 58 79
178 14 22 41 58 80
179 15 22 41 60 80
180 15 22 41 59 80
181 15 22 41 59 80
182 15 22 41 59 79
183 15 22 40 58 80
184 15 22 40 59 81
185 15 22 40 60 82
186 15 22 40 60 81
187 15 22 40 59 82
188 15 21 40 58 82
189 16 22 40 59 82
190 16 22 39 59 83
191 16 22 39 59 83
192 15 21 39 59 84
193 16 22 39 59 85
194 15 21 40 58 84
195 16 21 39 58 85
196 16 22 39 58 85
197 15 21 40 59 85
198 15 22 39 60 85
199 15 22 39 61 87
200 16 21 39 61 85
201 15 21 40 58 87
202 16 22 39 59 86
203 17 22 40 59 85
204 16 22 40 61 85
205 15 22 40 61 86
206 15 22 39 61 85
207 15 22 40 60 86
208 16 22 39 61 85
209 16 22 39 60 86
210 15 22 40 59 82
211 17 22 40 59 86
212 17 22 40 59 85
213 17 22 41 57 84
214 17 23 39 58 86
215 17 23 39 58 82
216 17 22 39 59 84
217 17 22 39 58 82
218 17 22 38 57 79
219 16 22 39 59 84
220 17 22 39 58 82
221 16 22 39 58 81
222 17 22 39 58 79
223 17 22 40 57 79
224 17 22 38 57 78
225 17 22 38 56 77
226 16 22 39 58 80
227 17 22 39 57 81
228 16 22 39 59 82
229 17 22 39 57 82
230 17 22 39 56 82
231 17 22 39 57 82
232 16 22 39 57 80
233 16 22 38 57 81
234 16 22 38 57 80
235 16 22 38 57 79
236 16 23 38 57 80
237 16 22 39 58 79
238 17 22 38 58 81
239 17 22 37 57 81
240 17 22 38 58 80
241 17 22 38 57 78
242 17 22 38 57 77
243 17 22 38 57 77
244 17 22 38 58 79
245 17 22 38 57 79
246 17 21 38 56 79
247 16 21 38 58 82
248 16 22 38 58 82
249 16 22 39 58 79
250 17 22 38 56 81
251 17 22 40 57 80
252 17 22 39 57 82
253 17 22 39 56 80
254 17 22 39 57 80
255 17 22 39 57 80
256 17 22 38 57 79
257 17 22 38 56 80
258 17 21 38 58 80
259 17 22 38 56 80
260 17 22 39 57 78
261 17 22 38 58 80
262 18 22 38 58 81
263 17 22 38 58 80
264 17 22 38 58 83
265 17 22 38 57 81
266 17 22 38 59 80
267 18 22 38 59 81
268 18 22 38 57 80
269 18 22 38 58 80
270 17 22 38 58 81
271 17 23 39 58 81
272 18 22 38 59 82
273 18 22 38 59 82
274 18 22 39 59 82
275 18 22 39 59 85
276 18 22 39 58 87
277 17 22 39 60 84
278 18 22 39 60 86
279 18 22 39 60 89
280 18 21 39 60 89
281 18 22 39 60 90
282 18 22 39 60 86
283 18 22 39 61 88
284 18 22 40 59 85
285 18 22 41 61 89
286 18 22 41 60 91
287 18 22 40 60 91
288 18 22 40 60 88
289 19 22 39 60 88
290 18 23 39 62 89
291 19 22 39 62 89
292 18 23 40 63 92
293 18 22 39 58 90
294 18 23 40 59 90
295 18 22 40 61 90
296 18 23 40 63 89
297 18 22 39 62 89
298 18 23 40 63 89
299 18 22 40 62 90
300 19 23 40 60 89
301 18 23 40 60 88
302 19 23 40 62 89
303 20 23 40 60 90
304 19 23 40 61 90
305 19 23 40 61 89
306 19 23 39 61 88
307 19 23 40 61 86
308 19 23 40 63 87
309 18 23 40 63 87
310 19 23 41 62 89
311 19 23 40 62 90
312 18 24 39 63 87
313 19 23 40 62 87
314 19 23 40 62 89
315 20 23 40 62 89
316 19 23 40 62 92
317 19 23 40 62 91
318 20 23 39 63 87
319 20 23 39 60 87
320 20 23 40 59 89
321 20 23 40 59 90
322 20 23 39 60 90
323 19 23 39 60 89
324 19 22 40 61 88
325 18 22 40 60 87
326 19 23 40 60 87
327 18 23 41 61 88
328 18 23 39 61 88
329 18 23 41 62 88
330 18 23 41 60 89
331 18 22 40 60 88
332 19 23 40 62 88
333 18 23 40 60 87
334 18 23 39 61 89
335 19 23 39 60 87
336 19 23 41 60 90
337 18 23 39 61 89
338 18 23 40 60 88
339 19 24 40 59 88
340 18 23 40 59 87
341 19 22 40 59 88
342 19 23 40 59 86
343 18 22 40 59 86
344 18 22 39 58 85
345 18 23 39 59 86
346 19 23 39 60 86
347 18 23 39 60 86
348 19 22 39 60 86
349 19 23 39 59 86
350 19 23 40 59 87
351 19 22 39 59 85
352 19 23 39 59 84
353 18 23 38 59 83
354 18 23 39 59 84
355 19 23 40 59 85
356 19 23 40 59 84
357 20 22 39 59 82
358 20 23 40 59 85
359 20 23 40 59 84
360 20 23 39 59 84
361 20 22 39 59 85
362 20 22 39 59 85
363 19 23 39 59 85
364 19 22 39 60 86
365 20 22 40 59 86
366 20 22 39 60 87
367 20 23 39 59 87
368 20 22 40 60 86
369 19 22 40 59 88
370 19 22 40 59 87
371 20 22 40 59 86
372 20 22 41 60 87
373 20 23 40 59 88
374 20 23 40 59 87
375 20 23 40 58 87
376 20 23 40 59 87
377 20 23 40 60 86
378 20 23 40 60 87
379 20 23 40 60 88
380 21 22 39 59 88
381 20 23 39 60 88
382 21 23 40 61 87
383 21 23 40 62 89
384 21 23 40 61 88
385 20 22 40 62 88
386 20 23 40 61 89
387 20 23 41 61 88
388 21 23 40 61 88
389 19 23 40 62 90
390 21 23 42 61 89
391 21 23 40 61 90
392 20 24 41 63 90
393 20 23 41 62 90
394 20 22 41 62 91
395 20 22 40 62 92
396 20 23 40 63 94
397 20 23 40 63 92
398 20 23 41 63 93
399 20 23 40 62 92
400 20 23 41 62 93
401 20 23 41 62 94
402 20 23 41 62 91
403 20 23 40 61 89
404 20 24 40 62 91
405 20 23 41 62 91
406 20 23 41 62 93
407 20 23 40 62 94
408 20 23 42 62 90
409 20 23 42 62 91
410 21 24 40 62 89
411 20 23 40 63 91
412 20 24 40 62 91
413 20 24 40 62 91
414 20 24 40 62 91
415 20 24 40 61 91
416 19 24 39 62 89
417 20 23 40 61 90
418 20 23 40 61 92
419 20 23 41 61 93
420 20 23 41 62 91
421 20 23 41 62 91
422 20 23 41 62 93
423 20 23 41 61 92
424 20 23 41 61 92
425 21 23 41 62 93
426 20 23 40 61 91
427 20 23 40 61 92
428 20 23 40 61 92
429 20 24 41 61 92
430 20 24 40 62 91
431 20 24 41 62 91
432 20 24 41 61 91
433 20 23 40 61 89
434 20 23 40 61 89
435 20 23 40 60 87
436 20 23 40 60 87
437 21 23 40 60 87
438 20 23 40 60 87
439 20 23 40 60 88
440 20 23 40 60 87
441 20 23 41 60 89
442 21 23 39 61 87
443 21 23 39 60 86
444 21 23 39 60 87
445 21 23 40 60 86
446 20 23 39 61 86
447 21 23 39 60 84
448 21 23 39 61 85
449 21 23 38 60 86
450 21 24 39 59 86
451 21 24 39 59 84
452 20 24 39 60 84
453 21 24 40 59 84
454 21 24 39 60 86
455 21 23 40 58 86
456 21 23 39 61 86
457 21 24 39 60 84
458 21 23 40 60 83
459 21 23 40 58 83
460 21 23 40 60 84
461 22 23 40 59 84
462 22 24 40 59 82
463 21 24 41 58 85
464 21 24 41 59 87
465 22 24 41 59 88
466 22 24 41 60 89
467 22 24 41 60 89
468 22 24 41 59 89
469 22 24 41 59 90
470 22 23 41 59 89
471 22 23 41 60 91
472 21 24 41 59 91
473 22 24 41 60 91
474 22 24 41 59 91
475 22 25 41 59 92
476 22 24 41 60 93
477 21 24 41 60 94
478 22 24 41 60 94
479 22 24 42 60 93
480 22 24 42 60 93
481 21 24 41 61 93
482 21 24 43 61 93
483 21 24 43 61 96
484 22 24 42 62 98
485 21 24 41 62 95
486 21 24 42 61 96
487 21 24 42 61 92
488 21 24 41 61 90
489 22 25 41 62 94
490 21 24 41 62 92
491 22 24 41 61 92
492 22 24 41 62 91
493 22 24 41 59 90
494 23 24 40 62 90
495 22 24 41 62 90
496 22 24 40 61 91
497 23 24 42 62 91
498 22 24 42 62 89
499 22 24 40 62 89
500 22 24 41 61 90
501 22 24 40 61 90
502 22 24 41 61 89
503 22 24 41 61 90
504 22 24 41 62 90
505 22 24 42 62 90
506 22 23 41 62 90
507 22 24 41 62 90
508 23 23 40 62 89
509 21 23 40 62 91
510 22 23 41 61 92
511 21 23 41 62 91
512 22 23 42 61 91
513 22 23 42 62 91
514 21 23 41 61 91
515 22 22 41 61 92
516 22 23 41 61 90
517 22 23 41 61 89
518 22 23 41 61 90
519 23 24 41 60 90
520 21 23 40 60 89
521 23 24 40 59 90
522 23 23 40 61 88
523 22 23 41 61 88
524 22 23 41 61 89
525 22 24 41 60 90
526 22 23 40 60 89
527 21 23 40 60 90
528 22 23 40 61 91
529 22 23 40 61 91
530 22 23 40 62 89
531 21 23 41 61 89
532 22 23 40 60 88
533 22 23 41 61 89
534 22 25 40 61 90
535 22 24 40 60 89
536 22 23 41 60 89
537 22 23 40 61 87
538 22 23 40 61 89
539 22 24 41 61 89
540 22 24 40 59 88
541 22 24 40 59 89
542 22 24 40 59 87
543 23 25 39 60 88
544 23 24 40 60 88
545 23 25 40 61 87
546 22 24 40 60 88
547 22 24 40 60 88
548 22 24 40 59 88
549 22 24 41 60 87
550 22 24 41 60 86
551 22 24 40 59 83
552 22 24 41 57 87
553 22 24 40 58 84
554 23 24 40 57 86
555 22 24 40 57 85
556 23 24 40 58 86
557 23 23 40 58 85
558 23 24 41 58 85
559 22 24 40 58 84
560 22 23 40 56 85
561 22 23 41 56 84
562 22 23 40 57 84
563 22 23 39 57 83
564 21 23 40 57 84
565 21 23 41 57 83
566 21 24 39 57 83
567 21 24 39 58 81
568 21 24 40 58 82
569 22 24 41 57 83
570 22 24 41 57 84
571 22 23 40 58 83
572 22 23 40 58 85
573 22 24 40 59 85
574 22 24 40 59 84
575 22 24 40 58 85
576 22 24 40 58 85
577 22 25 40 59 85
578 22 24 40 57 87
579 22 25 40 58 88
580 22 25 40 57 88
581 22 25 41 57 88
582 22 25 41 58 91
583 22 24 40 57 91
584 21 24 40 58 90
585 22 23 40 58 89
586 22 23 40 58 91
587 22 24 40 57 89
588 21 23 40 57 92
589 21 24 41 58 90
590 22 24 40 58 92
591 21 23 40 57 94
592 21 22 40 58 92
593 21 23 40 58 95
594 21 24 40 59 96
595 21 24 40 58 94
596 21 23 40 58 93
597 21 23 40 59 96
598 21 24 40 58 96
599 21 24 39 59 95

==> sc_samplingstrats_ms150.txt <==
adapt random residual projection
1.0000e+00   2.0867e-11   1.1118e-11   1.1090e-11
   2.0000e+00   2.4792e-09   1.8442e-09   2.1233e-09
   3.0000e+00   1.0556e-08   8.0953e-09   1.0313e-08
   4.0000e+00   3.3982e-08   1.6418e-08   2.2720e-08
   5.0000e+00   7.3407e-08   2.1929e-08   3.2952e-08
   6.0000e+00   1.5043e-07   4.6008e-08   5.5094e-08
   7.0000e+00   2.9313e-07   7.2981e-08   8.0413e-08
   8.0000e+00   4.1485e-07   1.1198e-07   1.0400e-07
   9.0000e+00   6.6857e-07   1.5951e-07   1.3534e-07
   1.0000e+01   7.9588e-07   2.4878e-07   1.6085e-07
   1.1000e+01   1.4782e-06   2.7546e-07   2.0693e-07
   1.2000e+01   1.6873e-06   3.1970e-07   2.5007e-07
   1.3000e+01   2.4023e-06   3.5898e-07   3.0080e-07
   1.4000e+01   3.0952e-06   4.0719e-07   4.0118e-07
   1.5000e+01   3.9123e-06   4.9873e-07   4.2684e-07
   1.6000e+01   5.2411e-06   5.8731e-07   4.9873e-07
   1.7000e+01   7.4094e-06   6.6709e-07   5.7019e-07
   1.8000e+01   9.3090e-06   6.9726e-07   6.1526e-07
   1.9000e+01   1.2159e-05   7.9187e-07   6.8963e-07
   2.0000e+01   1.7791e-05   9.4619e-07   6.9450e-07
   2.1000e+01   2.1247e-05   1.0442e-06   7.8251e-07
   2.2000e+01   2.7479e-05   1.2548e-06   9.4778e-07
   2.3000e+01   3.5595e-05   1.3297e-06   9.5620e-07
   2.4000e+01   4.4264e-05   1.3663e-06   1.0789e-06
   2.5000e+01   5.5110e-05   1.4110e-06   1.2815e-06
   2.6000e+01   8.9264e-05   1.2837e-06   1.4929e-06
   2.7000e+01   8.6786e-05   1.1535e-06   1.7864e-06
   2.8000e+01   1.2095e-04   1.2635e-06   1.7974e-06
   2.9000e+01   1.2479e-04   1.2606e-06   1.8664e-06
   3.0000e+01   1.5582e-04   1.2358e-06   1.8810e-06
   3.1000e+01   2.7255e-04   1.3666e-06   2.5194e-06
   3.2000e+01   2.8793e-04   1.7369e-06   3.0983e-06
   3.3000e+01   3.4922e-04   2.2495e-06   3.7480e-06
   3.4000e+01   3.8401e-04   2.5467e-06   4.1626e-06
   3.5000e+01   4.5813e-04   3.7529e-06   4.6129e-06
   3.6000e+01   4.8368e-04   4.5583e-06   4.8753e-06
   3.7000e+01   9.0531e-04   5.7169e-06   5.2249e-06
   3.8000e+01   5.7232e-04   6.0432e-06   5.1906e-06
   3.9000e+01   7.4995e-04   6.3444e-06   4.9144e-06
   4.0000e+01   7.9668e-04   6.2340e-06   5.5841e-06
   4.1000e+01   8.9654e-04   6.4369e-06   5.1920e-06
   4.2000e+01   1.1861e-03   6.2640e-06   4.8006e-06
   4.3000e+01   1.4106e-03   6.1979e-06   4.0597e-06
   4.4000e+01   1.3656e-03   6.7464e-06   3.7395e-06
   4.5000e+01   1.5668e-03   7.0855e-06   3.4514e-06
   4.6000e+01   1.5968e-03   7.3510e-06   3.4576e-06
   4.7000e+01   1.6432e-03   8.8304e-06   3.3923e-06
   4.8000e+01   1.8801e-03   9.9478e-06   3.3902e-06
   4.9000e+01   2.1292e-03   9.3892e-06   3.1805e-06
   5.0000e+01   2.0716e-03   9.2175e-06   3.3457e-06
   5.1000e+01   2.1669e-03   8.0686e-06   3.2310e-06
   5.2000e+01   2.1317e-03   6.7418e-06   3.6575e-06
   5.3000e+01   2.4099e-03   6.4976e-06   3.5461e-06
   5.4000e+01   2.3948e-03   6.4338e-06   3.5437e-06
   5.5000e+01   2.4485e-03   6.7148e-06   3.8348e-06
   5.6000e+01   2.7374e-03   6.9329e-06   3.8618e-06
   5.7000e+01   3.9586e-03   7.4952e-06   4.0561e-06
   5.8000e+01   3.0306e-03   7.2483e-06   4.4270e-06
   5.9000e+01   3.1854e-03   8.0247e-06   4.1937e-06
   6.0000e+01   3.4957e-03   8.7893e-06   4.1964e-06
   6.1000e+01   4.1438e-03   8.9579e-06   4.1064e-06
   6.2000e+01   4.9514e-03   8.7464e-06   4.2599e-06
   6.3000e+01   4.7337e-03   8.3006e-06   5.1635e-06
   6.4000e+01   4.9618e-03   8.8444e-06   5.4530e-06
   6.5000e+01   5.4642e-03   7.8979e-06   6.5298e-06
   6.6000e+01   7.6868e-03   7.6966e-06   7.4150e-06
   6.7000e+01   8.3339e-03   7.7836e-06   7.6914e-06
   6.8000e+01   1.0434e-02   7.9277e-06   8.9903e-06
   6.9000e+01   9.9879e-03   8.5884e-06   9.8589e-06
   7.0000e+01   1.0882e-02   9.1177e-06   1.1762e-05
   7.1000e+01   1.2568e-02   1.1681e-05   1.2609e-05
   7.2000e+01   1.2326e-02   1.4868e-05   1.3154e-05
   7.3000e+01   1.3672e-02   1.5551e-05   1.3018e-05
   7.4000e+01   1.9953e-02   1.5606e-05   1.3212e-05
   7.5000e+01   2.2910e-02   1.4434e-05   1.4126e-05
   7.6000e+01   2.3069e-02   1.3956e-05   1.4772e-05
   7.7000e+01   2.4254e-02   1.4097e-05   1.5579e-05
   7.8000e+01   2.7775e-02   1.5082e-05   1.5573e-05
   7.9000e+01   2.6095e-02   1.7479e-05   1.7169e-05
   8.0000e+01   2.9934e-02   1.8725e-05   1.7600e-05
   8.1000e+01   3.4996e-02   1.9925e-05   1.8356e-05
   8.2000e+01   3.2368e-02   2.4946e-05   1.9498e-05
   8.3000e+01   4.1397e-02   3.2932e-05   2.2140e-05
   8.4000e+01   3.8281e-02   3.6461e-05   2.4931e-05
   8.5000e+01   4.7036e-02   3.9117e-05   2.6978e-05
   8.6000e+01   4.8349e-02   4.2705e-05   3.0453e-05
   8.7000e+01   6.6561e-02   4.5285e-05   3.6460e-05
   8.8000e+01   8.5913e-02   4.7297e-05   3.9082e-05
   8.9000e+01   7.9126e-02   4.6652e-05   3.7505e-05
   9.0000e+01   8.0398e-02   4.5085e-05   4.1474e-05
   9.1000e+01   9.2792e-02   4.4591e-05   4.5631e-05
   9.2000e+01   1.0216e-01   4.3688e-05   4.8491e-05
   9.3000e+01   1.1683e-01   4.5163e-05   5.1535e-05
   9.4000e+01   1.2392e-01   4.8764e-05   5.1300e-05
   9.5000e+01   1.4605e-01   5.1533e-05   5.6605e-05
   9.6000e+01   1.5685e-01   5.7390e-05   5.7707e-05
   9.7000e+01   1.6900e-01   6.1684e-05   5.3659e-05
   9.8000e+01   1.7276e-01   6.6899e-05   5.3702e-05
   9.9000e+01   1.7417e-01   7.7018e-05   5.4578e-05
   1.0000e+02   2.0722e-01   7.9169e-05   6.2741e-05
   1.0100e+02   2.2688e-01   8.9676e-05   6.6457e-05
   1.0200e+02   2.1747e-01   1.0062e-04   7.1764e-05
   1.0300e+02   2.5537e-01   1.0805e-04   6.2831e-05
   1.0400e+02   2.6782e-01   1.0693e-04   6.1211e-05
   1.0500e+02   2.8067e-01   1.0621e-04   6.4326e-05
   1.0600e+02   3.0565e-01   1.0484e-04   6.6539e-05
   1.0700e+02   3.1331e-01   1.0985e-04   7.4365e-05
   1.0800e+02   3.6302e-01   1.1215e-04   7.4296e-05
   1.0900e+02   4.0013e-01   1.1293e-04   7.6427e-05
   1.1000e+02   5.0038e-01   1.1308e-04   8.3201e-05
   1.1100e+02   5.1439e-01   1.1910e-04   9.1163e-05
   1.1200e+02   4.7230e-01   1.1862e-04   9.9044e-05
   1.1300e+02   6.2817e-01   1.2037e-04   1.0048e-04
   1.1400e+02   6.4675e-01   1.1480e-04   9.8376e-05
   1.1500e+02   6.8636e-01   1.4107e-04   1.0711e-04
   1.1600e+02   7.5160e-01   1.3879e-04   1.1069e-04
   1.1700e+02   8.0019e-01   1.3862e-04   1.1615e-04
   1.1800e+02   8.3894e-01   1.4514e-04   1.1223e-04
   1.1900e+02   9.2325e-01   1.4649e-04   1.1023e-04
   1.2000e+02   1.0863e+00   1.4127e-04   1.0345e-04
   1.2100e+02   1.0139e+00   1.3433e-04   1.0228e-04
   1.2200e+02   1.0857e+00   1.5311e-04   1.2592e-04
   1.2300e+02   1.1225e+00   1.4575e-04   1.3735e-04
   1.2400e+02   1.2684e+00   1.4404e-04   1.4317e-04
   1.2500e+02   1.3173e+00   1.4378e-04   1.5559e-04
   1.2600e+02   1.7998e+00   1.4622e-04   1.4940e-04
   1.2700e+02   1.5619e+00   1.3852e-04   1.5240e-04
   1.2800e+02   1.5317e+00   1.4266e-04   1.4389e-04
   1.2900e+02   2.1273e+00   1.3573e-04   1.3654e-04
   1.3000e+02   2.1522e+00   1.4646e-04   1.6313e-04
   1.3100e+02   2.1269e+00   1.4821e-04   1.5427e-04
   1.3200e+02   2.7576e+00   1.3663e-04   1.3364e-04
   1.3300e+02   2.8987e+00   1.3604e-04   1.1342e-04
   1.3400e+02   2.6960e+00   1.3064e-04   1.0845e-04
   1.3500e+02   3.5821e+00   1.3931e-04   9.7576e-05
   1.3600e+02   3.2361e+00   1.5296e-04   9.4505e-05
   1.3700e+02   2.4543e+00   1.5622e-04   9.9680e-05
   1.3800e+02   2.3700e+00   1.6972e-04   9.8260e-05
   1.3900e+02   2.3143e+00   1.8851e-04   9.6530e-05
   1.4000e+02   2.1033e+00   1.8982e-04   1.0526e-04
   1.4100e+02   1.9972e+00   1.9249e-04   1.0352e-04
   1.4200e+02   1.9397e+00   1.8606e-04   1.0406e-04
   1.4300e+02   1.8901e+00   1.7029e-04   1.0685e-04
   1.4400e+02   1.8778e+00   1.5675e-04   1.0954e-04
   1.4500e+02   1.7378e+00   1.3938e-04   1.0464e-04
   1.4600e+02   1.7512e+00   1.2484e-04   9.8193e-05
   1.4700e+02   1.8944e+00   1.1871e-04   1.0028e-04
   1.4800e+02   1.9541e+00   1.1696e-04   9.5217e-05
   1.4900e+02   1.8594e+00   1.2889e-04   9.5433e-05
   1.5000e+02   1.9517e+00   1.3249e-04   9.7513e-05
   1.5100e+02   1.8253e+00   1.2517e-04   9.9171e-05
   1.5200e+02   1.8735e+00   1.2695e-04   1.0199e-04
   1.5300e+02   1.9952e+00   1.2270e-04   1.0763e-04
   1.5400e+02   2.0243e+00   1.2981e-04   1.1241e-04
   1.5500e+02   2.1696e+00   1.3303e-04   1.2915e-04
   1.5600e+02   2.4537e+00   1.3840e-04   1.2788e-04
   1.5700e+02   2.4817e+00   1.4304e-04   1.3733e-04
   1.5800e+02   3.4007e+00   1.4790e-04   1.4174e-04
   1.5900e+02   2.7430e+00   1.5690e-04   1.4587e-04
   1.6000e+02   3.1883e+00   1.6123e-04   1.4804e-04
   1.6100e+02   2.7877e+00   1.5482e-04   1.6567e-04
   1.6200e+02   3.0093e+00   1.5267e-04   1.6315e-04
   1.6300e+02   2.3643e+00   1.6593e-04   1.5894e-04
   1.6400e+02   2.8899e+00   1.6798e-04   1.7048e-04
   1.6500e+02   2.5782e+00   1.7549e-04   1.7633e-04
   1.6600e+02   2.5305e+00   2.1928e-04   2.5574e-04
   1.6700e+02   2.2964e+00   2.3647e-04   2.5867e-04
   1.6800e+02   2.1902e+00   2.4498e-04   2.5336e-04
   1.6900e+02   1.8845e+00   2.6966e-04   3.1630e-04
   1.7000e+02   1.9277e+00   2.8838e-04   3.8278e-04
   1.7100e+02   1.7371e+00   2.8329e-04   4.0219e-04
   1.7200e+02   1.8153e+00   2.7296e-04   4.0512e-04
   1.7300e+02   1.8098e+00   2.7070e-04   4.2794e-04
   1.7400e+02   1.4963e+00   2.9920e-04   4.3863e-04
   1.7500e+02   1.7816e+00   2.9620e-04   4.1985e-04
   1.7600e+02   1.4670e+00   3.3032e-04   4.0735e-04
   1.7700e+02   1.3875e+00   4.3032e-04   3.9912e-04
   1.7800e+02   1.5017e+00   4.3820e-04   4.1633e-04
   1.7900e+02   1.5311e+00   4.6755e-04   4.4909e-04
   1.8000e+02   1.4549e+00   5.0305e-04   4.3364e-04
   1.8100e+02   1.3844e+00   5.0665e-04   4.5896e-04
   1.8200e+02   1.4142e+00   5.5910e-04   4.6460e-04
   1.8300e+02   1.4111e+00   5.7314e-04   4.8432e-04
   1.8400e+02   1.4969e+00   5.5125e-04   4.6386e-04
   1.8500e+02   1.5508e+00   5.3660e-04   4.9773e-04
   1.8600e+02   1.6315e+00   4.9021e-04   4.5261e-04
   1.8700e+02   1.5584e+00   4.6053e-04   4.2336e-04
   1.8800e+02   1.5398e+00   4.4584e-04   4.3267e-04
   1.8900e+02   1.4051e+00   4.7292e-04   4.5531e-04
   1.9000e+02   1.4069e+00   4.5527e-04   5.4980e-04
   1.9100e+02   1.9146e+00   4.6585e-04   4.8384e-04
   1.9200e+02   2.0584e+00   4.8200e-04   5.2896e-04
   1.9300e+02   1.6933e+00   4.4044e-04   5.3403e-04
   1.9400e+02   1.6162e+00   4.1182e-04   5.5885e-04
   1.9500e+02   1.6923e+00   4.6674e-04   5.3332e-04
   1.9600e+02   1.8384e+00   5.1286e-04   5.3479e-04
   1.9700e+02   1.8091e+00   5.2371e-04   5.9658e-04
   1.9800e+02   2.0042e+00   4.9969e-04   6.7338e-04
   1.9900e+02   2.1178e+00   4.5744e-04   5.7994e-04
   2.0000e+02   2.5578e+00   4.0123e-04   5.5439e-04
   2.0100e+02   2.3413e+00   3.7462e-04   4.8363e-04
   2.0200e+02   2.2042e+00   3.5778e-04   4.3507e-04
   2.0300e+02   2.0223e+00   3.2740e-04   4.3912e-04
   2.0400e+02   1.9221e+00   3.2183e-04   4.4709e-04
   2.0500e+02   1.9915e+00   3.0071e-04   4.3086e-04
   2.0600e+02   2.0813e+00   2.7989e-04   4.1005e-04
   2.0700e+02   1.9946e+00   2.4735e-04   3.5834e-04
   2.0800e+02   1.9602e+00   2.3077e-04   3.0217e-04
   2.0900e+02   2.0309e+00   2.3193e-04   2.8460e-04
   2.1000e+02   2.1096e+00   2.3869e-04   2.9695e-04
   2.1100e+02   1.7126e+00   2.5083e-04   2.9401e-04
   2.1200e+02   1.6465e+00   2.6214e-04   2.9860e-04
   2.1300e+02   1.7148e+00   2.6836e-04   2.8619e-04
   2.1400e+02   1.6152e+00   2.8247e-04   2.9550e-04
   2.1500e+02   1.7001e+00   2.7869e-04   2.8398e-04
   2.1600e+02   1.6430e+00   2.6947e-04   2.6641e-04
   2.1700e+02   1.4753e+00   2.9925e-04   2.3618e-04
   2.1800e+02   1.4879e+00   3.2330e-04   2.1833e-04
   2.1900e+02   1.5114e+00   3.4000e-04   2.1575e-04
   2.2000e+02   1.5132e+00   3.6425e-04   2.2574e-04
   2.2100e+02   1.4297e+00   3.9854e-04   2.2403e-04
   2.2200e+02   1.4117e+00   3.7630e-04   2.2430e-04
   2.2300e+02   1.4030e+00   3.4728e-04   2.6269e-04
   2.2400e+02   1.3373e+00   3.2877e-04   2.6744e-04
   2.2500e+02   1.3634e+00   3.8945e-04   2.6706e-04
   2.2600e+02   1.3126e+00   3.9182e-04   2.6240e-04
   2.2700e+02   1.2994e+00   3.7538e-04   2.7813e-04
   2.2800e+02   1.3787e+00   3.6103e-04   2.9176e-04
   2.2900e+02   1.4091e+00   3.4726e-04   2.7790e-04
   2.3000e+02   1.2680e+00   3.3022e-04   2.9962e-04
   2.3100e+02   1.2692e+00   3.3737e-04   3.3667e-04
   2.3200e+02   1.2489e+00   3.4686e-04   3.8148e-04
   2.3300e+02   1.1421e+00   3.4130e-04   3.8502e-04
   2.3400e+02   1.1467e+00   3.6258e-04   3.8366e-04
   2.3500e+02   1.1090e+00   3.7973e-04   4.9250e-04
   2.3600e+02   1.1013e+00   4.1850e-04   5.5691e-04
   2.3700e+02   1.1097e+00   4.6878e-04   6.0436e-04
   2.3800e+02   1.0698e+00   4.6541e-04   5.8196e-04
   2.3900e+02   1.0813e+00   4.8278e-04   5.5584e-04
   2.4000e+02   1.0740e+00   4.5283e-04   5.4582e-04
   2.4100e+02   1.1527e+00   5.0865e-04   5.3515e-04
   2.4200e+02   1.2259e+00   5.4686e-04   5.6488e-04
   2.4300e+02   1.1920e+00   5.6487e-04   5.9326e-04
   2.4400e+02   1.3258e+00   6.9507e-04   5.8915e-04
   2.4500e+02   1.3555e+00   6.9235e-04   5.6140e-04
   2.4600e+02   1.3186e+00   7.7439e-04   5.7141e-04
   2.4700e+02   1.3421e+00   7.2741e-04   6.5941e-04
   2.4800e+02   1.3781e+00   7.4832e-04   7.1441e-04
   2.4900e+02   1.4098e+00   6.6876e-04   7.3473e-04
   2.5000e+02   1.5577e+00   5.8895e-04   1.2426e-03
   2.5100e+02   1.5927e+00   5.6241e-04   1.1176e-03
   2.5200e+02   2.1509e+00   5.4470e-04   1.1878e-03
   2.5300e+02   1.6924e+00   5.1707e-04   1.2024e-03
   2.5400e+02   1.7134e+00   4.5530e-04   1.2606e-03
   2.5500e+02   2.0001e+00   4.0110e-04   1.0589e-03
   2.5600e+02   2.5497e+00   3.9441e-04   9.4287e-04
   2.5700e+02   1.9854e+00   5.1184e-04   8.5090e-04
   2.5800e+02   2.3669e+00   6.7067e-04   7.6263e-04
   2.5900e+02   2.2905e+00   6.7668e-04   7.2715e-04
   2.6000e+02   2.1641e+00   6.2636e-04   6.7184e-04
   2.6100e+02   2.4300e+00   5.6985e-04   6.1826e-04
   2.6200e+02   2.3413e+00   5.1555e-04   6.6425e-04
   2.6300e+02   2.1212e+00   5.7171e-04   6.0434e-04
   2.6400e+02   2.0953e+00   5.7596e-04   5.9271e-04
   2.6500e+02   2.3501e+00   5.2834e-04   6.0724e-04
   2.6600e+02   2.8667e+00   4.9936e-04   5.7582e-04
   2.6700e+02   2.6606e+00   4.8378e-04   5.5545e-04
   2.6800e+02   3.1955e+00   5.1018e-04   5.0571e-04
   2.6900e+02   2.9778e+00   5.3878e-04   5.2519e-04
   2.7000e+02   2.9358e+00   5.4238e-04   6.1623e-04
   2.7100e+02   2.4399e+00   5.5934e-04   6.4556e-04
   2.7200e+02   2.3429e+00   5.6930e-04   6.0778e-04
   2.7300e+02   2.5616e+00   6.9539e-04   5.9830e-04
   2.7400e+02   2.6956e+00   7.0738e-04   5.8470e-04
   2.7500e+02   2.7817e+00   6.3100e-04   5.5848e-04
   2.7600e+02   2.6167e+00   5.4403e-04   5.3589e-04
   2.7700e+02   2.7681e+00   5.5064e-04   5.1566e-04
   2.7800e+02   2.3391e+00   5.6832e-04   5.7959e-04
   2.7900e+02   2.5501e+00   6.2856e-04   6.1857e-04
   2.8000e+02   2.6638e+00   6.8758e-04   5.7733e-04
   2.8100e+02   2.7809e+00   6.8778e-04   7.8512e-04
   2.8200e+02   2.6219e+00   6.8484e-04   8.7444e-04
   2.8300e+02   2.4208e+00   7.2857e-04   9.6102e-04
   2.8400e+02   2.7457e+00   7.4317e-04   9.6973e-04
   2.8500e+02   2.7366e+00   7.6470e-04   9.0618e-04
   2.8600e+02   2.8658e+00   7.8526e-04   8.9034e-04
   2.8700e+02   2.8635e+00   1.0212e-03   8.1568e-04
   2.8800e+02   2.9988e+00   8.5939e-04   7.5946e-04
   2.8900e+02   2.9829e+00   8.2691e-04   6.9019e-04
   2.9000e+02   2.8601e+00   8.2351e-04   6.4331e-04
   2.9100e+02   2.5567e+00   7.7823e-04   7.1075e-04
   2.9200e+02   2.8207e+00   7.6316e-04   6.9441e-04
   2.9300e+02   2.8705e+00   7.8274e-04   7.3820e-04
   2.9400e+02   2.4381e+00   8.7298e-04   7.2491e-04
   2.9500e+02   2.4453e+00   8.5416e-04   7.6401e-04
   2.9600e+02   2.4275e+00   9.4174e-04   7.9179e-04
   2.9700e+02   2.6061e+00   1.0655e-03   8.1440e-04
   2.9800e+02   2.7678e+00   1.0568e-03   9.0096e-04
   2.9900e+02   2.9055e+00   1.0946e-03   9.3527e-04
   3.0000e+02   2.4913e+00   1.0366e-03   9.5264e-04
   3.0100e+02   2.3179e+00   9.9955e-04   1.0094e-03
   3.0200e+02   2.2405e+00   9.4517e-04   1.0148e-03
   3.0300e+02   2.0758e+00   9.8129e-04   9.9402e-04
   3.0400e+02   2.0806e+00   9.4897e-04   9.8719e-04
   3.0500e+02   1.9904e+00   9.3685e-04   1.0446e-03
   3.0600e+02   2.0161e+00   9.0934e-04   1.1602e-03
   3.0700e+02   2.0249e+00   8.6424e-04   1.1049e-03
   3.0800e+02   1.9992e+00   8.6241e-04   1.1318e-03
   3.0900e+02   2.5245e+00   8.9514e-04   1.0979e-03
   3.1000e+02   2.3023e+00   8.5646e-04   1.2080e-03
   3.1100e+02   2.3035e+00   9.9561e-04   1.2739e-03
   3.1200e+02   2.0501e+00   1.0769e-03   1.3323e-03
   3.1300e+02   2.3658e+00   1.0432e-03   1.3430e-03
   3.1400e+02   1.9431e+00   1.1224e-03   1.4078e-03
   3.1500e+02   2.0483e+00   1.1643e-03   1.3095e-03
   3.1600e+02   1.9097e+00   1.0931e-03   1.2248e-03
   3.1700e+02   1.8889e+00   1.0632e-03   1.1989e-03
   3.1800e+02   1.8725e+00   9.6629e-04   1.0932e-03
   3.1900e+02   2.1781e+00   9.2619e-04   1.0518e-03
   3.2000e+02   2.2982e+00   9.1897e-04   1.0116e-03
   3.2100e+02   2.1980e+00   9.1845e-04   1.0433e-03
   3.2200e+02   2.7152e+00   9.9096e-04   1.0846e-03
   3.2300e+02   2.6989e+00   1.1186e-03   1.1600e-03
   3.2400e+02   2.4704e+00   1.0248e-03   1.1908e-03
   3.2500e+02   3.2015e+00   1.1456e-03   1.2633e-03
   3.2600e+02   2.5830e+00   1.3359e-03   1.3043e-03
   3.2700e+02   2.4384e+00   1.1917e-03   1.2966e-03
   3.2800e+02   2.7464e+00   1.3369e-03   1.2150e-03
   3.2900e+02   2.5750e+00   1.3336e-03   1.1761e-03
   3.3000e+02   3.0652e+00   1.2577e-03   1.1375e-03
   3.3100e+02   3.0339e+00   1.2278e-03   1.1262e-03
   3.3200e+02   2.5596e+00   1.2631e-03   1.1501e-03
   3.3300e+02   2.5329e+00   1.3389e-03   1.1765e-03
   3.3400e+02   2.3842e+00   1.5100e-03   1.2592e-03
   3.3500e+02   2.1755e+00   1.4429e-03   1.3697e-03
   3.3600e+02   2.2414e+00   1.3709e-03   1.5012e-03
   3.3700e+02   2.1118e+00   1.3714e-03   1.4650e-03
   3.3800e+02   2.1592e+00   1.3782e-03   1.4172e-03
   3.3900e+02   2.2703e+00   1.4778e-03   1.2601e-03
   3.4000e+02   2.0942e+00   1.3029e-03   1.2307e-03
   3.4100e+02   2.2835e+00   1.2547e-03   1.1232e-03
   3.4200e+02   1.9940e+00   1.4421e-03   9.5618e-04
   3.4300e+02   2.0500e+00   1.2975e-03   9.3069e-04
   3.4400e+02   2.0792e+00   1.2670e-03   9.4770e-04
   3.4500e+02   2.1068e+00   1.1890e-03   8.8225e-04
   3.4600e+02   1.8092e+00   1.0474e-03   8.1321e-04
   3.4700e+02   1.6798e+00   9.6426e-04   7.7356e-04
   3.4800e+02   1.6632e+00   9.3347e-04   8.5382e-04
   3.4900e+02   1.7067e+00   8.9314e-04   7.5600e-04
   3.5000e+02   1.6167e+00   8.0819e-04   6.8454e-04
   3.5100e+02   1.6908e+00   7.5276e-04   6.4454e-04
   3.5200e+02   1.6984e+00   7.1897e-04   6.0779e-04
   3.5300e+02   1.5961e+00   6.9465e-04   5.6688e-04
   3.5400e+02   1.7048e+00   6.6198e-04   5.9006e-04
   3.5500e+02   1.5961e+00   6.2292e-04   5.8805e-04
   3.5600e+02   1.6739e+00   6.2532e-04   5.8157e-04
   3.5700e+02   1.7582e+00   5.8689e-04   5.5403e-04
   3.5800e+02   1.8860e+00   5.8811e-04   5.0003e-04
   3.5900e+02   1.8155e+00   5.4030e-04   4.8579e-04
   3.6000e+02   1.8167e+00   5.8022e-04   4.7802e-04
   3.6100e+02   1.6749e+00   6.3547e-04   4.9344e-04
   3.6200e+02   1.9068e+00   6.0460e-04   5.1484e-04
   3.6300e+02   1.8582e+00   6.1544e-04   5.0686e-04
   3.6400e+02   1.8824e+00   6.2077e-04   5.5602e-04
   3.6500e+02   1.9840e+00   6.1618e-04   5.4658e-04
   3.6600e+02   2.3587e+00   5.7185e-04   5.8486e-04
   3.6700e+02   2.2046e+00   6.0123e-04   5.2896e-04
   3.6800e+02   2.2347e+00   5.7778e-04   5.6226e-04
   3.6900e+02   2.3461e+00   5.5146e-04   6.2835e-04
   3.7000e+02   2.3330e+00   5.2913e-04   6.3503e-04
   3.7100e+02   2.2898e+00   5.2154e-04   6.4096e-04
   3.7200e+02   2.3464e+00   5.5424e-04   6.6911e-04
   3.7300e+02   2.3748e+00   6.1694e-04   6.8428e-04
   3.7400e+02   2.3837e+00   6.1324e-04   6.9716e-04
   3.7500e+02   2.4251e+00   6.0081e-04   6.8943e-04
   3.7600e+02   2.5305e+00   5.4936e-04   6.7156e-04
   3.7700e+02   3.2261e+00   5.3032e-04   6.4004e-04
   3.7800e+02   3.1712e+00   5.2516e-04   6.5483e-04
   3.7900e+02   2.8659e+00   5.3968e-04   6.6908e-04
   3.8000e+02   2.9862e+00   5.5655e-04   6.7793e-04
   3.8100e+02   2.7633e+00   5.6359e-04   6.7554e-04
   3.8200e+02   2.8495e+00   5.8793e-04   6.4838e-04
   3.8300e+02   2.7933e+00   6.1577e-04   6.3437e-04
   3.8400e+02   2.8679e+00   5.9695e-04   6.0310e-04
   3.8500e+02   2.6590e+00   6.2301e-04   5.7916e-04
   3.8600e+02   2.5777e+00   5.9380e-04   6.2513e-04
   3.8700e+02   2.4259e+00   5.9866e-04   6.5260e-04
   3.8800e+02   2.6567e+00   6.3931e-04   6.5233e-04
   3.8900e+02   2.5036e+00   7.2710e-04   7.0569e-04
   3.9000e+02   2.3065e+00   7.3585e-04   7.5111e-04
   3.9100e+02   2.2012e+00   7.9776e-04   7.8509e-04
   3.9200e+02   2.0620e+00   8.2661e-04   8.0334e-04
   3.9300e+02   2.0868e+00   8.7282e-04   8.4888e-04
   3.9400e+02   1.8742e+00   8.8480e-04   8.7670e-04
   3.9500e+02   1.8908e+00   8.8902e-04   8.8645e-04
   3.9600e+02   1.8841e+00   9.1783e-04   9.4855e-04
   3.9700e+02   2.0044e+00   8.8465e-04   1.0934e-03
   3.9800e+02   1.8997e+00   8.6179e-04   1.1353e-03
   3.9900e+02   1.7863e+00   8.4279e-04   1.1359e-03
   4.0000e+02   1.6906e+00   8.5314e-04   1.4243e-03
   4.0100e+02   1.5781e+00   9.1704e-04   1.3486e-03
   4.0200e+02   1.5368e+00   9.4346e-04   1.3528e-03
   4.0300e+02   1.5734e+00   1.0157e-03   1.3444e-03
   4.0400e+02   1.4896e+00   1.0684e-03   1.7959e-03
   4.0500e+02   1.3227e+00   1.1816e-03   1.8143e-03
   4.0600e+02   1.3592e+00   1.1649e-03   1.8558e-03
   4.0700e+02   1.3965e+00   1.1590e-03   1.8589e-03
   4.0800e+02   1.3534e+00   1.1833e-03   1.7562e-03
   4.0900e+02   1.2794e+00   1.1801e-03   1.5960e-03
   4.1000e+02   1.2433e+00   1.2238e-03   1.4443e-03
   4.1100e+02   1.3203e+00   1.2366e-03   1.3254e-03
   4.1200e+02   1.3163e+00   1.2143e-03   1.3664e-03
   4.1300e+02   1.2378e+00   1.2564e-03   1.4166e-03
   4.1400e+02   1.2238e+00   1.2352e-03   1.3516e-03
   4.1500e+02   1.2460e+00   1.4964e-03   1.5456e-03
   4.1600e+02   1.1705e+00   1.5823e-03   1.5436e-03
   4.1700e+02   1.1091e+00   1.7156e-03   1.5390e-03
   4.1800e+02   1.0989e+00   1.7401e-03   1.4642e-03
   4.1900e+02   1.0572e+00   1.8321e-03   1.4272e-03
   4.2000e+02   1.1447e+00   1.8836e-03   1.3935e-03
   4.2100e+02   1.0238e+00   1.8442e-03   1.3892e-03
   4.2200e+02   1.0105e+00   1.8563e-03   1.4727e-03
   4.2300e+02   1.0011e+00   1.7392e-03   1.4674e-03
   4.2400e+02   9.9842e-01   1.6691e-03   1.3751e-03
   4.2500e+02   1.0884e+00   1.5932e-03   1.2804e-03
   4.2600e+02   1.0911e+00   1.4123e-03   1.2340e-03
   4.2700e+02   1.1273e+00   1.3515e-03   1.1380e-03
   4.2800e+02   1.0191e+00   1.2544e-03   1.0997e-03
   4.2900e+02   1.0851e+00   1.1953e-03   1.0972e-03
   4.3000e+02   1.0625e+00   1.2137e-03   1.2009e-03
   4.3100e+02   1.0749e+00   1.1561e-03   1.4629e-03
   4.3200e+02   1.1345e+00   1.0970e-03   1.5316e-03
   4.3300e+02   1.2181e+00   1.1261e-03   1.4883e-03
   4.3400e+02   1.2450e+00   1.1399e-03   1.4386e-03
   4.3500e+02   1.2159e+00   1.2623e-03   1.3594e-03
   4.3600e+02   1.2064e+00   1.4502e-03   1.4233e-03
   4.3700e+02   1.2771e+00   1.4730e-03   1.3403e-03
   4.3800e+02   1.3081e+00   1.4396e-03   1.5047e-03
   4.3900e+02   1.4229e+00   1.4208e-03   1.4588e-03
   4.4000e+02   1.4677e+00   1.3420e-03   1.4938e-03
   4.4100e+02   1.5552e+00   1.2682e-03   1.4036e-03
   4.4200e+02   1.7262e+00   1.2912e-03   1.3679e-03
   4.4300e+02   1.4271e+00   1.3133e-03   1.3213e-03
   4.4400e+02   1.4194e+00   1.2966e-03   1.3261e-03
   4.4500e+02   1.3959e+00   1.3000e-03   1.5022e-03
   4.4600e+02   1.5532e+00   1.2592e-03   1.3837e-03
   4.4700e+02   1.4103e+00   1.2669e-03   1.3053e-03
   4.4800e+02   1.4680e+00   1.2519e-03   1.3361e-03
   4.4900e+02   1.4485e+00   1.2628e-03   1.3328e-03
   4.5000e+02   1.6287e+00   1.2157e-03   1.3752e-03
   4.5100e+02   1.6731e+00   1.2464e-03   1.4121e-03
   4.5200e+02   1.7262e+00   1.2632e-03   1.6913e-03
   4.5300e+02   1.7228e+00   1.3502e-03   1.8144e-03
   4.5400e+02   1.9657e+00   1.2851e-03   1.9614e-03
   4.5500e+02   1.8730e+00   1.2436e-03   1.9034e-03
   4.5600e+02   1.8501e+00   1.1919e-03   1.8480e-03
   4.5700e+02   2.1870e+00   1.1817e-03   1.9821e-03
   4.5800e+02   2.0246e+00   1.2240e-03   1.9001e-03
   4.5900e+02   2.0178e+00   1.2555e-03   2.0154e-03
   4.6000e+02   1.9413e+00   1.4486e-03   2.0884e-03
   4.6100e+02   1.6708e+00   1.5231e-03   1.9902e-03
   4.6200e+02   1.8150e+00   1.5788e-03   2.0937e-03
   4.6300e+02   1.6822e+00   1.5773e-03   1.9420e-03
   4.6400e+02   1.4548e+00   1.5069e-03   1.8251e-03
   4.6500e+02   1.7853e+00   1.4417e-03   1.6744e-03
   4.6600e+02   1.8204e+00   1.3019e-03   1.4834e-03
   4.6700e+02   1.9633e+00   1.2057e-03   1.4049e-03
   4.6800e+02   1.4683e+00   1.1912e-03   1.2635e-03
   4.6900e+02   1.6376e+00   1.1630e-03   1.2178e-03
   4.7000e+02   1.5162e+00   1.1415e-03   1.2779e-03
   4.7100e+02   1.6481e+00   1.0680e-03   1.2437e-03
   4.7200e+02   1.5153e+00   1.0745e-03   1.2251e-03
   4.7300e+02   1.5676e+00   1.0819e-03   1.1850e-03
   4.7400e+02   1.5293e+00   1.0263e-03   1.1175e-03
   4.7500e+02   1.6376e+00   1.0019e-03   1.0322e-03
   4.7600e+02   1.7023e+00   1.0234e-03   9.5879e-04
   4.7700e+02   1.7168e+00   1.0573e-03   9.8821e-04
   4.7800e+02   1.8754e+00   1.1153e-03   9.9816e-04
   4.7900e+02   1.9594e+00   1.1372e-03   1.0254e-03
   4.8000e+02   1.6100e+00   1.1834e-03   1.0320e-03
   4.8100e+02   1.4454e+00   1.2376e-03   1.0836e-03
   4.8200e+02   1.5251e+00   1.3214e-03   1.1457e-03
   4.8300e+02   1.5309e+00   1.4580e-03   1.1441e-03
   4.8400e+02   1.5833e+00   1.4576e-03   1.1211e-03
   4.8500e+02   1.5370e+00   1.4812e-03   1.1588e-03
   4.8600e+02   1.5346e+00   1.6132e-03   1.1829e-03
   4.8700e+02   1.5131e+00   1.6722e-03   1.1890e-03
   4.8800e+02   1.4355e+00   1.6478e-03   1.3306e-03
   4.8900e+02   1.2580e+00   1.5667e-03   1.4215e-03
   4.9000e+02   1.4487e+00   1.5857e-03   1.3760e-03
   4.9100e+02   1.2241e+00   1.5371e-03   1.5187e-03
   4.9200e+02   1.0803e+00   1.5043e-03   1.4973e-03
   4.9300e+02   1.1805e+00   1.4166e-03   1.5231e-03
   4.9400e+02   1.1319e+00   1.4584e-03   1.5952e-03
   4.9500e+02   1.2293e+00   1.4397e-03   1.6088e-03
   4.9600e+02   1.1661e+00   1.3834e-03   1.5709e-03
   4.9700e+02   1.1872e+00   1.5193e-03   1.5476e-03
   4.9800e+02   1.0086e+00   1.4025e-03   1.7224e-03
   4.9900e+02   1.1098e+00   1.3811e-03   1.8031e-03
   5.0000e+02   1.1073e+00   1.3035e-03   1.7697e-03
   5.0100e+02   1.0541e+00   1.2846e-03   1.7734e-03
   5.0200e+02   1.0999e+00   1.1945e-03   1.7135e-03
   5.0300e+02   1.1962e+00   1.1750e-03   1.6406e-03
   5.0400e+02   1.1633e+00   1.1616e-03   1.6284e-03
   5.0500e+02   1.2445e+00   1.0934e-03   1.5664e-03
   5.0600e+02   1.3714e+00   1.1651e-03   1.5374e-03
   5.0700e+02   1.2755e+00   1.3888e-03   1.4648e-03
   5.0800e+02   1.2235e+00   1.3080e-03   1.4503e-03
   5.0900e+02   1.1169e+00   1.2863e-03   1.3911e-03
   5.1000e+02   1.1143e+00   1.2661e-03   1.3718e-03
   5.1100e+02   1.0169e+00   1.3216e-03   1.3230e-03
   5.1200e+02   1.1857e+00   1.3057e-03   1.2479e-03
   5.1300e+02   1.0586e+00   1.2526e-03   1.1456e-03
   5.1400e+02   9.6607e-01   1.2161e-03   1.0111e-03
   5.1500e+02   1.1076e+00   1.1684e-03   1.1260e-03
   5.1600e+02   8.9629e-01   1.1042e-03   1.0696e-03
   5.1700e+02   1.0011e+00   1.0897e-03   1.0863e-03
   5.1800e+02   9.9610e-01   1.0667e-03   1.2073e-03
   5.1900e+02   1.0093e+00   1.0882e-03   1.2927e-03
   5.2000e+02   9.4982e-01   1.0475e-03   1.2666e-03
   5.2100e+02   8.5844e-01   1.0344e-03   1.2811e-03
   5.2200e+02   8.5186e-01   1.0200e-03   1.3269e-03
   5.2300e+02   9.4207e-01   1.0015e-03   1.3556e-03
   5.2400e+02   8.7212e-01   1.0767e-03   1.2754e-03
   5.2500e+02   8.2007e-01   1.1037e-03   1.2763e-03
   5.2600e+02   8.7693e-01   1.2033e-03   1.2952e-03
   5.2700e+02   8.7727e-01   1.2760e-03   1.3883e-03
   5.2800e+02   8.2805e-01   1.4227e-03   1.3830e-03
   5.2900e+02   8.5812e-01   1.6297e-03   1.3554e-03
   5.3000e+02   8.8234e-01   1.6462e-03   1.3864e-03
   5.3100e+02   8.2030e-01   1.6251e-03   1.4627e-03
   5.3200e+02   7.6714e-01   1.5527e-03   1.5571e-03
   5.3300e+02   7.7644e-01   1.5256e-03   1.6476e-03
   5.3400e+02   7.8954e-01   1.4804e-03   1.6088e-03
   5.3500e+02   7.9256e-01   1.4983e-03   1.6783e-03
   5.3600e+02   8.0856e-01   1.5640e-03   1.7033e-03
   5.3700e+02   8.5118e-01   1.5668e-03   1.8507e-03
   5.3800e+02   8.0965e-01   1.5641e-03   1.8246e-03
   5.3900e+02   7.8825e-01   1.6069e-03   1.7941e-03
   5.4000e+02   8.8573e-01   1.6420e-03   1.6981e-03
   5.4100e+02   1.0012e+00   1.6254e-03   1.7111e-03
   5.4200e+02   8.5719e-01   1.5751e-03   1.6490e-03
   5.4300e+02   9.4430e-01   1.6209e-03   1.5640e-03
   5.4400e+02   9.1633e-01   1.5979e-03   1.5879e-03
   5.4500e+02   9.5872e-01   1.5736e-03   1.5639e-03
   5.4600e+02   9.3071e-01   1.5666e-03   1.5511e-03
   5.4700e+02   8.4015e-01   1.5938e-03   1.4670e-03
   5.4800e+02   8.4158e-01   1.6894e-03   1.3727e-03
   5.4900e+02   8.9041e-01   1.6098e-03   1.4056e-03
   5.5000e+02   9.4343e-01   1.5290e-03   1.3193e-03
   5.5100e+02   9.2434e-01   1.5688e-03   1.3824e-03
   5.5200e+02   7.8528e-01   1.4665e-03   1.4367e-03
   5.5300e+02   7.5308e-01   1.3723e-03   1.3990e-03
   5.5400e+02   7.0998e-01   1.2399e-03   1.4343e-03
   5.5500e+02   7.3621e-01   1.1435e-03   1.3512e-03
   5.5600e+02   7.0869e-01   1.0853e-03   1.2739e-03
   5.5700e+02   7.0294e-01   1.1589e-03   1.2024e-03
   5.5800e+02   7.6869e-01   1.0937e-03   1.1413e-03
   5.5900e+02   7.2616e-01   1.0787e-03   1.1381e-03
   5.6000e+02   7.0888e-01   1.0716e-03   1.1392e-03
   5.6100e+02   7.1125e-01   1.1548e-03   1.1999e-03
   5.6200e+02   7.0429e-01   1.2049e-03   1.3093e-03
   5.6300e+02   7.1539e-01   1.3278e-03   1.4016e-03
   5.6400e+02   7.2032e-01   1.3538e-03   1.4497e-03
   5.6500e+02   8.1294e-01   1.4004e-03   1.4993e-03
   5.6600e+02   7.6023e-01   1.3420e-03   1.5349e-03
   5.6700e+02   7.4903e-01   1.4377e-03   1.5639e-03
   5.6800e+02   7.4535e-01   1.4020e-03   1.6154e-03
   5.6900e+02   7.3744e-01   1.3972e-03   1.6465e-03
   5.7000e+02   8.3084e-01   1.3209e-03   1.6957e-03
   5.7100e+02   8.1797e-01   1.3461e-03   1.8065e-03
   5.7200e+02   8.9234e-01   1.3049e-03   1.8358e-03
   5.7300e+02   9.3942e-01   1.3258e-03   2.0018e-03
   5.7400e+02   7.7340e-01   1.2312e-03   1.8625e-03
   5.7500e+02   7.9761e-01   1.2269e-03   1.8517e-03
   5.7600e+02   8.1060e-01   1.1445e-03   1.7445e-03
   5.7700e+02   8.1059e-01   1.1767e-03   1.7454e-03
   5.7800e+02   7.9865e-01   1.2460e-03   1.7086e-03
   5.7900e+02   8.7233e-01   1.3561e-03   1.7085e-03
   5.8000e+02   8.3730e-01   1.3344e-03   1.6318e-03
   5.8100e+02   8.3261e-01   1.3792e-03   1.6996e-03
   5.8200e+02   7.6225e-01   1.3193e-03   1.5834e-03
   5.8300e+02   7.8250e-01   1.2706e-03   1.6106e-03
   5.8400e+02   8.4397e-01   1.2557e-03   1.6446e-03
   5.8500e+02   7.1942e-01   1.2206e-03   1.6062e-03
   5.8600e+02   7.8832e-01   1.1658e-03   1.5476e-03
   5.8700e+02   8.5281e-01   1.1778e-03   1.4571e-03
   5.8800e+02   8.8334e-01   1.1580e-03   1.3866e-03
   5.8900e+02   1.1825e+00   1.1567e-03   1.2699e-03
   5.9000e+02   9.2741e-01   1.1551e-03   1.2046e-03
   5.9100e+02   9.3656e-01   1.1351e-03   1.1101e-03
   5.9200e+02   1.0563e+00   1.2123e-03   1.0465e-03
   5.9300e+02   9.6964e-01   1.1094e-03   1.0006e-03
   5.9400e+02   1.1475e+00   1.0979e-03   9.7508e-04
   5.9500e+02   1.0739e+00   1.0210e-03   1.0269e-03
   5.9600e+02   1.3772e+00   1.0223e-03   9.5249e-04
   5.9700e+02   1.1631e+00   9.3873e-04   8.9774e-04
   5.9800e+02   1.2114e+00   9.1431e-04   9.2232e-04
   5.9900e+02   1.2174e+00   8.5451e-04   8.8348e-04

==> sc_samplingstrats_ms300.txt <==
adapt random residual projection
1.0000e+00   2.0142e-11   9.1293e-12   9.1149e-12
   2.0000e+00   2.0349e-09   8.2793e-10   7.9762e-10
   3.0000e+00   1.0810e-08   2.4779e-09   2.9877e-09
   4.0000e+00   3.4914e-08   5.7099e-09   5.6842e-09
   5.0000e+00   6.4879e-08   7.6390e-09   7.4294e-09
   6.0000e+00   1.4984e-07   1.1975e-08   1.2028e-08
   7.0000e+00   2.0072e-07   1.2569e-08   1.3337e-08
   8.0000e+00   3.5666e-07   2.2665e-08   2.3737e-08
   9.0000e+00   5.5096e-07   3.2961e-08   3.3892e-08
   1.0000e+01   8.5350e-07   3.8033e-08   4.4771e-08
   1.1000e+01   1.5442e-06   4.0722e-08   4.7552e-08
   1.2000e+01   2.6379e-06   5.1889e-08   4.9355e-08
   1.3000e+01   3.4373e-06   6.4596e-08   6.2831e-08
   1.4000e+01   3.3279e-06   6.6751e-08   6.9417e-08
   1.5000e+01   6.4824e-06   6.8694e-08   7.0172e-08
   1.6000e+01   5.9036e-06   7.1211e-08   8.7250e-08
   1.7000e+01   7.8146e-06   7.6489e-08   1.0150e-07
   1.8000e+01   7.8967e-06   1.1598e-07   1.1653e-07
   1.9000e+01   1.2077e-05   1.2825e-07   1.4755e-07
   2.0000e+01   1.5493e-05   1.6906e-07   1.2478e-07
   2.1000e+01   1.8642e-05   1.9340e-07   1.3536e-07
   2.2000e+01   2.4553e-05   2.1101e-07   1.4750e-07
   2.3000e+01   2.8050e-05   2.2787e-07   1.7297e-07
   2.4000e+01   4.0145e-05   2.4399e-07   2.5048e-07
   2.5000e+01   5.3472e-05   2.5035e-07   2.9871e-07
   2.6000e+01   5.8151e-05   2.1322e-07   2.2276e-07
   2.7000e+01   7.0426e-05   2.2918e-07   3.1194e-07
   2.8000e+01   7.8793e-05   2.2877e-07   5.7077e-07
   2.9000e+01   9.6333e-05   2.5226e-07   4.6790e-07
   3.0000e+01   1.2348e-04   2.8313e-07   5.7831e-07
   3.1000e+01   1.3698e-04   3.6046e-07   4.9268e-07
   3.2000e+01   1.9275e-04   5.1845e-07   4.7961e-07
   3.3000e+01   1.7257e-04   5.1340e-07   4.8729e-07
   3.4000e+01   2.3775e-04   6.0306e-07   6.9679e-07
   3.5000e+01   2.7005e-04   7.3746e-07   9.3158e-07
   3.6000e+01   3.6781e-04   7.5176e-07   9.3278e-07
   3.7000e+01   4.3051e-04   8.2762e-07   7.2701e-07
   3.8000e+01   6.1471e-04   6.5473e-07   5.7832e-07
   3.9000e+01   5.5502e-04   6.2433e-07   5.3744e-07
   4.0000e+01   7.0876e-04   5.5074e-07   6.0137e-07
   4.1000e+01   8.1024e-04   5.0027e-07   7.2644e-07
   4.2000e+01   7.6600e-04   5.1792e-07   7.8213e-07
   4.3000e+01   8.5265e-04   7.7272e-07   7.7474e-07
   4.4000e+01   1.2942e-03   9.3480e-07   7.5121e-07
   4.5000e+01   1.2740e-03   9.5857e-07   8.7151e-07
   4.6000e+01   1.2555e-03   8.7827e-07   9.9164e-07
   4.7000e+01   1.3735e-03   9.5399e-07   1.1477e-06
   4.8000e+01   1.5217e-03   1.2321e-06   1.1211e-06
   4.9000e+01   1.4165e-03   1.2883e-06   1.1944e-06
   5.0000e+01   1.7882e-03   1.5184e-06   1.2996e-06
   5.1000e+01   2.0593e-03   1.3709e-06   1.4479e-06
   5.2000e+01   1.9958e-03   1.3019e-06   1.8412e-06
   5.3000e+01   2.3411e-03   1.2231e-06   1.6707e-06
   5.4000e+01   2.1168e-03   1.1920e-06   1.6483e-06
   5.5000e+01   2.2528e-03   1.3572e-06   1.7509e-06
   5.6000e+01   2.5963e-03   1.5334e-06   1.8812e-06
   5.7000e+01   2.4480e-03   1.7512e-06   1.9917e-06
   5.8000e+01   2.7637e-03   2.1541e-06   1.7890e-06
   5.9000e+01   2.8119e-03   2.1844e-06   1.8384e-06
   6.0000e+01   2.6603e-03   1.8051e-06   1.7073e-06
   6.1000e+01   2.5241e-03   1.8341e-06   1.8650e-06
   6.2000e+01   2.6016e-03   1.8507e-06   1.4418e-06
   6.3000e+01   2.9716e-03   1.5238e-06   1.5164e-06
   6.4000e+01   3.3387e-03   1.4987e-06   1.5938e-06
   6.5000e+01   3.9656e-03   1.6461e-06   1.7117e-06
   6.6000e+01   3.6344e-03   1.6775e-06   1.8976e-06
   6.7000e+01   5.2038e-03   2.0610e-06   2.2673e-06
   6.8000e+01   4.8472e-03   2.3640e-06   2.7182e-06
   6.9000e+01   5.3085e-03   3.3887e-06   3.4038e-06
   7.0000e+01   5.7307e-03   5.1519e-06   4.9681e-06
   7.1000e+01   6.3524e-03   5.4719e-06   7.5453e-06
   7.2000e+01   7.8174e-03   6.4236e-06   9.2803e-06
   7.3000e+01   9.6451e-03   6.4523e-06   7.9501e-06
   7.4000e+01   1.1417e-02   6.7249e-06   6.9968e-06
   7.5000e+01   1.1956e-02   8.9054e-06   7.8292e-06
   7.6000e+01   1.2979e-02   9.7202e-06   8.0228e-06
   7.7000e+01   1.4685e-02   1.0808e-05   8.8793e-06
   7.8000e+01   1.9762e-02   1.1939e-05   1.0579e-05
   7.9000e+01   1.7577e-02   1.1647e-05   9.7216e-06
   8.0000e+01   1.9460e-02   1.1137e-05   9.8985e-06
   8.1000e+01   2.1064e-02   1.1568e-05   8.8913e-06
   8.2000e+01   2.2507e-02   1.3197e-05   9.1613e-06
   8.3000e+01   2.3204e-02   1.3908e-05   1.0331e-05
   8.4000e+01   2.3805e-02   1.4916e-05   1.2201e-05
   8.5000e+01   2.7896e-02   1.8530e-05   1.4070e-05
   8.6000e+01   2.5968e-02   1.7584e-05   1.7495e-05
   8.7000e+01   2.5502e-02   1.9768e-05   1.9570e-05
   8.8000e+01   3.1184e-02   1.9589e-05   2.1044e-05
   8.9000e+01   4.0176e-02   1.9277e-05   2.1459e-05
   9.0000e+01   4.0413e-02   2.2614e-05   2.3087e-05
   9.1000e+01   4.4237e-02   2.5223e-05   2.4605e-05
   9.2000e+01   4.0520e-02   2.6356e-05   2.5924e-05
   9.3000e+01   4.0401e-02   3.0876e-05   2.8175e-05
   9.4000e+01   4.7429e-02   3.2337e-05   2.9011e-05
   9.5000e+01   4.8512e-02   3.2366e-05   3.0765e-05
   9.6000e+01   5.3476e-02   3.5809e-05   3.0060e-05
   9.7000e+01   5.9820e-02   3.6385e-05   3.1400e-05
   9.8000e+01   7.4006e-02   3.4383e-05   3.1327e-05
   9.9000e+01   7.6223e-02   3.3790e-05   2.9608e-05
   1.0000e+02   7.9012e-02   3.5034e-05   3.2445e-05
   1.0100e+02   7.1526e-02   3.6306e-05   3.0757e-05
   1.0200e+02   8.0719e-02   3.7344e-05   3.1427e-05
   1.0300e+02   1.2937e-01   3.5737e-05   3.1026e-05
   1.0400e+02   1.0136e-01   3.7226e-05   3.8185e-05
   1.0500e+02   1.2243e-01   4.1008e-05   4.4948e-05
   1.0600e+02   1.4566e-01   4.2632e-05   4.5480e-05
   1.0700e+02   1.4394e-01   4.0679e-05   4.4144e-05
   1.0800e+02   1.6738e-01   4.2610e-05   4.6876e-05
   1.0900e+02   2.2906e-01   4.8519e-05   4.6444e-05
   1.1000e+02   1.8300e-01   5.2971e-05   5.5436e-05
   1.1100e+02   1.9338e-01   5.4900e-05   6.8104e-05
   1.1200e+02   2.1579e-01   4.6827e-05   5.3342e-05
   1.1300e+02   2.2031e-01   4.6521e-05   4.9938e-05
   1.1400e+02   2.2510e-01   5.2540e-05   6.4370e-05
   1.1500e+02   2.7273e-01   5.2735e-05   6.5547e-05
   1.1600e+02   3.0127e-01   5.3487e-05   7.3176e-05
   1.1700e+02   3.2150e-01   5.5500e-05   6.9565e-05
   1.1800e+02   3.3403e-01   5.5487e-05   6.7021e-05
   1.1900e+02   3.2355e-01   6.1755e-05   6.0843e-05
   1.2000e+02   3.7163e-01   6.0877e-05   6.1241e-05
   1.2100e+02   3.7230e-01   7.0682e-05   6.4311e-05
   1.2200e+02   3.9330e-01   7.3489e-05   5.8403e-05
   1.2300e+02   4.8580e-01   7.0609e-05   6.0217e-05
   1.2400e+02   4.3632e-01   7.2154e-05   6.0480e-05
   1.2500e+02   4.9699e-01   6.8590e-05   6.9756e-05
   1.2600e+02   5.0255e-01   6.4914e-05   7.2137e-05
   1.2700e+02   5.1041e-01   6.0919e-05   6.5174e-05
   1.2800e+02   4.7747e-01   5.8452e-05   5.8307e-05
   1.2900e+02   5.0606e-01   5.7823e-05   5.8117e-05
   1.3000e+02   5.3591e-01   6.2279e-05   6.3547e-05
   1.3100e+02   5.9023e-01   7.0452e-05   6.3507e-05
   1.3200e+02   5.5240e-01   6.5943e-05   5.8281e-05
   1.3300e+02   6.3422e-01   6.4584e-05   5.8646e-05
   1.3400e+02   5.1679e-01   6.4126e-05   5.9524e-05
   1.3500e+02   4.7228e-01   7.3190e-05   6.9075e-05
   1.3600e+02   4.5729e-01   7.2371e-05   6.3687e-05
   1.3700e+02   4.6105e-01   6.4731e-05   5.7837e-05
   1.3800e+02   5.1452e-01   5.6792e-05   5.4661e-05
   1.3900e+02   4.6517e-01   5.7375e-05   5.2372e-05
   1.4000e+02   4.2805e-01   5.0000e-05   4.8586e-05
   1.4100e+02   5.0622e-01   5.3957e-05   5.5902e-05
   1.4200e+02   4.7362e-01   5.2521e-05   5.8233e-05
   1.4300e+02   4.2865e-01   4.9142e-05   5.0155e-05
   1.4400e+02   3.9427e-01   4.4849e-05   4.2979e-05
   1.4500e+02   4.2250e-01   3.9111e-05   4.0690e-05
   1.4600e+02   4.0040e-01   3.9961e-05   3.9349e-05
   1.4700e+02   4.0467e-01   3.9888e-05   3.8636e-05
   1.4800e+02   3.9472e-01   4.6385e-05   4.4470e-05
   1.4900e+02   3.8539e-01   4.6757e-05   4.8095e-05
   1.5000e+02   3.8657e-01   4.7373e-05   4.9043e-05
   1.5100e+02   3.8889e-01   5.1532e-05   4.7564e-05
   1.5200e+02   4.1492e-01   6.2695e-05   4.7391e-05
   1.5300e+02   4.0392e-01   5.4121e-05   4.5175e-05
   1.5400e+02   4.1528e-01   5.0619e-05   4.6419e-05
   1.5500e+02   4.1941e-01   4.2638e-05   4.1986e-05
   1.5600e+02   4.2283e-01   4.3570e-05   4.5526e-05
   1.5700e+02   3.9840e-01   5.0642e-05   4.9847e-05
   1.5800e+02   5.8616e-01   6.7241e-05   5.1006e-05
   1.5900e+02   4.1324e-01   8.2993e-05   5.6555e-05
   1.6000e+02   5.0386e-01   7.8617e-05   5.9954e-05
   1.6100e+02   4.1470e-01   7.5840e-05   5.9192e-05
   1.6200e+02   3.9906e-01   7.1295e-05   6.6222e-05
   1.6300e+02   5.6105e-01   6.8779e-05   8.0167e-05
   1.6400e+02   4.0241e-01   7.0243e-05   8.6734e-05
   1.6500e+02   4.5254e-01   7.2294e-05   8.3243e-05
   1.6600e+02   4.0069e-01   7.9334e-05   7.9860e-05
   1.6700e+02   3.7653e-01   7.6651e-05   7.3949e-05
   1.6800e+02   4.0456e-01   6.9363e-05   8.0850e-05
   1.6900e+02   3.5995e-01   7.8517e-05   8.2380e-05
   1.7000e+02   3.7127e-01   7.9342e-05   8.5287e-05
   1.7100e+02   3.3935e-01   7.8683e-05   8.4295e-05
   1.7200e+02   3.7790e-01   9.0945e-05   8.8413e-05
   1.7300e+02   3.4212e-01   8.5000e-05   7.9837e-05
   1.7400e+02   2.7026e-01   8.7551e-05   9.0218e-05
   1.7500e+02   2.8484e-01   1.0310e-04   1.0284e-04
   1.7600e+02   2.4250e-01   1.1015e-04   1.4873e-04
   1.7700e+02   2.6437e-01   1.1876e-04   1.4650e-04
   1.7800e+02   4.0173e-01   1.0879e-04   1.3385e-04
   1.7900e+02   2.5287e-01   1.1406e-04   1.2113e-04
   1.8000e+02   3.0977e-01   1.2354e-04   1.2433e-04
   1.8100e+02   2.8375e-01   1.2677e-04   1.2306e-04
   1.8200e+02   3.1237e-01   1.2462e-04   1.2281e-04
   1.8300e+02   3.2234e-01   1.4258e-04   1.2565e-04
   1.8400e+02   3.7017e-01   1.5670e-04   1.2259e-04
   1.8500e+02   3.0580e-01   1.3372e-04   1.0418e-04
   1.8600e+02   3.4846e-01   1.0775e-04   1.1510e-04
   1.8700e+02   3.9212e-01   1.1654e-04   1.2225e-04
   1.8800e+02   3.6651e-01   1.2568e-04   1.4227e-04
   1.8900e+02   4.2800e-01   1.3600e-04   1.4543e-04
   1.9000e+02   4.2258e-01   1.5060e-04   1.3980e-04
   1.9100e+02   4.1979e-01   1.5626e-04   1.1969e-04
   1.9200e+02   4.5143e-01   1.5630e-04   1.2341e-04
   1.9300e+02   4.5448e-01   1.4845e-04   1.2956e-04
   1.9400e+02   4.8170e-01   1.3862e-04   1.2900e-04
   1.9500e+02   5.0572e-01   1.3055e-04   1.7638e-04
   1.9600e+02   4.5290e-01   1.2676e-04   1.5821e-04
   1.9700e+02   4.5560e-01   1.1639e-04   1.4815e-04
   1.9800e+02   4.6862e-01   1.1428e-04   1.2750e-04
   1.9900e+02   4.6630e-01   1.0236e-04   1.1198e-04
   2.0000e+02   5.2380e-01   9.7557e-05   1.2186e-04
   2.0100e+02   4.8000e-01   1.1272e-04   1.1093e-04
   2.0200e+02   4.8248e-01   1.0143e-04   1.0341e-04
   2.0300e+02   4.6814e-01   1.0273e-04   1.0641e-04
   2.0400e+02   4.5403e-01   8.3857e-05   9.6562e-05
   2.0500e+02   4.4067e-01   6.8859e-05   7.4136e-05
   2.0600e+02   4.9902e-01   6.7811e-05   6.5441e-05
   2.0700e+02   7.0461e-01   7.4989e-05   6.6445e-05
   2.0800e+02   5.9518e-01   7.9641e-05   6.9592e-05
   2.0900e+02   5.9883e-01   8.6125e-05   7.0059e-05
   2.1000e+02   6.0962e-01   9.3946e-05   7.8337e-05
   2.1100e+02   6.0809e-01   9.1760e-05   7.3515e-05
   2.1200e+02   6.0288e-01   8.3649e-05   7.6768e-05
   2.1300e+02   6.2460e-01   7.9889e-05   7.0265e-05
   2.1400e+02   6.3786e-01   8.3778e-05   7.9002e-05
   2.1500e+02   6.9770e-01   7.2957e-05   8.4867e-05
   2.1600e+02   7.7435e-01   7.6300e-05   8.3820e-05
   2.1700e+02   8.4004e-01   7.9391e-05   8.3202e-05
   2.1800e+02   9.4299e-01   7.7341e-05   7.4523e-05
   2.1900e+02   8.0217e-01   7.7976e-05   6.7723e-05
   2.2000e+02   8.9622e-01   7.0960e-05   5.7780e-05
   2.2100e+02   9.4359e-01   6.4211e-05   5.9365e-05
   2.2200e+02   9.2856e-01   6.4458e-05   6.1206e-05
   2.2300e+02   9.1215e-01   6.4936e-05   6.2552e-05
   2.2400e+02   1.0557e+00   6.4347e-05   7.0767e-05
   2.2500e+02   9.4594e-01   7.1324e-05   7.8246e-05
   2.2600e+02   9.8580e-01   7.1360e-05   7.9504e-05
   2.2700e+02   9.1107e-01   7.1227e-05   8.9852e-05
   2.2800e+02   7.8712e-01   7.6355e-05   7.9286e-05
   2.2900e+02   7.5957e-01   8.6063e-05   7.1955e-05
   2.3000e+02   7.1481e-01   1.0062e-04   7.4817e-05
   2.3100e+02   6.9597e-01   1.1045e-04   7.3087e-05
   2.3200e+02   6.2470e-01   1.0903e-04   8.8552e-05
   2.3300e+02   7.0085e-01   1.0422e-04   8.9524e-05
   2.3400e+02   7.6036e-01   1.0517e-04   1.0473e-04
   2.3500e+02   7.6278e-01   9.7194e-05   9.6457e-05
   2.3600e+02   7.3710e-01   1.0070e-04   9.6142e-05
   2.3700e+02   7.6216e-01   1.1519e-04   9.0347e-05
   2.3800e+02   7.5339e-01   1.1156e-04   7.5228e-05
   2.3900e+02   7.3538e-01   1.0207e-04   7.1620e-05
   2.4000e+02   6.6177e-01   9.8824e-05   7.5816e-05
   2.4100e+02   7.3940e-01   9.4599e-05   9.2370e-05
   2.4200e+02   6.3556e-01   9.8851e-05   1.0301e-04
   2.4300e+02   7.2785e-01   1.1036e-04   1.0709e-04
   2.4400e+02   6.5155e-01   1.0998e-04   1.0962e-04
   2.4500e+02   6.4570e-01   1.0266e-04   9.3034e-05
   2.4600e+02   6.9337e-01   1.0550e-04   9.3939e-05
   2.4700e+02   6.1387e-01   1.1927e-04   9.6953e-05
   2.4800e+02   5.9448e-01   1.1408e-04   9.7550e-05
   2.4900e+02   5.7656e-01   1.2002e-04   9.5081e-05
   2.5000e+02   6.2452e-01   1.1431e-04   9.6225e-05
   2.5100e+02   5.6460e-01   1.0917e-04   9.9685e-05
   2.5200e+02   5.1224e-01   1.0343e-04   1.2136e-04
   2.5300e+02   6.4033e-01   1.0492e-04   1.0592e-04
   2.5400e+02   5.7571e-01   9.7799e-05   9.0125e-05
   2.5500e+02   5.1926e-01   9.1124e-05   8.8397e-05
   2.5600e+02   6.1452e-01   8.3308e-05   9.6486e-05
   2.5700e+02   5.7154e-01   1.1301e-04   1.0603e-04
   2.5800e+02   5.6814e-01   1.1830e-04   9.2992e-05
   2.5900e+02   5.8952e-01   1.2194e-04   1.0235e-04
   2.6000e+02   5.7231e-01   1.2902e-04   1.5315e-04
   2.6100e+02   5.8140e-01   1.4388e-04   1.4863e-04
   2.6200e+02   4.9829e-01   1.2928e-04   1.3927e-04
   2.6300e+02   4.1910e-01   1.6433e-04   1.4430e-04
   2.6400e+02   5.2782e-01   1.7883e-04   1.4946e-04
   2.6500e+02   4.7202e-01   1.5306e-04   1.5014e-04
   2.6600e+02   4.7017e-01   1.2048e-04   1.3702e-04
   2.6700e+02   4.7594e-01   1.1054e-04   1.2739e-04
   2.6800e+02   5.2343e-01   1.1756e-04   1.3741e-04
   2.6900e+02   5.0160e-01   1.4683e-04   1.5178e-04
   2.7000e+02   5.5808e-01   1.6996e-04   2.0286e-04
   2.7100e+02   5.2196e-01   1.9290e-04   2.0521e-04
   2.7200e+02   5.0883e-01   1.7623e-04   1.8123e-04
   2.7300e+02   5.4738e-01   1.5472e-04   1.7867e-04
   2.7400e+02   5.6521e-01   1.3014e-04   1.5268e-04
   2.7500e+02   5.1666e-01   1.1526e-04   1.4293e-04
   2.7600e+02   5.9990e-01   1.1054e-04   1.9271e-04
   2.7700e+02   9.5143e-01   1.3206e-04   2.1119e-04
   2.7800e+02   7.1924e-01   1.5200e-04   2.2944e-04
   2.7900e+02   7.5312e-01   1.7519e-04   1.9600e-04
   2.8000e+02   6.8920e-01   2.0242e-04   1.9994e-04
   2.8100e+02   6.5336e-01   3.2077e-04   2.3714e-04
   2.8200e+02   6.6471e-01   2.7153e-04   2.5875e-04
   2.8300e+02   7.0163e-01   2.1704e-04   2.6526e-04
   2.8400e+02   7.0817e-01   2.5085e-04   2.9264e-04
   2.8500e+02   7.0150e-01   2.4291e-04   2.4384e-04
   2.8600e+02   6.9137e-01   2.3522e-04   2.3815e-04
   2.8700e+02   6.7068e-01   2.5197e-04   2.7618e-04
   2.8800e+02   6.5507e-01   2.6194e-04   2.7673e-04
   2.8900e+02   7.0369e-01   2.3008e-04   3.0554e-04
   2.9000e+02   1.3388e+00   2.0656e-04   2.7837e-04
   2.9100e+02   1.1857e+00   1.7698e-04   2.2141e-04
   2.9200e+02   1.1479e+00   1.7836e-04   2.0966e-04
   2.9300e+02   1.1270e+00   1.9276e-04   2.2066e-04
   2.9400e+02   1.4416e+00   2.2619e-04   2.3473e-04
   2.9500e+02   1.9574e+00   2.4063e-04   2.4919e-04
   2.9600e+02   1.6113e+00   2.8994e-04   2.5719e-04
   2.9700e+02   1.0495e+00   3.0202e-04   2.5933e-04
   2.9800e+02   1.7516e+00   2.9495e-04   2.1968e-04
   2.9900e+02   1.6240e+00   2.7028e-04   2.0000e-04
   3.0000e+02   2.6979e+00   2.4193e-04   2.1527e-04
   3.0100e+02   2.1250e+00   2.2034e-04   1.9786e-04
   3.0200e+02   1.1795e+00   1.9826e-04   2.1283e-04
   3.0300e+02   1.1928e+00   2.2116e-04   2.0841e-04
   3.0400e+02   1.0973e+00   2.4364e-04   2.1157e-04
   3.0500e+02   1.1354e+00   2.5485e-04   2.1702e-04
   3.0600e+02   1.2010e+00   2.3453e-04   2.0614e-04
   3.0700e+02   1.1836e+00   2.3798e-04   2.0916e-04
   3.0800e+02   1.1242e+00   2.3078e-04   2.7183e-04
   3.0900e+02   1.0607e+00   2.4506e-04   3.1047e-04
   3.1000e+02   1.1586e+00   2.6700e-04   3.0179e-04
   3.1100e+02   1.2241e+00   2.9914e-04   3.1262e-04
   3.1200e+02   1.1907e+00   3.4310e-04   3.1275e-04
   3.1300e+02   1.0377e+00   3.2154e-04   2.7681e-04
   3.1400e+02   9.8597e-01   2.4477e-04   2.3851e-04
   3.1500e+02   1.0591e+00   2.4138e-04   2.3320e-04
   3.1600e+02   1.0626e+00   2.3328e-04   2.1864e-04
   3.1700e+02   1.2019e+00   2.6125e-04   2.3923e-04
   3.1800e+02   1.1127e+00   2.9966e-04   3.1476e-04
   3.1900e+02   1.0787e+00   2.8182e-04   3.0813e-04
   3.2000e+02   1.0623e+00   2.8318e-04   2.9686e-04
   3.2100e+02   1.1271e+00   3.1228e-04   3.2687e-04
   3.2200e+02   9.4219e-01   3.2763e-04   3.3459e-04
   3.2300e+02   9.8230e-01   3.6164e-04   3.6564e-04
   3.2400e+02   1.0011e+00   3.5549e-04   3.8969e-04
   3.2500e+02   9.8130e-01   3.4325e-04   3.8850e-04
   3.2600e+02   8.8369e-01   3.4910e-04   3.7658e-04
   3.2700e+02   7.8056e-01   3.4336e-04   3.6851e-04
   3.2800e+02   7.7512e-01   3.4681e-04   3.5689e-04
   3.2900e+02   8.3846e-01   3.3428e-04   3.5562e-04
   3.3000e+02   7.0643e-01   3.2160e-04   3.4582e-04
   3.3100e+02   7.6040e-01   3.2095e-04   3.1080e-04
   3.3200e+02   7.2501e-01   3.4818e-04   3.6704e-04
   3.3300e+02   7.1705e-01   4.0979e-04   4.0757e-04
   3.3400e+02   7.0677e-01   4.0076e-04   3.8572e-04
   3.3500e+02   6.3410e-01   3.6809e-04   3.4263e-04
   3.3600e+02   6.4173e-01   3.2869e-04   3.3309e-04
   3.3700e+02   5.7335e-01   3.1263e-04   3.1332e-04
   3.3800e+02   5.4372e-01   3.5075e-04   3.2832e-04
   3.3900e+02   4.4947e-01   3.1057e-04   3.2771e-04
   3.4000e+02   4.5215e-01   2.9486e-04   2.8030e-04
   3.4100e+02   4.2268e-01   3.0457e-04   2.5666e-04
   3.4200e+02   4.9633e-01   3.1636e-04   2.5481e-04
   3.4300e+02   4.7768e-01   2.8532e-04   2.6281e-04
   3.4400e+02   5.1873e-01   2.4840e-04   2.6825e-04
   3.4500e+02   4.7266e-01   2.0028e-04   2.5683e-04
   3.4600e+02   3.6350e-01   2.1337e-04   2.0708e-04
   3.4700e+02   3.6978e-01   2.1879e-04   1.7073e-04
   3.4800e+02   3.2167e-01   2.2462e-04   1.6615e-04
   3.4900e+02   3.3367e-01   2.0798e-04   1.6773e-04
   3.5000e+02   3.2176e-01   1.9199e-04   1.7888e-04
   3.5100e+02   3.0538e-01   1.8417e-04   1.6146e-04
   3.5200e+02   2.9114e-01   1.6944e-04   1.5727e-04
   3.5300e+02   3.0421e-01   1.6428e-04   1.5601e-04
   3.5400e+02   3.0995e-01   1.4677e-04   1.4003e-04
   3.5500e+02   2.7954e-01   1.8448e-04   1.4158e-04
   3.5600e+02   3.3858e-01   1.8620e-04   1.3396e-04
   3.5700e+02   3.9863e-01   1.5880e-04   1.3073e-04
   3.5800e+02   3.9963e-01   1.3950e-04   1.2919e-04
   3.5900e+02   3.8583e-01   1.4255e-04   1.3775e-04
   3.6000e+02   4.1373e-01   1.4118e-04   1.2959e-04
   3.6100e+02   4.0039e-01   1.5632e-04   1.2186e-04
   3.6200e+02   4.1899e-01   1.7514e-04   1.1535e-04
   3.6300e+02   4.3860e-01   1.7808e-04   1.3763e-04
   3.6400e+02   4.5585e-01   1.8199e-04   1.4406e-04
   3.6500e+02   5.0168e-01   1.5642e-04   1.3111e-04
   3.6600e+02   7.8167e-01   1.7017e-04   1.2395e-04
   3.6700e+02   5.8581e-01   1.4830e-04   1.1958e-04
   3.6800e+02   6.1109e-01   1.3993e-04   1.2697e-04
   3.6900e+02   5.7720e-01   1.2642e-04   1.3819e-04
   3.7000e+02   5.0978e-01   1.3999e-04   1.4732e-04
   3.7100e+02   5.0990e-01   1.3756e-04   1.3818e-04
   3.7200e+02   4.8598e-01   1.4722e-04   1.3517e-04
   3.7300e+02   5.5066e-01   1.7108e-04   1.3573e-04
   3.7400e+02   6.2788e-01   1.8520e-04   1.3044e-04
   3.7500e+02   7.7525e-01   1.6594e-04   1.2485e-04
   3.7600e+02   8.6729e-01   1.6546e-04   1.3437e-04
   3.7700e+02   1.2072e+00   1.6461e-04   1.4535e-04
   3.7800e+02   7.3327e-01   1.6303e-04   1.6422e-04
   3.7900e+02   5.6877e-01   1.6735e-04   1.8928e-04
   3.8000e+02   6.3402e-01   1.6902e-04   2.1373e-04
   3.8100e+02   1.1529e+00   1.8952e-04   2.3000e-04
   3.8200e+02   6.7621e-01   1.9033e-04   2.2670e-04
   3.8300e+02   1.0410e+00   2.2690e-04   2.4543e-04
   3.8400e+02   9.2157e-01   2.3059e-04   2.3125e-04
   3.8500e+02   9.5039e-01   2.4670e-04   2.2906e-04
   3.8600e+02   8.5472e-01   2.3694e-04   2.3387e-04
   3.8700e+02   1.3527e+00   2.3444e-04   2.3007e-04
   3.8800e+02   9.8574e-01   2.3718e-04   2.2090e-04
   3.8900e+02   1.1496e+00   2.5349e-04   2.4610e-04
   3.9000e+02   1.2601e+00   2.6431e-04   2.8231e-04
   3.9100e+02   1.2253e+00   3.0343e-04   3.1585e-04
   3.9200e+02   1.1212e+00   3.8858e-04   4.2153e-04
   3.9300e+02   1.1329e+00   4.3021e-04   4.4677e-04
   3.9400e+02   1.4751e+00   4.2164e-04   4.3882e-04
   3.9500e+02   1.2244e+00   4.3170e-04   4.4814e-04
   3.9600e+02   1.3896e+00   4.0874e-04   4.3306e-04
   3.9700e+02   1.2812e+00   3.9242e-04   3.9796e-04
   3.9800e+02   1.3839e+00   3.6552e-04   3.6774e-04
   3.9900e+02   1.2478e+00   3.0991e-04   3.2519e-04
   4.0000e+02   1.1370e+00   2.9148e-04   3.0239e-04
   4.0100e+02   1.0593e+00   2.9630e-04   3.0565e-04
   4.0200e+02   1.0087e+00   3.1159e-04   2.8406e-04
   4.0300e+02   1.1661e+00   3.3867e-04   3.3940e-04
   4.0400e+02   1.1245e+00   3.6996e-04   3.6991e-04
   4.0500e+02   1.1412e+00   3.7940e-04   3.6954e-04
   4.0600e+02   1.2788e+00   3.7285e-04   3.9273e-04
   4.0700e+02   1.0403e+00   3.8624e-04   4.1604e-04
   4.0800e+02   1.1131e+00   3.6090e-04   4.5901e-04
   4.0900e+02   9.1360e-01   4.0722e-04   4.8600e-04
   4.1000e+02   9.5083e-01   4.3625e-04   4.9071e-04
   4.1100e+02   9.3276e-01   4.5179e-04   4.9104e-04
   4.1200e+02   8.7203e-01   4.7478e-04   4.8183e-04
   4.1300e+02   9.2410e-01   4.8379e-04   4.6885e-04
   4.1400e+02   1.0610e+00   4.6910e-04   4.6893e-04
   4.1500e+02   9.3433e-01   4.7808e-04   4.7630e-04
   4.1600e+02   8.7610e-01   5.0801e-04   4.7788e-04
   4.1700e+02   1.0158e+00   5.3421e-04   5.3072e-04
   4.1800e+02   9.1018e-01   5.5415e-04   5.3979e-04
   4.1900e+02   1.1669e+00   5.2950e-04   5.1524e-04
   4.2000e+02   1.0327e+00   4.9080e-04   4.7564e-04
   4.2100e+02   9.8304e-01   4.9546e-04   4.1764e-04
   4.2200e+02   9.4382e-01   4.8790e-04   4.0202e-04
   4.2300e+02   9.3266e-01   4.2260e-04   3.8788e-04
   4.2400e+02   1.0946e+00   3.8831e-04   3.5662e-04
   4.2500e+02   1.3671e+00   3.5942e-04   3.4504e-04
   4.2600e+02   1.3137e+00   3.5940e-04   3.2931e-04
   4.2700e+02   1.2284e+00   3.8527e-04   3.2641e-04
   4.2800e+02   1.1963e+00   3.7228e-04   3.4148e-04
   4.2900e+02   1.1703e+00   3.7110e-04   3.2006e-04
   4.3000e+02   1.1821e+00   3.6562e-04   3.4651e-04
   4.3100e+02   1.2173e+00   3.7767e-04   3.7249e-04
   4.3200e+02   1.3494e+00   4.0086e-04   3.7373e-04
   4.3300e+02   1.1747e+00   4.1788e-04   4.1844e-04
   4.3400e+02   1.6267e+00   4.2613e-04   4.6876e-04
   4.3500e+02   1.4557e+00   4.6463e-04   4.7340e-04
   4.3600e+02   1.9289e+00   4.4250e-04   4.5343e-04
   4.3700e+02   2.1411e+00   4.7027e-04   4.6421e-04
   4.3800e+02   2.6405e+00   4.2939e-04   4.6352e-04
   4.3900e+02   1.5523e+00   4.3345e-04   3.9500e-04
   4.4000e+02   1.4949e+00   3.7989e-04   3.4421e-04
   4.4100e+02   1.4112e+00   3.6683e-04   3.1996e-04
   4.4200e+02   1.3844e+00   3.5136e-04   2.9202e-04
   4.4300e+02   1.5232e+00   3.5405e-04   3.0169e-04
   4.4400e+02   1.3306e+00   3.3691e-04   3.2644e-04
   4.4500e+02   1.3709e+00   3.3413e-04   3.1942e-04
   4.4600e+02   1.2896e+00   3.5821e-04   3.1369e-04
   4.4700e+02   1.1024e+00   3.2553e-04   2.9570e-04
   4.4800e+02   1.0321e+00   3.3135e-04   3.3264e-04
   4.4900e+02   1.0132e+00   3.4266e-04   3.5559e-04
   4.5000e+02   9.0311e-01   3.3406e-04   3.3353e-04
   4.5100e+02   1.1385e+00   3.3333e-04   3.3066e-04
   4.5200e+02   1.0753e+00   3.3773e-04   3.1586e-04
   4.5300e+02   9.3349e-01   3.3886e-04   3.1023e-04
   4.5400e+02   9.5600e-01   3.3554e-04   3.1552e-04
   4.5500e+02   8.9404e-01   3.2482e-04   3.3928e-04
   4.5600e+02   8.4815e-01   3.2370e-04   3.2593e-04
   4.5700e+02   9.1372e-01   3.2974e-04   3.1768e-04
   4.5800e+02   9.7738e-01   3.5882e-04   3.0868e-04
   4.5900e+02   9.3763e-01   3.8851e-04   3.3420e-04
   4.6000e+02   1.0040e+00   3.6363e-04   3.3182e-04
   4.6100e+02   1.0261e+00   3.3311e-04   3.2484e-04
   4.6200e+02   9.8051e-01   3.0013e-04   3.3610e-04
   4.6300e+02   9.4719e-01   2.6551e-04   3.0851e-04
   4.6400e+02   9.8416e-01   2.3453e-04   2.8272e-04
   4.6500e+02   1.0684e+00   2.4978e-04   2.6462e-04
   4.6600e+02   1.3722e+00   2.6099e-04   3.0243e-04
   4.6700e+02   1.0985e+00   2.9028e-04   2.9446e-04
   4.6800e+02   1.1351e+00   3.0283e-04   2.8261e-04
   4.6900e+02   1.2296e+00   3.2827e-04   2.7151e-04
   4.7000e+02   1.0714e+00   3.5557e-04   2.9271e-04
   4.7100e+02   1.0742e+00   3.5185e-04   3.1715e-04
   4.7200e+02   1.0329e+00   3.2603e-04   3.0051e-04
   4.7300e+02   9.6675e-01   3.3170e-04   2.6597e-04
   4.7400e+02   9.0489e-01   3.1960e-04   2.8508e-04
   4.7500e+02   8.0487e-01   3.4848e-04   2.8565e-04
   4.7600e+02   7.5250e-01   3.4075e-04   2.8473e-04
   4.7700e+02   6.7345e-01   3.4222e-04   2.8741e-04
   4.7800e+02   6.3402e-01   3.9701e-04   2.8766e-04
   4.7900e+02   6.0396e-01   3.9832e-04   3.0927e-04
   4.8000e+02   5.0020e-01   3.7971e-04   3.6883e-04
   4.8100e+02   6.8663e-01   3.9207e-04   4.0702e-04
   4.8200e+02   5.1122e-01   4.5416e-04   3.5648e-04
   4.8300e+02   6.0796e-01   4.4432e-04   3.5124e-04
   4.8400e+02   6.8131e-01   4.3819e-04   3.9595e-04
   4.8500e+02   6.3464e-01   4.4028e-04   4.1204e-04
   4.8600e+02   6.9664e-01   4.8618e-04   4.8155e-04
   4.8700e+02   7.0158e-01   4.8074e-04   5.3976e-04
   4.8800e+02   6.5534e-01   4.6893e-04   5.3988e-04
   4.8900e+02   6.1000e-01   4.8352e-04   5.3699e-04
   4.9000e+02   6.7312e-01   4.5320e-04   5.1229e-04
   4.9100e+02   6.7778e-01   4.3362e-04   5.1380e-04
   4.9200e+02   6.5320e-01   4.7135e-04   5.5301e-04
   4.9300e+02   7.6145e-01   4.3625e-04   4.8965e-04
   4.9400e+02   6.7138e-01   4.5184e-04   4.8102e-04
   4.9500e+02   5.7241e-01   4.2614e-04   4.5222e-04
   4.9600e+02   6.2831e-01   4.1038e-04   4.4334e-04
   4.9700e+02   7.3107e-01   4.0569e-04   4.5571e-04
   4.9800e+02   6.8077e-01   6.1546e-04   4.9826e-04
   4.9900e+02   6.6924e-01   5.3625e-04   4.9764e-04
   5.0000e+02   7.5229e-01   5.0309e-04   4.5945e-04
   5.0100e+02   7.7887e-01   4.5096e-04   4.0180e-04
   5.0200e+02   7.3756e-01   4.1209e-04   3.5974e-04
   5.0300e+02   6.9065e-01   3.9159e-04   3.4668e-04
   5.0400e+02   8.0702e-01   3.8289e-04   3.2667e-04
   5.0500e+02   7.4100e-01   3.6225e-04   3.4052e-04
   5.0600e+02   6.9636e-01   3.7716e-04   3.5274e-04
   5.0700e+02   9.2686e-01   4.1827e-04   3.4892e-04
   5.0800e+02   7.9153e-01   4.1229e-04   3.6284e-04
   5.0900e+02   8.3209e-01   4.7814e-04   3.6214e-04
   5.1000e+02   8.2790e-01   4.4374e-04   3.5658e-04
   5.1100e+02   9.5481e-01   4.4372e-04   3.4779e-04
   5.1200e+02   9.0208e-01   4.1586e-04   3.3481e-04
   5.1300e+02   8.6650e-01   3.6347e-04   3.1200e-04
   5.1400e+02   7.5623e-01   3.0441e-04   2.8496e-04
   5.1500e+02   7.6241e-01   2.8766e-04   2.8136e-04
   5.1600e+02   6.9378e-01   3.2008e-04   3.1677e-04
   5.1700e+02   8.4959e-01   3.4506e-04   3.2459e-04
   5.1800e+02   7.1448e-01   3.5999e-04   3.3942e-04
   5.1900e+02   7.3289e-01   3.4067e-04   3.8521e-04
   5.2000e+02   7.7396e-01   3.6032e-04   3.5894e-04
   5.2100e+02   6.9539e-01   3.5738e-04   3.3031e-04
   5.2200e+02   6.5243e-01   3.2603e-04   3.0550e-04
   5.2300e+02   5.6495e-01   2.9434e-04   3.0462e-04
   5.2400e+02   6.6845e-01   3.3036e-04   3.2575e-04
   5.2500e+02   5.3954e-01   3.7447e-04   3.3187e-04
   5.2600e+02   5.2233e-01   4.0267e-04   3.6783e-04
   5.2700e+02   4.5156e-01   4.1927e-04   3.7240e-04
   5.2800e+02   4.2809e-01   4.2192e-04   3.7438e-04
   5.2900e+02   4.5428e-01   4.1420e-04   3.8138e-04
   5.3000e+02   3.9729e-01   4.4150e-04   4.0207e-04
   5.3100e+02   3.9430e-01   4.2593e-04   4.1148e-04
   5.3200e+02   3.3566e-01   4.2274e-04   4.0186e-04
   5.3300e+02   2.9022e-01   4.1388e-04   3.9640e-04
   5.3400e+02   3.6085e-01   4.1453e-04   4.1036e-04
   5.3500e+02   4.0374e-01   3.6964e-04   3.7410e-04
   5.3600e+02   3.5815e-01   3.6284e-04   4.0032e-04
   5.3700e+02   4.2057e-01   3.6478e-04   3.7927e-04
   5.3800e+02   3.4246e-01   3.6629e-04   3.9833e-04
   5.3900e+02   3.6378e-01   3.5952e-04   4.5663e-04
   5.4000e+02   3.8878e-01   3.9993e-04   4.1992e-04
   5.4100e+02   4.8023e-01   4.3266e-04   4.2869e-04
   5.4200e+02   4.4988e-01   4.3793e-04   4.4586e-04
   5.4300e+02   4.7055e-01   4.1905e-04   4.2011e-04
   5.4400e+02   4.7648e-01   3.9188e-04   3.9423e-04
   5.4500e+02   4.1497e-01   3.8629e-04   3.6874e-04
   5.4600e+02   4.3610e-01   3.7832e-04   3.6798e-04
   5.4700e+02   4.6336e-01   3.8459e-04   3.7269e-04
   5.4800e+02   4.6599e-01   3.7830e-04   3.7001e-04
   5.4900e+02   4.9776e-01   3.6261e-04   3.7900e-04
   5.5000e+02   4.7746e-01   3.8704e-04   3.7032e-04
   5.5100e+02   4.6515e-01   4.1282e-04   3.8797e-04
   5.5200e+02   5.6688e-01   4.2263e-04   4.1357e-04
   5.5300e+02   5.5192e-01   4.0275e-04   3.9700e-04
   5.5400e+02   5.9505e-01   3.6135e-04   3.8402e-04
   5.5500e+02   6.4589e-01   3.5471e-04   3.6074e-04
   5.5600e+02   7.7799e-01   3.8823e-04   4.1705e-04
   5.5700e+02   5.2746e-01   4.3019e-04   4.2544e-04
   5.5800e+02   5.1189e-01   4.4214e-04   4.1947e-04
   5.5900e+02   4.9375e-01   4.5813e-04   3.9855e-04
   5.6000e+02   7.4183e-01   4.9641e-04   4.0823e-04
   5.6100e+02   7.1479e-01   5.4376e-04   4.5448e-04
   5.6200e+02   8.2567e-01   5.3465e-04   4.7861e-04
   5.6300e+02   1.1541e+00   5.4657e-04   4.8219e-04
   5.6400e+02   9.3358e-01   5.6975e-04   4.6237e-04
   5.6500e+02   7.1990e-01   5.2170e-04   4.2481e-04
   5.6600e+02   6.3330e-01   4.8631e-04   3.9858e-04
   5.6700e+02   6.5785e-01   4.2523e-04   3.7879e-04
   5.6800e+02   6.8521e-01   3.7735e-04   3.7607e-04
   5.6900e+02   5.9401e-01   3.5542e-04   3.9765e-04
   5.7000e+02   5.6839e-01   3.8055e-04   4.0001e-04
   5.7100e+02   6.1794e-01   3.6861e-04   4.0377e-04
   5.7200e+02   8.6131e-01   3.6442e-04   3.8187e-04
   5.7300e+02   9.3745e-01   3.9104e-04   3.8376e-04
   5.7400e+02   6.9045e-01   4.0626e-04   3.7653e-04
   5.7500e+02   1.0401e+00   3.9613e-04   3.7689e-04
   5.7600e+02   9.3385e-01   3.6806e-04   3.5991e-04
   5.7700e+02   8.2793e-01   3.7545e-04   3.5032e-04
   5.7800e+02   9.6285e-01   3.7596e-04   3.3260e-04
   5.7900e+02   8.1271e-01   3.3679e-04   3.1761e-04
   5.8000e+02   8.6734e-01   3.2109e-04   2.7931e-04
   5.8100e+02   1.0489e+00   3.0450e-04   2.5900e-04
   5.8200e+02   1.0788e+00   2.6459e-04   2.6386e-04
   5.8300e+02   9.4562e-01   2.4935e-04   2.6663e-04
   5.8400e+02   9.9125e-01   2.3555e-04   2.6647e-04
   5.8500e+02   8.7520e-01   2.4477e-04   2.8130e-04
   5.8600e+02   6.8397e-01   2.4294e-04   2.9106e-04
   5.8700e+02   7.0972e-01   2.5986e-04   3.0457e-04
   5.8800e+02   6.5416e-01   2.6834e-04   3.0896e-04
   5.8900e+02   7.0221e-01   2.6815e-04   3.0023e-04
   5.9000e+02   7.0912e-01   2.5550e-04   2.8998e-04
   5.9100e+02   9.0567e-01   2.5306e-04   2.9000e-04
   5.9200e+02   6.8133e-01   2.5052e-04   2.9103e-04
   5.9300e+02   6.6345e-01   2.4556e-04   2.8200e-04
   5.9400e+02   6.3445e-01   2.3495e-04   3.1387e-04
   5.9500e+02   7.4012e-01   2.4286e-04   3.0794e-04
   5.9600e+02   6.1028e-01   2.4404e-04   2.8905e-04
   5.9700e+02   6.1154e-01   2.7195e-04   2.7162e-04
   5.9800e+02   5.7185e-01   2.7306e-04   2.8082e-04
   5.9900e+02   1.2818e+00   2.8687e-04   2.7947e-04
